Deep State Space Models for Nonlinear System Identification

Deep state space models (SSMs) are an actively researched model class for temporal models developed in the deep learning community which have a close connection to classic SSMs. The use of deep SSMs as a black-box identification model can describe a wide range of dynamics due to the flexibility of deep neural networks. Additionally, the probabilistic nature of the model class allows the uncertainty of the system to be modelled. In this work a deep SSM class and its parameter learning algorithm are explained in an effort to extend the toolbox of nonlinear identification methods with a deep learning based method. Six recent deep SSMs are evaluated in a first unified implementation on nonlinear system identification benchmarks.

==> simulations/WH_data_multisine_timeeval.csv <==
x,muTest,muModel,p3sigmaModel,m3sigmaModel
0.0,-0.035855,0.014290671,0.25226554,-0.2236842
1.28e-05,-0.042889,0.0034065498,0.24692404,-0.24011093
2.56e-05,-0.048677,-0.01562601,0.23150918,-0.2627612
3.84e-05,-0.054401,-0.032764517,0.21522328,-0.28075233
5.12e-05,-0.060569,-0.04663989,0.20123023,-0.29451
6.4e-05,-0.066274,-0.057443924,0.18981221,-0.30470005
7.68e-05,-0.070666,-0.06554035,0.18088585,-0.31196657
8.96e-05,-0.073361,-0.07079477,0.17495176,-0.3165413
0.0001024,-0.075075,-0.072997235,0.17243826,-0.31843272
0.0001152,-0.076605,-0.07277519,0.17277604,-0.3183264
0.000128,-0.07792,-0.07093348,0.17505127,-0.31691825
0.0001408,-0.078116,-0.0681462,0.17842521,-0.3147176
0.0001536,-0.076304,-0.06477469,0.18246716,-0.31201655
0.0001664,-0.072691,-0.06069365,0.187351,-0.3087383
0.0001792,-0.068435,-0.05586718,0.19316828,-0.30490264
0.000192,-0.06473,-0.050392926,0.19983107,-0.30061692
0.0002048,-0.061904,-0.044837207,0.20676827,-0.2964427
0.0002176,-0.059286,-0.03952264,0.21354064,-0.29258594
0.0002304,-0.056372,-0.03494987,0.21961346,-0.2895132
0.0002432,-0.053661,-0.031423666,0.22457185,-0.28741917
0.000256,-0.051687,-0.029286822,0.22800903,-0.28658268
0.0002688,-0.050738,-0.028706625,0.22965284,-0.2870661
0.0002816,-0.051002,-0.029792646,0.22935404,-0.28893933
0.0002944,-0.052462,-0.032476492,0.22709706,-0.29205003
0.0003072,-0.05529,-0.036713734,0.22296463,-0.29639208
0.00032,-0.059538,-0.04241384,0.21698493,-0.3018126
0.0003328,-0.064994,-0.04963223,0.20905837,-0.30832282
0.0003456,-0.070982,-0.05814521,0.19928353,-0.31557393
0.0003584,-0.076669,-0.0674241,0.18827297,-0.3231212
0.0003712,-0.082066,-0.07657182,0.17711735,-0.330261
0.000384,-0.088212,-0.08485629,0.16681232,-0.3365249
0.0003968,-0.095536,-0.09219429,0.15753281,-0.3419214
0.0004096,-0.1032,-0.09882898,0.14911866,-0.34677663
0.0004224,-0.10943,-0.105045505,0.1410693,-0.3511603
0.0004352,-0.11296,-0.11067528,0.1335688,-0.35491934
0.000448,-0.11404,-0.11503132,0.1273577,-0.35742033
0.0004608,-0.11395,-0.11767322,0.12305236,-0.3583988
0.0004736,-0.11289,-0.118378595,0.12099551,-0.35775268
0.0004864,-0.11022,-0.11663546,0.12173018,-0.3550011
0.0004992,-0.10569,-0.11262757,0.12518996,-0.3504451
0.000512,-0.098667,-0.105906226,0.13185167,-0.3436641
0.0005248,-0.089316,-0.09656347,0.1416936,-0.33482057
0.0005376,-0.078333,-0.085019946,0.15431803,-0.32435793
0.0005504,-0.065975,-0.071639255,0.16932635,-0.31260484
0.0005632,-0.052202,-0.056827553,0.18624365,-0.29989877
0.000576,-0.036927,-0.04115271,0.20447022,-0.28677565
0.0005888,-0.020913,-0.025059674,0.22352573,-0.27364507
0.0006016,-0.005365,-0.009500751,0.2424054,-0.2614069
0.0006144,0.0089926,0.0050575417,0.260512,-0.2503969
0.0006272,0.022209,0.018125124,0.27722567,-0.24097544
0.00064,0.034562,0.02925529,0.2915319,-0.2330213
0.0006528,0.045601,0.036991246,0.29945344,-0.22547096
0.0006656,0.054421,0.043780684,0.30502003,-0.21745867
0.0006784,0.060439,0.04844199,0.30876088,-0.21187691
0.0006912,0.063651,0.05029805,0.31039393,-0.20979784
0.000704,0.064202,0.04945884,0.309992,-0.21107432
0.0007168,0.062235,0.045984656,0.3076373,-0.215668
0.0007296,0.058029,0.04033654,0.30354357,-0.22287047
0.0007424,0.051439,0.03288901,0.29791117,-0.23213315
0.0007552,0.042162,0.024685953,0.29116097,-0.24178907
0.000768,0.030604,0.015481386,0.28333548,-0.2523727
0.0007808,0.017522,0.0050680153,0.27412656,-0.26399055
0.0007936,0.0033014,-0.005558244,0.26397574,-0.27509224
0.0008064,-0.011758,-0.016584141,0.25288376,-0.28605202
0.0008192,-0.027281,-0.028435782,0.23996995,-0.2968415
0.000832,-0.042878,-0.040868312,0.22505167,-0.3067883
0.0008448,-0.058291,-0.053403087,0.2096014,-0.31640756
0.0008576,-0.073698,-0.0652601,0.19485517,-0.32537538
0.0008704,-0.089248,-0.07635714,0.18097146,-0.33368576
0.0008832,-0.10442,-0.086928636,0.16772005,-0.34157732
0.000896,-0.11851,-0.097127326,0.15488762,-0.34914225
0.0009088,-0.13093,-0.10690078,0.14242965,-0.3562312
0.0009216,-0.14104,-0.115867205,0.13075778,-0.36249217
0.0009344,-0.1492,-0.1234624,0.12063413,-0.36755893
0.0009472,-0.15659,-0.12969676,0.112077564,-0.37147108
0.00096,-0.16332,-0.13443588,0.105367824,-0.37423956
0.0009728,-0.16873,-0.13761508,0.10058546,-0.37581563
0.0009856,-0.17232,-0.13950403,0.097500294,-0.37650836
0.0009984,-0.17415,-0.14020692,0.09596862,-0.37638247
0.0010112,-0.17497,-0.13989866,0.09583935,-0.37563667
0.001024,-0.17518,-0.13897601,0.09661165,-0.37456366
0.0010368,-0.17458,-0.13774809,0.097840875,-0.37333706
0.0010496,-0.17326,-0.13663508,0.09902488,-0.37229502
0.0010624,-0.17144,-0.13577834,0.09996562,-0.3715223
0.0010752,-0.16944,-0.13539077,0.10049926,-0.3712808
0.001088,-0.16781,-0.13538717,0.10066007,-0.3714344
0.0011008,-0.1668,-0.13592449,0.10025734,-0.3721063
0.0011136,-0.1663,-0.13728893,0.09892723,-0.3735051
0.0011264,-0.16631,-0.13978371,0.09635006,-0.3759175
0.0011392,-0.16688,-0.14356978,0.09227647,-0.37941605
0.001152,-0.16795,-0.14825822,0.086956605,-0.38347304
0.0011648,-0.16934,-0.15377037,0.08048849,-0.38802922
0.0011776,-0.1705,-0.16006558,0.072906405,-0.39303756
0.0011904,-0.17119,-0.16664688,0.06480022,-0.398094
0.0012032,-0.17186,-0.17175885,0.059048876,-0.40256655
0.001216,-0.17293,-0.1758324,0.054975316,-0.4066401
0.0012288,-0.17439,-0.1790129,0.051794827,-0.40982062
0.0012416,-0.17581,-0.18133873,0.049468994,-0.41214645
0.0012544,-0.17662,-0.18294545,0.047862276,-0.41375315
0.0012672,-0.17643,-0.18391693,0.046890795,-0.41472465
0.00128,-0.1753,-0.18427162,0.046536103,-0.41507936
0.0012928,-0.17374,-0.18410729,0.046700433,-0.41491503
0.0013056,-0.17232,-0.18345068,0.047357038,-0.41425842
0.0013184,-0.17109,-0.18223016,0.048577562,-0.4130379
0.0013312,-0.16959,-0.18078767,0.050020054,-0.4115954
0.001344,-0.16724,-0.17934214,0.051465586,-0.41014987
0.0013568,-0.16349,-0.17781675,0.052990973,-0.40862447
0.0013696,-0.15826,-0.17594191,0.054865807,-0.40674964
0.0013824,-0.15205,-0.17331958,0.057488143,-0.4041273
0.0013952,-0.14544,-0.16926461,0.061543107,-0.40007234
0.001408,-0.13847,-0.16369984,0.067107886,-0.39450756
0.0014208,-0.13082,-0.15592556,0.074882165,-0.3867333
0.0014336,-0.12175,-0.1462471,0.08456062,-0.3770548
0.0014464,-0.11053,-0.13542332,0.095384404,-0.36623102
0.0014592,-0.097576,-0.12316447,0.107643254,-0.3539722
0.001472,-0.083663,-0.10962371,0.12276105,-0.34200847
0.0014848,-0.069483,-0.09550321,0.139105,-0.33011144
0.0014976,-0.055519,-0.080939434,0.15624905,-0.31812793
0.0015104,-0.04159,-0.06627083,0.17378029,-0.30632195
0.0015232,-0.027136,-0.05179002,0.19134897,-0.29492903
0.001536,-0.012387,-0.037509345,0.20885196,-0.28387064
0.0015488,0.0018892,-0.023776338,0.22593032,-0.27348298
0.0015616,0.014975,-0.010981277,0.24211241,-0.26407498
0.0015744,0.02635,0.00077912956,0.2572522,-0.25569394
0.0015872,0.03617,0.011283472,0.2710541,-0.24848716
0.0016,0.044603,0.02040105,0.2832352,-0.24243309
0.0016128,0.05159,0.027094955,0.29107594,-0.23688602
0.0016256,0.057099,0.032009467,0.29624927,-0.23223035
0.0016384,0.061049,0.036282368,0.3000605,-0.22749579
0.0016512,0.063407,0.039789714,0.30301434,-0.22343493
0.001664,0.064133,0.042151593,0.30505314,-0.22074994
0.0016768,0.063207,0.04368104,0.30630094,-0.21893884
0.0016896,0.060847,0.04431662,0.30684173,-0.21820849
0.0017024,0.057462,0.0438144,0.3065324,-0.21890363
0.0017152,0.053801,0.042231925,0.30539483,-0.220931
0.001728,0.050354,0.039814673,0.30358413,-0.22395477
0.0017408,0.047113,0.036958054,0.30142254,-0.22750641
0.0017536,0.043706,0.034328893,0.29939187,-0.2307341
0.0017664,0.039867,0.03233911,0.2978269,-0.23314865
0.0017792,0.035562,0.03079598,0.2966175,-0.23502554
0.001792,0.03124,0.029436043,0.29554996,-0.23667787
0.0018048,0.027453,0.028322875,0.29458195,-0.2379362
0.0018176,0.024275,0.027273925,0.293651,-0.23910317
0.0018304,0.021482,0.02614989,0.29266715,-0.24036737
0.0018432,0.018746,0.02474082,0.2914651,-0.24198347
0.001856,0.01603,0.023070415,0.29000843,-0.24386759
0.0018688,0.013554,0.021069203,0.28823134,-0.24609295
0.0018816,0.01149,0.018732477,0.28616956,-0.2487046
0.0018944,0.00971,0.016518742,0.2841657,-0.25112823
0.0019072,0.0077736,0.014691026,0.28233853,-0.25295648
0.00192,0.0052871,0.013044081,0.28072503,-0.25463685
0.0019328,0.0022532,0.01166425,0.2793414,-0.25601292
0.0019456,-0.00077531,0.010435481,0.27811322,-0.25724223
0.0019584,-0.0032262,0.009002252,0.27672932,-0.25872484
0.0019712,-0.0049466,0.0077526257,0.27543846,-0.2599332
0.001984,-0.0066005,0.0066695004,0.2744011,-0.26106212
0.0019968,-0.0091868,0.0058577443,0.27371696,-0.26200148
0.0020096,-0.013121,0.005019442,0.27304742,-0.2630085
0.0020224,-0.0177,0.003715989,0.2719214,-0.2644894
0.0020352,-0.022393,0.00133296,0.2697559,-0.26708996
0.002048,-0.027493,-0.0021316088,0.26648787,-0.2707511
0.0020608,-0.032721,-0.0066718515,0.26200312,-0.27534682
0.0020736,-0.037729,-0.012303749,0.25610685,-0.28071433
0.0020864,-0.043253,-0.018721635,0.24892291,-0.2863662
0.0020992,-0.050358,-0.025804367,0.24077141,-0.29238015
0.002112,-0.058709,-0.033955537,0.2310214,-0.2989325
0.0021248,-0.067298,-0.042706385,0.22051199,-0.30592477
0.0021376,-0.075881,-0.051969692,0.20929272,-0.31323212
0.0021504,-0.084565,-0.061667077,0.1975297,-0.32086387
0.0021632,-0.093477,-0.07146893,0.18558052,-0.32851836
0.002176,-0.10287,-0.081274346,0.17367788,-0.33622658
0.0021888,-0.11259,-0.09127516,0.16151851,-0.34406883
0.0022016,-0.12239,-0.10159808,0.14890224,-0.3520984
0.0022144,-0.13213,-0.11235589,0.13572666,-0.36043844
0.0022272,-0.14155,-0.12326393,0.12224042,-0.36876827
0.00224,-0.15066,-0.13361083,0.10915461,-0.37637627
0.0022528,-0.15963,-0.14358358,0.09644531,-0.38361245
0.0022656,-0.16855,-0.15318793,0.084188014,-0.39056388
0.0022784,-0.17686,-0.16252416,0.0723218,-0.39737013
0.0022912,-0.18398,-0.17028213,0.062296003,-0.40286025
0.002304,-0.18961,-0.17578685,0.05502087,-0.40659457
0.0023168,-0.19413,-0.17989887,0.05090885,-0.41070658
0.0023296,-0.19802,-0.18260896,0.04819876,-0.41341668
0.0023424,-0.2009,-0.18432897,0.04647875,-0.4151367
0.0023552,-0.20184,-0.1854136,0.045394123,-0.41622132
0.002368,-0.19984,-0.18568538,0.04512234,-0.41649312
0.0023808,-0.19511,-0.18491584,0.04589188,-0.41572356
0.0023936,-0.18848,-0.18263787,0.04816985,-0.4134456
0.0024064,-0.18003,-0.17876261,0.052045107,-0.40957034
0.0024192,-0.1694,-0.17259045,0.058217272,-0.40339816
0.002432,-0.1567,-0.16444409,0.06636363,-0.3952518
0.0024448,-0.1417,-0.1521888,0.07861893,-0.3829965
0.0024576,-0.12433,-0.13669488,0.09411284,-0.3675026
0.0024704,-0.10501,-0.118799776,0.112007946,-0.3496075
0.0024832,-0.084166,-0.099191844,0.13165887,-0.33004254
0.002496,-0.062358,-0.07905052,0.15489778,-0.3129988
0.0025088,-0.040231,-0.05825071,0.1792205,-0.29572192
0.0025216,-0.018106,-0.037546575,0.20388559,-0.27897874
0.0025344,0.0040639,-0.01742178,0.22833674,-0.2631803
0.0025472,0.026055,0.0017104911,0.25204206,-0.24862106
0.00256,0.047201,0.019807689,0.27482814,-0.23521274
0.0025728,0.066618,0.03629183,0.2957481,-0.22316444
0.0025856,0.083513,0.05049049,0.30918285,-0.20820186
0.0025984,0.097675,0.063939594,0.3195879,-0.19170868
0.0026112,0.10946,0.07466318,0.3279997,-0.17867337
0.002624,0.11936,0.08288435,0.33446065,-0.16869196
0.0026368,0.12751,0.088575825,0.33895576,-0.1618041
0.0026496,0.13365,0.09248369,0.34204757,-0.15708017
0.0026624,0.13733,0.094799936,0.34388006,-0.15428019
0.0026752,0.13866,0.09558321,0.344577,-0.15341061
0.002688,0.13836,0.095288694,0.34439942,-0.15382203
0.0027008,0.13706,0.09413437,0.34354463,-0.15527591
0.0027136,0.13498,0.09265802,0.34240884,-0.15709278
0.0027264,0.132,0.091155276,0.34125704,-0.15894647
0.0027392,0.12811,0.089650385,0.34012476,-0.16082397
0.002752,0.12378,0.08816667,0.33904147,-0.16270815
0.0027648,0.11976,0.0868264,0.33807904,-0.16442625
0.0027776,0.1163,0.08593682,0.3374117,-0.16553807
0.0027904,0.11287,0.0852767,0.3369424,-0.16638902
0.0028032,0.10904,0.084508,0.3364341,-0.16741809
0.002816,0.10506,0.083457395,0.33570015,-0.16878538
0.0028288,0.10184,0.081880435,0.33457315,-0.17081226
0.0028416,0.099795,0.079965234,0.3331499,-0.17321944
0.0028544,0.098254,0.07819978,0.3318279,-0.17542836
0.0028672,0.095934,0.076820835,0.33081055,-0.17716886
0.00288,0.092207,0.07543449,0.32980126,-0.17893226
0.0028928,0.087735,0.07360263,0.32847142,-0.18126617
0.0029056,0.084096,0.070967294,0.32657957,-0.184645
0.0029184,0.082098,0.067937724,0.3243028,-0.18842733
0.0029312,0.081015,0.06453611,0.32171738,-0.19264515
0.002944,0.079621,0.060863174,0.3189586,-0.19723228
0.0029568,0.077445,0.05692926,0.3160434,-0.20218489
0.0029696,0.075233,0.05294408,0.31306547,-0.2071773
0.0029824,0.074058,0.04898429,0.31006223,-0.21209365
0.0029952,0.074236,0.045448735,0.3072517,-0.21635424
0.003008,0.075095,0.042787075,0.30506748,-0.21949333
0.0030208,0.076326,0.041006483,0.303644,-0.22163105
0.0030336,0.078005,0.040275566,0.3030377,-0.22248656
0.0030464,0.080347,0.040565744,0.30320495,-0.22207348
0.0030592,0.084183,0.04163526,0.30397183,-0.22070132
0.003072,0.089353,0.043967113,0.30563098,-0.21769674
0.0030848,0.095093,0.047473527,0.30824855,-0.21330151
0.0030976,0.10117,0.05182483,0.3115864,-0.20793673
0.0031104,0.1071,0.056838892,0.31535053,-0.20167273
0.0031232,0.11236,0.061986707,0.3192685,-0.19529507
0.003136,0.11682,0.06731185,0.3232768,-0.18865308
0.0031488,0.1203,0.072056726,0.32687712,-0.18276365
0.0031616,0.12272,0.075572856,0.32959068,-0.17844498
0.0031744,0.12421,0.07751309,0.33114803,-0.17612183
0.0031872,0.12467,0.07810921,0.33165836,-0.17543995
0.0032,0.12364,0.07715671,0.3309949,-0.17668147
0.0032128,0.12015,0.074678086,0.3292158,-0.17985961
0.0032256,0.11371,0.07061391,0.32624513,-0.18501729
0.0032384,0.10496,0.06457343,0.32182604,-0.19267917
0.0032512,0.094526,0.05665364,0.31597695,-0.20266965
0.003264,0.082697,0.047095872,0.3088486,-0.21465686
0.0032768,0.070029,0.035915755,0.30049577,-0.22866425
0.0032896,0.056464,0.023789251,0.29094675,-0.24336824
0.0033024,0.041361,0.012551356,0.28094208,-0.25583935
0.0033152,0.025017,0.0009472782,0.27058622,-0.2686917
0.003328,0.0081525,-0.0101001505,0.25953224,-0.27973256
0.0033408,-0.0085832,-0.021347456,0.24772984,-0.29042476
0.0033536,-0.024803,-0.032754645,0.23512144,-0.30063075
0.0033664,-0.040214,-0.04497339,0.21982853,-0.3097753
0.0033792,-0.054198,-0.05698458,0.20460925,-0.3185784
0.003392,-0.066297,-0.06813816,0.1901581,-0.3264344
0.0034048,-0.076421,-0.07787514,0.17723608,-0.33298635
0.0034176,-0.084981,-0.08553014,0.16675252,-0.33781278
0.0034304,-0.092503,-0.09070579,0.15926194,-0.3406735
0.0034432,-0.099074,-0.09361558,0.15458877,-0.34181994
0.003456,-0.10441,-0.09471397,0.15230592,-0.34173387
0.0034688,-0.10801,-0.09463581,0.15159717,-0.3408688
0.0034816,-0.10994,-0.093638405,0.15213217,-0.339409
0.0034944,-0.11081,-0.09221327,0.15341792,-0.33784446
0.0035072,-0.11116,-0.09067946,0.15499851,-0.3363574
0.00352,-0.11134,-0.089487895,0.15638639,-0.3353622
0.0035328,-0.11168,-0.08900908,0.15710494,-0.3351231
0.0035456,-0.11242,-0.08952488,0.15679853,-0.33584827
0.0035584,-0.1137,-0.0911576,0.15525265,-0.33756787
0.0035712,-0.11565,-0.09395127,0.1523699,-0.34027243
0.003584,-0.11837,-0.09793363,0.14816397,-0.3440312
0.0035968,-0.12198,-0.102896795,0.14274396,-0.34853756
0.0036096,-0.12646,-0.10880695,0.1361265,-0.3537404
0.0036224,-0.13178,-0.11569372,0.12827972,-0.35966715
0.0036352,-0.13778,-0.12361016,0.11914169,-0.366362
0.003648,-0.14432,-0.13256402,0.10858016,-0.3737082
0.0036608,-0.1512,-0.14120406,0.098105624,-0.38051373
0.0036736,-0.15835,-0.1497404,0.08755326,-0.38703406
0.0036864,-0.16584,-0.15840594,0.07688101,-0.3936929
0.0036992,-0.17359,-0.1668152,0.066490814,-0.4001212
0.003712,-0.18124,-0.17274217,0.05885358,-0.40433794
0.0037248,-0.18864,-0.17815875,0.052648976,-0.40896648
0.0037376,-0.19569,-0.18293221,0.04787551,-0.41373992
0.0037504,-0.2024,-0.1869049,0.043902814,-0.41771263
0.0037632,-0.20878,-0.19038449,0.04042323,-0.42119223
0.003776,-0.21442,-0.19347054,0.037337184,-0.42427826
0.0037888,-0.21862,-0.196159,0.034648716,-0.42696673
0.0038016,-0.22085,-0.19803295,0.032774776,-0.42884067
0.0038144,-0.22122,-0.19880392,0.032003805,-0.42961162
0.0038272,-0.22024,-0.1983029,0.032504827,-0.42911062
0.00384,-0.21794,-0.19646491,0.03434281,-0.42727262
0.0038528,-0.21384,-0.19324222,0.0375655,-0.42404994
0.0038656,-0.20742,-0.18866402,0.042143703,-0.41947174
0.0038784,-0.19847,-0.18296303,0.047844693,-0.41377074
0.0038912,-0.18728,-0.17552751,0.05528021,-0.40633523
0.003904,-0.17419,-0.16616718,0.06464054,-0.39697492
0.0039168,-0.15949,-0.15329938,0.077508345,-0.3841071
0.0039296,-0.14375,-0.1369789,0.09382883,-0.36778662
0.0039424,-0.12763,-0.11979498,0.11101274,-0.3506027
0.0039552,-0.11181,-0.103104785,0.1285345,-0.33474407
0.003968,-0.096341,-0.08773685,0.14699921,-0.3224729
0.0039808,-0.081159,-0.07389642,0.16403036,-0.3118232
0.0039936,-0.06684,-0.062041424,0.17907128,-0.30315414
0.0040064,-0.053463,-0.05201701,0.1920833,-0.2961173
0.0040192,-0.040795,-0.04365284,0.20316494,-0.2904706
0.004032,-0.029494,-0.03676886,0.2124621,-0.2859998
0.0040448,-0.020671,-0.031282224,0.22006303,-0.28262746
0.0040576,-0.014192,-0.027014751,0.22616862,-0.28019813
0.0040704,-0.0094633,-0.023817074,0.23099805,-0.2786322
0.0040832,-0.0061357,-0.021540318,0.2347345,-0.27781513
0.004096,-0.0039622,-0.019962026,0.23756601,-0.27749005
0.0041088,-0.0028667,-0.01908688,0.23942034,-0.2775941
0.0041216,-0.0022918,-0.019043704,0.24023141,-0.27831882
0.0041344,-0.0017461,-0.019388765,0.24030134,-0.27907887
0.0041472,-0.0011398,-0.019724188,0.24014708,-0.27959546
0.00416,-0.00077388,-0.019555693,0.24040955,-0.27952093
0.0041728,-0.0011549,-0.018846981,0.24133089,-0.27902487
0.0041856,-0.0023646,-0.01750484,0.24299112,-0.2780008
0.0041984,-0.0039274,-0.015909143,0.24506426,-0.27688253
0.0042112,-0.0053793,-0.014288122,0.24725127,-0.27582753
0.004224,-0.0067876,-0.012650215,0.24948809,-0.27478853
0.0042368,-0.0087183,-0.011427015,0.25141266,-0.2742667
0.0042496,-0.011465,-0.010759988,0.2527338,-0.27425376
0.0042624,-0.01499,-0.011074633,0.2529861,-0.27513537
0.0042752,-0.019274,-0.012680513,0.25182685,-0.27718785
0.004288,-0.024328,-0.015546819,0.24912728,-0.28022093
0.0043008,-0.030259,-0.019665256,0.244902,-0.2842325
0.0043136,-0.037255,-0.02494184,0.23923448,-0.28911814
0.0043264,-0.045619,-0.031278007,0.23220026,-0.2947563
0.0043392,-0.055033,-0.03878268,0.22373953,-0.3013049
0.004352,-0.065115,-0.047377743,0.21380222,-0.3085577
0.0043648,-0.075442,-0.05689668,0.20252591,-0.3163193
0.0043776,-0.085293,-0.06699416,0.19028121,-0.32426953
0.0043904,-0.094524,-0.077158906,0.17767951,-0.3319973
0.0044032,-0.1034,-0.086935274,0.16533726,-0.33920783
0.004416,-0.11193,-0.095757246,0.15396196,-0.34547645
0.0044288,-0.11979,-0.1031332,0.14420104,-0.35046744
0.0044416,-0.12654,-0.108832255,0.13638775,-0.35405225
0.0044544,-0.13183,-0.11268551,0.13075098,-0.356122
0.0044672,-0.13555,-0.11468573,0.12739371,-0.35676515
0.00448,-0.1378,-0.11499542,0.12612349,-0.35611433
0.0044928,-0.13867,-0.11367572,0.12685809,-0.3542095
0.0045056,-0.13824,-0.111172676,0.12913854,-0.35148388
0.0045184,-0.13627,-0.10780609,0.13251552,-0.3481277
0.0045312,-0.13249,-0.10390923,0.136592,-0.34441045
0.004544,-0.12681,-0.099437766,0.14136142,-0.34023696
0.0045568,-0.11951,-0.094125,0.14706594,-0.33531594
0.0045696,-0.11118,-0.087790206,0.1539783,-0.32955873
0.0045824,-0.10216,-0.08055804,0.16205198,-0.32316804
0.0045952,-0.092535,-0.07241842,0.17132488,-0.31616172
0.004608,-0.082064,-0.06363588,0.1815379,-0.30880967
0.0046208,-0.070532,-0.053932615,0.19286829,-0.3007335
0.0046336,-0.058173,-0.044155456,0.20452586,-0.2928368
0.0046464,-0.045874,-0.034199372,0.21655874,-0.28495747
0.0046592,-0.034383,-0.024557147,0.22845343,-0.2775677
0.004672,-0.023927,-0.015700102,0.23968142,-0.27108163
0.0046848,-0.014201,-0.007965989,0.24977776,-0.26570973
0.0046976,-0.0050265,-0.0015187503,0.25850615,-0.26154366
0.0047104,0.0033848,0.0038264315,0.26592565,-0.25827277
0.0047232,0.010289,0.0077711917,0.27178454,-0.25624216
0.004736,0.014829,0.010030046,0.27532762,-0.25526756
0.0047488,0.016864,0.010731983,0.2768294,-0.2553654
0.0047616,0.016886,0.009837731,0.27652308,-0.25684765
0.0047744,0.015246,0.0073667713,0.27451712,-0.25978357
0.0047872,0.012134,0.0034830444,0.27103066,-0.26406455
0.0048,0.0080117,-0.0015747237,0.26614544,-0.2692949
0.0048128,0.0029179,-0.007657679,0.25994352,-0.27525887
0.0048256,-0.0035709,-0.014519677,0.2526847,-0.28172404
0.0048384,-0.011509,-0.022161387,0.2437889,-0.2881117
0.0048512,-0.02067,-0.029951332,0.23455453,-0.2944572
0.004864,-0.030477,-0.037841827,0.22507742,-0.30076107
0.0048768,-0.040059,-0.045733683,0.21551478,-0.30698216
0.0048896,-0.048822,-0.053453296,0.20596153,-0.31286812
0.0049024,-0.056501,-0.060750544,0.19676375,-0.31826484
0.0049152,-0.063283,-0.067294545,0.18829966,-0.32288873
0.004928,-0.069446,-0.07286558,0.1809127,-0.32664385
0.0049408,-0.074921,-0.07710781,0.1750071,-0.32922274
0.0049536,-0.079201,-0.079859346,0.17079243,-0.33051112
0.0049664,-0.081637,-0.081281394,0.16814792,-0.3307107
0.0049792,-0.081958,-0.08123761,0.16722009,-0.3296953
0.004992,-0.080341,-0.07950582,0.16826436,-0.32727602
0.0050048,-0.077161,-0.07623181,0.17121401,-0.32367763
0.0050176,-0.072629,-0.071421,0.17609616,-0.31893814
0.0050304,-0.066809,-0.06524789,0.1827027,-0.3131985
0.0050432,-0.059676,-0.05794862,0.19079909,-0.30669633
0.005056,-0.051568,-0.04971251,0.200192,-0.29961702
0.0050688,-0.043085,-0.041197628,0.21021506,-0.29261032
0.0050816,-0.034497,-0.03263843,0.22051403,-0.2857909
0.0050944,-0.025529,-0.024552971,0.23044467,-0.2795506
0.0051072,-0.015598,-0.017217167,0.23951647,-0.2739508
0.00512,-0.0045837,-0.010609844,0.24766587,-0.26888555
0.0051328,0.0065872,-0.004104806,0.25554264,-0.26375222
0.0051456,0.016973,0.002579943,0.26360008,-0.25844017
0.0051584,0.026271,0.009376265,0.27177465,-0.25302213
0.0051712,0.033662,0.015971947,0.27959737,-0.24765347
0.005184,0.039442,0.021888115,0.28654468,-0.24276847
0.0051968,0.045055,0.026448589,0.29136065,-0.23846348
0.0052096,0.050453,0.030554522,0.295345,-0.23423596
0.0052224,0.054887,0.03407518,0.2983816,-0.23023126
0.0052352,0.05724,0.03681518,0.30056,-0.22692962
0.005248,0.056968,0.038137317,0.3016716,-0.22539696
0.0052608,0.054697,0.037583977,0.3013907,-0.22622275
0.0052736,0.05073,0.035038806,0.29960087,-0.22952327
0.0052864,0.045055,0.03096601,0.29646662,-0.23453459
0.0052992,0.037924,0.025398739,0.29188696,-0.2410895
0.005312,0.029027,0.018592507,0.28595403,-0.24876902
0.0053248,0.017898,0.010672011,0.2790125,-0.2576685
0.0053376,0.0050456,0.00182917,0.27089697,-0.26723862
0.0053504,-0.0088475,-0.00784873,0.2614814,-0.27717888
0.0053632,-0.023646,-0.018737612,0.25020897,-0.2876842
0.005376,-0.039091,-0.030593472,0.23691265,-0.2980996
0.0053888,-0.055171,-0.04346732,0.22167888,-0.3086135
0.0054016,-0.071805,-0.056932338,0.20551103,-0.3193757
0.0054144,-0.088635,-0.07079249,0.18877149,-0.33035648
0.0054272,-0.10532,-0.08502655,0.1714067,-0.3414598
0.00544,-0.1216,-0.09938292,0.15371181,-0.35247767
0.0054528,-0.13731,-0.11337241,0.13636878,-0.3631136
0.0054656,-0.15255,-0.12567495,0.120743945,-0.37209386
0.0054784,-0.16735,-0.1373071,0.10590488,-0.3805191
0.0054912,-0.18141,-0.1483641,0.09188017,-0.38860837
0.005504,-0.19455,-0.15935175,0.078116775,-0.39682028
0.0055168,-0.20658,-0.1696468,0.06520501,-0.4044986
0.0055296,-0.21743,-0.17782779,0.054633036,-0.41028863
0.0055424,-0.22709,-0.1848067,0.046001017,-0.41561443
0.0055552,-0.23575,-0.19105957,0.039748147,-0.4218673
0.005568,-0.24351,-0.19653043,0.03427729,-0.42733815
0.0055808,-0.2503,-0.20141895,0.02938877,-0.43222666
0.0055936,-0.25598,-0.20579016,0.02501756,-0.43659788
0.0056064,-0.26056,-0.20945312,0.0213546,-0.44026083
0.0056192,-0.26388,-0.212816,0.017991722,-0.44362372
0.005632,-0.26554,-0.21565026,0.015157461,-0.44645798
0.0056448,-0.26548,-0.21776818,0.013039544,-0.4485759
0.0056576,-0.26409,-0.21905358,0.01175414,-0.4498613
0.0056704,-0.2617,-0.21935403,0.011453688,-0.45016176
0.0056832,-0.25815,-0.21860659,0.01220113,-0.4494143
0.005696,-0.25317,-0.2167804,0.014027327,-0.44758812
0.0057088,-0.2464,-0.21402915,0.016778573,-0.44483685
0.0057216,-0.23772,-0.21042314,0.02038458,-0.44123086
0.0057344,-0.22729,-0.20578608,0.025021642,-0.4365938
0.0057472,-0.21551,-0.20010047,0.030707255,-0.4309082
0.00576,-0.20276,-0.19384255,0.036965176,-0.42465025
0.0057728,-0.18919,-0.18679634,0.044011384,-0.41760406
0.0057856,-0.17465,-0.17873111,0.052076608,-0.40953884
0.0057984,-0.15895,-0.169897,0.060910717,-0.40070474
0.0058112,-0.142,-0.1597477,0.07106002,-0.39055544
0.005824,-0.124,-0.1453189,0.085488826,-0.37612662
0.0058368,-0.10544,-0.12957731,0.10123041,-0.36038503
0.0058496,-0.086903,-0.113101356,0.117706366,-0.34390908
0.0058624,-0.068867,-0.09670253,0.1360581,-0.32946318
0.0058752,-0.051523,-0.08064608,0.1550789,-0.31637108
0.005888,-0.034761,-0.06460101,0.1742872,-0.3034892
0.0059008,-0.018389,-0.048746824,0.19349197,-0.2909856
0.0059136,-0.0024986,-0.03340394,0.21235022,-0.2791581
0.0059264,0.012535,-0.018835891,0.23050499,-0.26817676
0.0059392,0.026396,-0.005004743,0.24793585,-0.25794533
0.005952,0.038826,0.0078038312,0.2643277,-0.24872005
0.0059648,0.049535,0.019486627,0.27959886,-0.2406256
0.0059776,0.058034,0.029776806,0.29243734,-0.23288372
0.0059904,0.063848,0.037819184,0.30049914,-0.22486079
0.0060032,0.06723,0.045291647,0.30668926,-0.21610595
0.006016,0.068719,0.051389314,0.31145167,-0.20867306
0.0060288,0.068669,0.055276215,0.31450325,-0.20395082
0.0060416,0.067592,0.057152785,0.31598768,-0.20168212
0.0060544,0.065663,0.057158597,0.3160618,-0.20174462
0.0060672,0.061697,0.05574344,0.3150434,-0.2035565
0.00608,0.05511,0.053017043,0.31305164,-0.20701754
0.0060928,0.046676,0.04906471,0.31022388,-0.21209444
0.0061056,0.037557,0.04431627,0.3067456,-0.21811306
0.0061184,0.028481,0.03889861,0.3027402,-0.22494295
0.0061312,0.019031,0.03316411,0.29849684,-0.23216861
0.006144,0.0084386,0.027515901,0.2941134,-0.2390816
0.0061568,-0.0032347,0.021721754,0.28918996,-0.24574646
0.0061696,-0.015103,0.015018021,0.28330162,-0.2532656
0.0061824,-0.026828,0.0075565474,0.27667353,-0.2615604
0.0061952,-0.038149,-0.0002998556,0.2691099,-0.2697096
0.006208,-0.048823,-0.008436521,0.2609677,-0.27784076
0.0062208,-0.059641,-0.017267764,0.25164065,-0.28617617
0.0062336,-0.071127,-0.026356148,0.24162157,-0.29433388
0.0062464,-0.08273,-0.036020145,0.2298546,-0.3018949
0.0062592,-0.09392,-0.04581157,0.21782234,-0.30944547
0.006272,-0.10463,-0.055450313,0.20599782,-0.31689847
0.0062848,-0.11497,-0.0649357,0.19432257,-0.32419395
0.0062976,-0.12495,-0.07437633,0.18265669,-0.33140934
0.0063104,-0.13451,-0.08391511,0.17089093,-0.33872116
0.0063232,-0.14362,-0.0933645,0.15913299,-0.345862
0.006336,-0.15226,-0.10257002,0.14768717,-0.35282722
0.0063488,-0.16066,-0.111257225,0.1368765,-0.35939094
0.0063616,-0.16892,-0.11948151,0.126627,-0.36559
0.0063744,-0.17691,-0.12744184,0.11670594,-0.3715896
0.0063872,-0.18454,-0.13524105,0.1069188,-0.37740088
0.0064,-0.1918,-0.14319733,0.09690091,-0.38329557
0.0064128,-0.19862,-0.15156308,0.086354434,-0.3894806
0.0064256,-0.2048,-0.16041543,0.07522437,-0.39605522
0.0064384,-0.20988,-0.16922261,0.06412937,-0.4025746
0.0064512,-0.21342,-0.17628211,0.054889753,-0.40745395
0.006464,-0.21539,-0.18180726,0.049000457,-0.412615
0.0064768,-0.21631,-0.1857394,0.045068324,-0.41654712
0.0064896,-0.21641,-0.18830857,0.042499155,-0.4191163
0.0065024,-0.21565,-0.18964346,0.041164264,-0.42045116
0.0065152,-0.21373,-0.18960041,0.041207314,-0.42040813
0.006528,-0.21013,-0.18840027,0.042407453,-0.419208
0.0065408,-0.20471,-0.18635976,0.04444796,-0.41716748
0.0065536,-0.19755,-0.18352549,0.047282234,-0.41433322
0.0065664,-0.18869,-0.17982925,0.050978467,-0.41063696
0.0065792,-0.17826,-0.17554781,0.055259913,-0.40635553
0.006592,-0.16652,-0.1700533,0.06075442,-0.40086102
0.0066048,-0.15381,-0.16234797,0.06845975,-0.3931557
0.0066176,-0.1405,-0.15207985,0.07872787,-0.38288757
0.0066304,-0.12689,-0.13983499,0.09097274,-0.37064272
0.0066432,-0.11296,-0.12682047,0.10398725,-0.3576282
0.006656,-0.098592,-0.113241285,0.11854249,-0.34502506
0.0066688,-0.083921,-0.100051835,0.13410005,-0.33420372
0.0066816,-0.069062,-0.087142944,0.14951716,-0.32380307
0.0066944,-0.054224,-0.07470615,0.1645319,-0.31394422
0.0067072,-0.039506,-0.06256322,0.17925781,-0.30438426
0.00672,-0.025279,-0.050820872,0.19362041,-0.29526216
0.0067328,-0.012149,-0.03959208,0.20752457,-0.28670874
0.0067456,-0.00054044,-0.028897138,0.22091404,-0.2787083
0.0067584,0.0096443,-0.01920121,0.23331772,-0.27172014
0.0067712,0.019228,-0.010575123,0.24450955,-0.26565978
0.006784,0.028964,-0.0030249013,0.25437793,-0.26042774
0.0067968,0.038774,0.0038209422,0.26329762,-0.2556557
0.0068096,0.047666,0.0102316225,0.27163178,-0.25116855
0.0068224,0.055055,0.016550379,0.27925047,-0.2461497
0.0068352,0.061012,0.022575457,0.2864962,-0.24134527
0.006848,0.066074,0.027608154,0.29180577,-0.23658946
0.0068608,0.07153,0.032209754,0.29622117,-0.23180166
0.0068736,0.077521,0.03721659,0.3004688,-0.22603561
0.0068864,0.082933,0.043373182,0.30509758,-0.2183512
0.0068992,0.086788,0.049606927,0.30977947,-0.21056563
0.006912,0.088686,0.055175073,0.31403357,-0.20368344
0.0069248,0.089333,0.05991503,0.31767228,-0.19784221
0.0069376,0.089677,0.0635746,0.32049268,-0.19334348
0.0069504,0.090046,0.06597175,0.32236022,-0.19041674
0.0069632,0.090125,0.0670055,0.32321316,-0.18920217
0.006976,0.08932,0.066887714,0.3231682,-0.18939278
0.0069888,0.087371,0.06599084,0.32247907,-0.1904974
0.0070016,0.084526,0.064291514,0.32119825,-0.19261524
0.0070144,0.081224,0.062047042,0.3195054,-0.19541132
0.0070272,0.077937,0.05958645,0.31762707,-0.19845419
0.00704,0.074891,0.057066582,0.31570938,-0.2015762
0.0070528,0.072209,0.054640062,0.313885,-0.2046049
0.0070656,0.06993,0.052672617,0.31238404,-0.20703879
0.0070784,0.067995,0.05138009,0.31140625,-0.20864606
0.0070912,0.066344,0.050611965,0.31086186,-0.20963791
0.007104,0.065157,0.05058766,0.3108362,-0.20966089
0.0071168,0.064992,0.05082117,0.31105828,-0.20941593
0.0071296,0.066153,0.05141688,0.3115085,-0.20867476
0.0071424,0.068525,0.052355543,0.31218576,-0.20747466
0.0071552,0.071576,0.053841755,0.31326228,-0.20557876
0.007168,0.074969,0.056042194,0.314882,-0.20279762
0.0071808,0.078443,0.05872868,0.31688654,-0.19942917
0.0071936,0.081749,0.06166093,0.3191176,-0.19579573
0.0072064,0.085039,0.06479849,0.32149702,-0.19190006
0.0072192,0.08836,0.06783561,0.32381475,-0.18814355
0.007232,0.09138,0.070520096,0.3258779,-0.1848377
0.0072448,0.093814,0.072451465,0.32741535,-0.1825124
0.0072576,0.095586,0.073513865,0.3282973,-0.18126956
0.0072704,0.096534,0.07358933,0.3284359,-0.18125725
0.0072832,0.096622,0.07263641,0.32782638,-0.18255357
0.007296,0.095708,0.07085506,0.3265617,-0.18485159
0.0073088,0.093799,0.06822227,0.32464963,-0.18820508
0.0073216,0.09098,0.06486374,0.3221784,-0.19245091
0.0073344,0.087353,0.06100253,0.31932452,-0.19731948
0.0073472,0.082972,0.057025224,0.31637245,-0.202322
0.00736,0.077857,0.052755542,0.3132308,-0.20771974
0.0073728,0.072207,0.04859682,0.31013474,-0.21294108
0.0073856,0.066161,0.04432551,0.30698714,-0.21833614
0.0073984,0.05978,0.04001338,0.30384025,-0.2238135
0.0074112,0.052714,0.03610199,0.30094248,-0.22873849
0.007424,0.044701,0.03206861,0.2979554,-0.23381817
0.0074368,0.03599,0.027379686,0.29436848,-0.23960909
0.0074496,0.026889,0.022564571,0.29020974,-0.2450806
0.0074624,0.017217,0.01677954,0.28515816,-0.25159907
0.0074752,0.0068107,0.009888008,0.27906567,-0.25928962
0.007488,-0.004409,0.0019014619,0.27185655,-0.26805365
0.0075008,-0.016587,-0.006895342,0.2632683,-0.27705896
0.0075136,-0.02967,-0.016685922,0.25361946,-0.28699133
0.0075264,-0.043438,-0.028065333,0.24148493,-0.2976156
0.0075392,-0.057501,-0.040666416,0.22699814,-0.30833095
0.007552,-0.07122,-0.05482761,0.20977888,-0.31943408
0.0075648,-0.084332,-0.06930712,0.19174322,-0.33035746
0.0075776,-0.097776,-0.08314923,0.17430651,-0.34060496
0.0075904,-0.112,-0.09591139,0.15814772,-0.3499705
0.0076032,-0.12595,-0.107557885,0.14330411,-0.3584199
0.007616,-0.139,-0.11843921,0.12953508,-0.3664135
0.0076288,-0.15128,-0.12843792,0.1167333,-0.37360913
0.0076416,-0.16281,-0.13811608,0.10430184,-0.380534
0.0076544,-0.17352,-0.14768587,0.09203215,-0.3874039
0.0076672,-0.18352,-0.15714972,0.07993187,-0.39423132
0.00768,-0.19286,-0.166624,0.06799057,-0.40123856
0.0076928,-0.20161,-0.17510374,0.057405874,-0.40761334
0.0077056,-0.2098,-0.18152337,0.049284354,-0.4123311
0.0077184,-0.21736,-0.18781689,0.042990834,-0.4186246
0.0077312,-0.22435,-0.19362806,0.037179664,-0.4244358
0.007744,-0.23053,-0.19961189,0.031195834,-0.43041962
0.0077568,-0.2355,-0.20547715,0.025330573,-0.43628487
0.0077696,-0.23859,-0.2103672,0.020440519,-0.44117492
0.0077824,-0.23979,-0.21428502,0.016522706,-0.44509274
0.0077952,-0.24016,-0.21705997,0.013747752,-0.4478677
0.007808,-0.24024,-0.21873926,0.012068465,-0.449547
0.0078208,-0.2399,-0.2192176,0.011590123,-0.45002532
0.0078336,-0.23852,-0.21870722,0.012100503,-0.44951493
0.0078464,-0.23539,-0.21755922,0.013248503,-0.44836694
0.0078592,-0.23026,-0.21579063,0.015017092,-0.44659835
0.007872,-0.22319,-0.21323669,0.017571032,-0.4440444
0.0078848,-0.2151,-0.20993847,0.020869255,-0.4407462
0.0078976,-0.20696,-0.20594022,0.024867505,-0.43674794
0.0079104,-0.19877,-0.20151265,0.029295072,-0.43232036
0.0079232,-0.18967,-0.19702938,0.03377834,-0.4278371
0.007936,-0.17881,-0.19229822,0.038509503,-0.42310596
0.0079488,-0.16613,-0.1868727,0.043935016,-0.41768044
0.0079616,-0.15234,-0.18060714,0.05020058,-0.41141486
0.0079744,-0.13809,-0.17289332,0.057914406,-0.40370104
0.0079872,-0.12322,-0.1641522,0.06665552,-0.39495993
0.008,-0.1075,-0.15125851,0.07954921,-0.38206625
0.0080128,-0.090698,-0.13654982,0.094257906,-0.36735755
0.0080256,-0.072666,-0.1199951,0.11081262,-0.35080284
0.0080384,-0.053864,-0.102432124,0.12854558,-0.33340985
0.0080512,-0.034466,-0.0841941,0.1496397,-0.31802788
0.008064,-0.014685,-0.065247186,0.17175141,-0.3022458
0.0080768,0.0054494,-0.04597436,0.19451807,-0.28646678
0.0080896,0.025868,-0.026219377,0.21806322,-0.27050197
0.0081024,0.046145,-0.006457081,0.24196596,-0.25488013
0.0081152,0.065748,0.0127023915,0.26555732,-0.24015252
0.008128,0.084116,0.030945802,0.28840294,-0.22651133
0.0081408,0.10112,0.04797796,0.3067259,-0.21076998
0.0081536,0.1172,0.06475634,0.3195502,-0.19003752
0.0081664,0.13249,0.079709426,0.33096778,-0.17154895
0.0081792,0.14672,0.09298418,0.34123614,-0.1552678
0.008192,0.1595,0.10449553,0.35019362,-0.14120257
0.0082048,0.17068,0.11436105,0.3578913,-0.1291692
0.0082176,0.18037,0.12289733,0.36456802,-0.11877337
0.0082304,0.18861,0.13034111,0.37036696,-0.109684736
0.0082432,0.19527,0.13688111,0.37549073,-0.101728514
0.008256,0.1999,0.14234251,0.37982646,-0.09514144
0.0082688,0.20235,0.14660574,0.38326293,-0.09005146
0.0082816,0.20318,0.14933912,0.38554853,-0.08687028
0.0082944,0.20323,0.15062456,0.3867089,-0.08545977
0.0083072,0.20279,0.15058544,0.38677654,-0.08560565
0.00832,0.20174,0.14920008,0.38577035,-0.08737019
0.0083328,0.19969,0.14659962,0.38378578,-0.09058654
0.0083456,0.19661,0.14316234,0.38112813,-0.09480347
0.0083584,0.19289,0.13923946,0.37808296,-0.09960404
0.0083712,0.18897,0.1352041,0.37491435,-0.104506135
0.008384,0.18509,0.13137506,0.3719105,-0.10916039
0.0083968,0.18151,0.12837094,0.36950043,-0.11275855
0.0084096,0.17842,0.12612733,0.3677305,-0.11547582
0.0084224,0.17588,0.12487616,0.36674672,-0.116994426
0.0084352,0.17374,0.12485639,0.3667258,-0.11701303
0.008448,0.17158,0.12562406,0.36734253,-0.116094425
0.0084608,0.16903,0.12656866,0.368149,-0.11501169
0.0084736,0.16617,0.12718245,0.3687147,-0.11434978
0.0084864,0.16341,0.12716547,0.3688002,-0.11446926
0.0084992,0.16109,0.12640126,0.36827195,-0.11546944
0.008512,0.15893,0.124791436,0.36707383,-0.117490955
0.0085248,0.15609,0.12230529,0.36525232,-0.12064175
0.0085376,0.15173,0.11898811,0.36280602,-0.124829784
0.0085504,0.14582,0.114986576,0.35979828,-0.12982515
0.0085632,0.1392,0.11003349,0.35605288,-0.13598591
0.008576,0.13274,0.10435275,0.35176972,-0.14306423
0.0085888,0.12664,0.098128915,0.34710252,-0.1508447
0.0086016,0.12025,0.0916155,0.34220943,-0.15897843
0.0086144,0.11299,0.08494316,0.3372211,-0.16733475
0.0086272,0.10512,0.07798212,0.3320321,-0.17606786
0.00864,0.097509,0.07081417,0.32667217,-0.18504384
0.0086528,0.090903,0.06396528,0.32157364,-0.19364306
0.0086656,0.084896,0.058220953,0.31727505,-0.20083314
0.0086784,0.078444,0.053461388,0.31372374,-0.20680098
0.0086912,0.071017,0.049289607,0.31062186,-0.21204263
0.008704,0.06318,0.04489532,0.30736035,-0.21756971
0.0087168,0.055944,0.040024973,0.30368176,-0.22363183
0.0087296,0.049607,0.03458473,0.2995525,-0.23038304
0.0087424,0.044227,0.028634008,0.29499802,-0.23773
0.0087552,0.039042,0.022350099,0.29006723,-0.24536702
0.008768,0.032935,0.016751785,0.2850276,-0.251524
0.0087808,0.026197,0.010949884,0.27984723,-0.25794747
0.0087936,0.019427,0.0054606497,0.27436793,-0.26344663
0.0088064,0.013206,0.00014764257,0.26893413,-0.26863885
0.0088192,0.0075111,-0.0048790895,0.26375726,-0.27351543
0.008832,0.0020163,-0.009823635,0.25852686,-0.2781741
0.0088448,-0.0032768,-0.014576087,0.25317836,-0.2823305
0.0088576,-0.008125,-0.018996779,0.24818829,-0.28618184
0.0088704,-0.012462,-0.023344666,0.24304217,-0.2897315
0.0088832,-0.016623,-0.027214665,0.23810591,-0.29253525
0.008896,-0.02109,-0.030781815,0.23350547,-0.2950691
0.0089088,-0.025961,-0.034175046,0.2291727,-0.29752278
0.0089216,-0.030868,-0.03778459,0.22466491,-0.30023408
0.0089344,-0.035782,-0.041871563,0.21968906,-0.30343217
0.0089472,-0.040875,-0.046484493,0.21409246,-0.30706146
0.00896,-0.046246,-0.05174096,0.20773374,-0.31121564
0.0089728,-0.051818,-0.057739034,0.2004716,-0.31594968
0.0089856,-0.057318,-0.06420908,0.19252905,-0.3209472
0.0089984,-0.062365,-0.07094289,0.1841337,-0.32601947
0.0090112,-0.066805,-0.07741641,0.17580992,-0.33064276
0.009024,-0.070895,-0.08329967,0.16809604,-0.33469537
0.0090368,-0.074704,-0.08810379,0.16148037,-0.33768794
0.0090496,-0.077742,-0.091851175,0.15608072,-0.33978307
0.0090624,-0.079278,-0.09431675,0.15211254,-0.34074605
0.0090752,-0.078834,-0.09536119,0.14980038,-0.34052277
0.009088,-0.076569,-0.09441204,0.1497755,-0.3385996
0.0091008,-0.072824,-0.09167601,0.15195175,-0.33530378
0.0091136,-0.067829,-0.08702048,0.15650082,-0.3305418
0.0091264,-0.061804,-0.08062949,0.16324824,-0.32450724
0.0091392,-0.054731,-0.07280968,0.17190666,-0.31752604
0.009152,-0.046993,-0.06400008,0.18196222,-0.30996236
0.0091648,-0.039262,-0.054888606,0.19264258,-0.30241978
0.0091776,-0.031825,-0.046243228,0.20311722,-0.2956037
0.0091904,-0.024738,-0.038546138,0.21274582,-0.2898381
0.0092032,-0.018327,-0.03237486,0.22087958,-0.2856293
0.009216,-0.013187,-0.028004805,0.22709782,-0.28310743
0.0092288,-0.0096997,-0.0255414,0.2312133,-0.2822961
0.0092416,-0.0082235,-0.025117248,0.23300147,-0.28323597
0.0092544,-0.008951,-0.026818154,0.23234132,-0.28597763
0.0092672,-0.011865,-0.030737853,0.22901657,-0.29049227
0.00928,-0.016866,-0.036948666,0.22286232,-0.29675967
0.0092928,-0.023888,-0.04543671,0.21384734,-0.30472076
0.0093056,-0.032765,-0.0561383,0.2020047,-0.3142813
0.0093184,-0.043279,-0.06871945,0.18766803,-0.32510692
0.0093312,-0.055144,-0.082792,0.17126296,-0.33684695
0.009344,-0.068091,-0.097864136,0.1533762,-0.34910446
0.0093568,-0.0819,-0.11310504,0.13502419,-0.36123428
0.0093696,-0.096525,-0.12739201,0.117506996,-0.37229103
0.0093824,-0.11177,-0.1403716,0.10129449,-0.3820377
0.0093952,-0.12723,-0.153182,0.08541915,-0.39178315
0.009408,-0.1426,-0.16581514,0.06979756,-0.40142787
0.0094208,-0.15752,-0.17620346,0.056691736,-0.40909865
0.0094336,-0.17148,-0.18502688,0.045780838,-0.4158346
0.0094464,-0.18409,-0.19269477,0.038112953,-0.4235025
0.0094592,-0.19569,-0.19941972,0.031388,-0.43022746
0.009472,-0.20704,-0.20525238,0.025555342,-0.4360601
0.0094848,-0.2177,-0.20983642,0.020971298,-0.44064415
0.0094976,-0.22694,-0.21334794,0.01745978,-0.44415566
0.0095104,-0.23484,-0.2161474,0.014660329,-0.4469551
0.0095232,-0.24139,-0.21839826,0.0124094635,-0.449206
0.009536,-0.2465,-0.22016524,0.010642484,-0.45097297
0.0095488,-0.25017,-0.22132543,0.009482294,-0.45213315
0.0095616,-0.25276,-0.22206025,0.008747473,-0.45286798
0.0095744,-0.25476,-0.22235157,0.008456156,-0.45315927
0.0095872,-0.25604,-0.22223239,0.008575335,-0.45304012
0.0096,-0.25636,-0.22177519,0.009032533,-0.4525829
0.0096128,-0.25572,-0.22093605,0.009871677,-0.45174378
0.0096256,-0.25394,-0.21971898,0.011088744,-0.4505267
0.0096384,-0.25142,-0.21822561,0.012582108,-0.44903332
0.0096512,-0.24886,-0.21652257,0.014285147,-0.4473303
0.009664,-0.24632,-0.21453789,0.016269833,-0.4453456
0.0096768,-0.24349,-0.2123507,0.018457025,-0.44315842
0.0096896,-0.24024,-0.21009411,0.020713612,-0.44090182
0.0097024,-0.23677,-0.20780773,0.022999987,-0.43861544
0.0097152,-0.23324,-0.20567526,0.025132462,-0.43648297
0.009728,-0.23008,-0.2037076,0.027100116,-0.43451533
0.0097408,-0.22741,-0.20193234,0.02887538,-0.43274006
0.0097536,-0.22507,-0.20042512,0.030382603,-0.43123284
0.0097664,-0.22312,-0.19933848,0.03146924,-0.43014622
0.0097792,-0.22142,-0.19879845,0.032009274,-0.42960617
0.009792,-0.21997,-0.19862959,0.032178134,-0.4294373
0.0098048,-0.21876,-0.19864693,0.03216079,-0.42945465
0.0098176,-0.21801,-0.19892956,0.03187816,-0.42973727
0.0098304,-0.21784,-0.19947156,0.03133616,-0.43027928
0.0098432,-0.21757,-0.20015997,0.030647755,-0.4309677
0.009856,-0.21638,-0.2007639,0.030043826,-0.4315716
0.0098688,-0.21375,-0.20104116,0.02976656,-0.43184888
0.0098816,-0.20997,-0.20054646,0.030261263,-0.43135417
0.0098944,-0.2057,-0.19903913,0.03176859,-0.42984685
0.0099072,-0.20119,-0.19646405,0.034343675,-0.42727178
0.00992,-0.19607,-0.19270572,0.038102,-0.42351344
0.0099328,-0.18944,-0.18818086,0.042626858,-0.4189886
0.0099456,-0.18058,-0.18300758,0.04780014,-0.41381532
0.0099584,-0.16934,-0.17672724,0.054080486,-0.40753496
0.0099712,-0.15625,-0.16901526,0.061792463,-0.39982298
0.009984,-0.14199,-0.1591164,0.07169132,-0.3899241
0.0099968,-0.12665,-0.14509107,0.08571665,-0.37589878
0.0100096,-0.1103,-0.12928317,0.10152455,-0.3600909
0.0100224,-0.092922,-0.1122862,0.11852152,-0.34309393
0.0100352,-0.074504,-0.095134094,0.13768364,-0.32795185
0.010048,-0.055335,-0.077261254,0.1585996,-0.3131221
0.0100608,-0.035953,-0.059174515,0.18003175,-0.29838076
0.0100736,-0.016883,-0.041101232,0.20172985,-0.28393233
0.0100864,0.0016577,-0.02351666,0.2231825,-0.2702158
0.0100992,0.01962,-0.0067487154,0.24396457,-0.257462
0.010112,0.036891,0.008655833,0.2635038,-0.24619211
0.0101248,0.053155,0.022810243,0.2817599,-0.23613939
0.0101376,0.067927,0.035279423,0.29694438,-0.22638553
0.0101504,0.080768,0.045544505,0.30600134,-0.21491233
0.0101632,0.091458,0.055637002,0.31387782,-0.20260382
0.010176,0.1,0.06400282,0.32040104,-0.19239542
0.0101888,0.10656,0.07049417,0.32548952,-0.18450117
0.0102016,0.11141,0.075157784,0.3291989,-0.17888331
0.0102144,0.1149,0.07823714,0.33163375,-0.17515945
0.0102272,0.11719,0.079889216,0.33295017,-0.17317176
0.01024,0.11818,0.08023875,0.3332876,-0.17281008
0.0102528,0.11761,0.079935335,0.33307472,-0.17320403
0.0102656,0.1154,0.07918938,0.33251518,-0.1741364
0.0102784,0.11196,0.077943824,0.33160406,-0.1757164
0.0102912,0.1081,0.07618252,0.33033848,-0.17797345
0.010304,0.10445,0.07430763,0.32893455,-0.18031931
0.0103168,0.10101,0.072399326,0.32753536,-0.18273672
0.0103296,0.097178,0.07063811,0.32627797,-0.18500173
0.0103424,0.092442,0.0691506,0.32520407,-0.18690288
0.0103552,0.087008,0.067609325,0.32409716,-0.18887849
0.010368,0.081762,0.06579781,0.3227768,-0.19118118
0.0103808,0.077479,0.06361113,0.32117885,-0.19395661
0.0103936,0.074158,0.06133513,0.31946206,-0.19679178
0.0104064,0.07095,0.05893369,0.3176769,-0.19980954
0.0104192,0.067085,0.056603007,0.31595564,-0.20274961
0.010432,0.062534,0.054357752,0.3142811,-0.20556562
0.0104448,0.058066,0.052027337,0.31254154,-0.20848686
0.0104576,0.054741,0.04950425,0.31066394,-0.21165544
0.0104704,0.052899,0.046905868,0.30871823,-0.21490648
0.0104832,0.051897,0.04459784,0.30695093,-0.21775526
0.010496,0.050842,0.04274434,0.3055364,-0.22004771
0.0105088,0.049281,0.04124964,0.30441484,-0.22191557
0.0105216,0.047304,0.040030167,0.30350333,-0.22344299
0.0105344,0.045598,0.03902582,0.3027598,-0.22470817
0.0105472,0.044583,0.03805718,0.30204847,-0.22593412
0.01056,0.043958,0.036945865,0.30125308,-0.22736137
0.0105728,0.043023,0.035511523,0.30024672,-0.22922367
0.0105856,0.041071,0.033589087,0.29887104,-0.23169285
0.0105984,0.038037,0.030777683,0.2968867,-0.23533134
0.0106112,0.034373,0.027454415,0.29432803,-0.2394192
0.010624,0.030534,0.023699313,0.2911109,-0.24371228
0.0106368,0.026705,0.019371977,0.2872923,-0.24854834
0.0106496,0.022585,0.0146036055,0.2830873,-0.25388008
0.0106624,0.017445,0.009936384,0.27856952,-0.25869673
0.0106752,0.011003,0.0051933113,0.27390292,-0.26351628
0.010688,0.0035529,0.00032173097,0.26908666,-0.26844323
0.0107008,-0.0041847,-0.0046276534,0.2641554,-0.27341068
0.0107136,-0.011808,-0.0099688405,0.25863817,-0.27857587
0.0107264,-0.019454,-0.015540227,0.25262326,-0.28370368
0.0107392,-0.027562,-0.02127352,0.2464852,-0.28903225
0.010752,-0.036346,-0.027620966,0.23902926,-0.2942712
0.0107648,-0.045483,-0.0342815,0.23089701,-0.29946
0.0107776,-0.054538,-0.04143811,0.2221582,-0.3050344
0.0107904,-0.063108,-0.048875928,0.2129524,-0.31070426
0.0108032,-0.071026,-0.056346454,0.2036024,-0.3162953
0.010816,-0.078755,-0.06340911,0.19457945,-0.3213977
0.0108288,-0.086799,-0.07014664,0.18598104,-0.32627434
0.0108416,-0.095048,-0.07637251,0.17800009,-0.3307451
0.0108544,-0.10308,-0.0821213,0.17063202,-0.33487463
0.0108672,-0.11057,-0.08743297,0.16380593,-0.3386719
0.01088,-0.11745,-0.0925882,0.15723471,-0.3424111
0.0108928,-0.12377,-0.09770466,0.15078083,-0.34619012
0.0109056,-0.12937,-0.1027021,0.14439961,-0.34980384
0.0109184,-0.1341,-0.10761803,0.13807577,-0.35331184
0.0109312,-0.13789,-0.11226972,0.1320566,-0.35659602
0.010944,-0.14081,-0.11641843,0.12651223,-0.3593491
0.0109568,-0.14263,-0.12001559,0.12151745,-0.36154863
0.0109696,-0.14295,-0.12310011,0.11699914,-0.36319935
0.0109824,-0.14129,-0.12540309,0.11325356,-0.36405975
0.0109952,-0.13766,-0.12611428,0.11120212,-0.36343068
0.011008,-0.13238,-0.124541484,0.11172076,-0.36080372
0.0110208,-0.1252,-0.120418735,0.11527615,-0.3561136
0.0110336,-0.11608,-0.113511056,0.12211791,-0.34914002
0.0110464,-0.10511,-0.104236804,0.13188514,-0.34035876
0.0110592,-0.092089,-0.0930654,0.14407304,-0.33020383
0.011072,-0.076975,-0.0800737,0.15853004,-0.31867743
0.0110848,-0.060052,-0.0653244,0.1751925,-0.3058413
0.0110976,-0.041993,-0.04926852,0.1936478,-0.29218483
0.0111104,-0.023184,-0.03235653,0.21346283,-0.2781759
0.0111232,-0.0040153,-0.015047368,0.23405522,-0.26414996
0.011136,0.015496,0.0018850719,0.25464162,-0.25087145
0.0111488,0.035332,0.018818185,0.27542418,-0.23778783
0.0111616,0.054966,0.0353031,0.2951216,-0.2245154
0.0111744,0.073838,0.050961606,0.30925703,-0.2073338
0.0111872,0.091308,0.066957526,0.3213932,-0.18747813
0.0112,0.10706,0.08059194,0.3318344,-0.17065051
0.0112128,0.12101,0.09230422,0.3410465,-0.15643808
0.0112256,0.13338,0.10232742,0.34896612,-0.1443113
0.0112384,0.14437,0.11060546,0.35549098,-0.13428004
0.0112512,0.15382,0.11715146,0.36070552,-0.12640259
0.011264,0.16137,0.12215289,0.36468634,-0.12038056
0.0112768,0.16669,0.12567565,0.36751845,-0.11616716
0.0112896,0.16993,0.12788603,0.36929926,-0.11352721
0.0113024,0.17169,0.12871186,0.3699985,-0.11257477
0.0113152,0.17251,0.12856266,0.36987814,-0.112752825
0.011328,0.17259,0.1276136,0.36916345,-0.11393626
0.0113408,0.17163,0.1264625,0.36824095,-0.11531596
0.0113536,0.16947,0.12519339,0.3672441,-0.11685732
0.0113664,0.16634,0.12370163,0.36615327,-0.118750006
0.0113792,0.16281,0.122218266,0.3650295,-0.120593
0.011392,0.15956,0.12069907,0.3638839,-0.12248578
0.0114048,0.15653,0.11930119,0.36284462,-0.124242224
0.0114176,0.15307,0.118177265,0.3620036,-0.12564906
0.0114304,0.14876,0.11696694,0.36112148,-0.12718761
0.0114432,0.14381,0.11537648,0.35997486,-0.12922192
0.011456,0.13887,0.1134291,0.3585307,-0.1316725
0.0114688,0.13444,0.1108842,0.35664997,-0.13488156
0.0114816,0.13026,0.10796039,0.35444844,-0.13852765
0.0114944,0.12569,0.10449336,0.3518766,-0.14288986
0.0115072,0.12038,0.100849874,0.3491389,-0.14743915
0.01152,0.11441,0.096909076,0.34627226,-0.15245411
0.0115328,0.10792,0.09299023,0.34336734,-0.1573869
0.0115456,0.10075,0.088986844,0.34039566,-0.16242197
0.0115584,0.092647,0.08461779,0.33714956,-0.16791397
0.0115712,0.083664,0.07897742,0.3329966,-0.17504175
0.011584,0.074138,0.07221058,0.32795808,-0.18353692
0.0115968,0.064331,0.06425118,0.32201326,-0.19351089
0.0116096,0.054609,0.055322513,0.31530625,-0.20466124
0.0116224,0.044827,0.04555703,0.30798754,-0.2168735
0.0116352,0.034109,0.035296693,0.30022633,-0.22963296
0.011648,0.02219,0.024458498,0.29187384,-0.24295685
0.0116608,0.009463,0.015072548,0.28368676,-0.25354165
0.0116736,-0.0035083,0.005955883,0.27554372,-0.26363197
0.0116864,-0.016439,-0.0029439358,0.26720303,-0.2730909
0.0116992,-0.029421,-0.011725368,0.2584222,-0.28187293
0.011712,-0.042426,-0.021236984,0.24836344,-0.2908374
0.0117248,-0.055392,-0.031515993,0.23722196,-0.30025393
0.0117376,-0.068003,-0.042599633,0.22378848,-0.30898774
0.0117504,-0.079868,-0.05435071,0.20906666,-0.31776807
0.0117632,-0.091189,-0.06590886,0.19445801,-0.3262757
0.011776,-0.10262,-0.0768527,0.1805656,-0.334271
0.0117888,-0.11435,-0.08682624,0.16785482,-0.3415073
0.0118016,-0.12577,-0.09577549,0.15638459,-0.34793556
0.0118144,-0.13649,-0.104077145,0.14578755,-0.35394186
0.0118272,-0.14665,-0.112269334,0.13547593,-0.36001462
0.01184,-0.15625,-0.12071376,0.12492279,-0.36635032
0.0118528,-0.16523,-0.12938823,0.11408575,-0.37286222
0.0118656,-0.17357,-0.13802841,0.10324833,-0.37930515
0.0118784,-0.18133,-0.14657168,0.09248668,-0.38563004
0.0118912,-0.18877,-0.15492354,0.08193837,-0.39178544
0.011904,-0.19606,-0.1630739,0.0716975,-0.3978453
0.0119168,-0.20298,-0.17091848,0.061926275,-0.40376323
0.0119296,-0.20931,-0.17741823,0.053696066,-0.40853253
0.0119424,-0.21502,-0.18289514,0.047912583,-0.41370285
0.0119552,-0.22006,-0.18787023,0.042937487,-0.41867796
0.011968,-0.22468,-0.19224319,0.038564533,-0.4230509
0.0119808,-0.2291,-0.19622332,0.034584403,-0.42703104
0.0119936,-0.23318,-0.19997357,0.030834153,-0.4307813
0.0120064,-0.23659,-0.20348403,0.027323693,-0.43429175
0.0120192,-0.23932,-0.20640278,0.024404943,-0.4372105
0.012032,-0.24137,-0.20880426,0.022003457,-0.43961197
0.0120448,-0.24291,-0.21088184,0.019925877,-0.44168955
0.0120576,-0.2442,-0.21272078,0.01808694,-0.4435285
0.0120704,-0.24499,-0.2140362,0.016771525,-0.44484392
0.0120832,-0.24496,-0.2148132,0.015994519,-0.44562092
0.012096,-0.24394,-0.215012,0.015795723,-0.44581974
0.0121088,-0.24216,-0.21462475,0.016182974,-0.44543248
0.0121216,-0.24,-0.21351798,0.017289743,-0.4443257
0.0121344,-0.23739,-0.21177727,0.019030452,-0.442585
0.0121472,-0.23393,-0.20967512,0.021132603,-0.44048285
0.01216,-0.22924,-0.20699048,0.023817241,-0.4377982
0.0121728,-0.22331,-0.20369798,0.027109742,-0.4345057
0.0121856,-0.21625,-0.19989073,0.030916989,-0.43069845
0.0121984,-0.20814,-0.19527246,0.03553526,-0.42608017
0.0122112,-0.19896,-0.19010474,0.040702984,-0.42091244
0.012224,-0.18851,-0.1841367,0.046671018,-0.4149444
0.0122368,-0.17661,-0.17765585,0.053151876,-0.40846357
0.0122496,-0.16327,-0.17009652,0.060711205,-0.40090424
0.0122624,-0.14854,-0.16112845,0.069679275,-0.39193618
0.0122752,-0.13255,-0.14782955,0.082978174,-0.37863725
0.012288,-0.11538,-0.1326537,0.09815402,-0.36346143
0.0123008,-0.097098,-0.115910694,0.11489703,-0.34671843
0.0123136,-0.077981,-0.09852143,0.13355462,-0.33059746
0.0123264,-0.058205,-0.08028188,0.15474717,-0.31531096
0.0123392,-0.038268,-0.061946094,0.1764108,-0.30030298
0.012352,-0.01878,-0.043664336,0.19831656,-0.28564525
0.0123648,0.00012871,-0.025828272,0.22002582,-0.27168238
0.0123776,0.01863,-0.009065794,0.2407616,-0.2588932
0.0123904,0.037116,0.006263681,0.26007462,-0.24754725
0.0124032,0.055441,0.020639036,0.27828893,-0.23701087
0.012416,0.072762,0.03397829,0.29473722,-0.22678065
0.0124288,0.088241,0.046184152,0.30613858,-0.21377027
0.0124416,0.10138,0.059142992,0.31595576,-0.19766979
0.0124544,0.11195,0.07077508,0.32481092,-0.18326075
0.0124672,0.12081,0.080490865,0.33228543,-0.17130372
0.01248,0.12905,0.08790501,0.33801594,-0.1622059
0.0124928,0.13672,0.09424797,0.3429211,-0.15442517
0.0125056,0.14332,0.09951579,0.34699747,-0.14796588
0.0125184,0.14818,0.1039825,0.35043684,-0.14247182
0.0125312,0.15114,0.107818685,0.35340974,-0.13777235
0.012544,0.15223,0.11105303,0.35595867,-0.13385263
0.0125568,0.15155,0.11358132,0.35798493,-0.13082227
0.0125696,0.14971,0.115345776,0.35941747,-0.12872592
0.0125824,0.14728,0.11596953,0.36000705,-0.128068
0.0125952,0.14472,0.11557688,0.35975367,-0.1285999
0.012608,0.14227,0.11415836,0.3586952,-0.13037848
0.0126208,0.13958,0.11206345,0.35713345,-0.13300654
0.0126336,0.13632,0.10983911,0.3554294,-0.13575119
0.0126464,0.13263,0.107650034,0.3537499,-0.13844982
0.0126592,0.12873,0.10577409,0.35230154,-0.14075334
0.012672,0.12476,0.10427091,0.35118604,-0.14264423
0.0126848,0.12078,0.10329003,0.35046563,-0.14388558
0.0126976,0.11654,0.102456234,0.34989107,-0.14497858
0.0127104,0.112,0.10151011,0.3492666,-0.14624639
0.0127232,0.10764,0.100008786,0.34824508,-0.14822751
0.012736,0.10417,0.097753875,0.34661642,-0.15110865
0.0127488,0.10178,0.094830796,0.34443748,-0.15477587
0.0127616,0.099773,0.09156053,0.3419522,-0.15883113
0.0127744,0.097375,0.087959796,0.33922783,-0.16330823
0.0127872,0.094614,0.08426293,0.3364414,-0.16791552
0.0128,0.092175,0.080542564,0.333618,-0.17253286
0.0128128,0.09101,0.076748595,0.33070165,-0.17720445
0.0128256,0.091202,0.07337115,0.3280478,-0.18130553
0.0128384,0.092135,0.07096715,0.32610393,-0.18416964
0.0128512,0.093853,0.06997816,0.32526964,-0.1853133
0.012864,0.0963,0.070428826,0.32553366,-0.18467602
0.0128768,0.099445,0.071886875,0.3265856,-0.18281186
0.0128896,0.10381,0.07418772,0.32824716,-0.17987171
0.0129024,0.10962,0.07722476,0.33044517,-0.17599565
0.0129152,0.11634,0.08113572,0.3332191,-0.17094767
0.012928,0.12363,0.08568103,0.33652645,-0.16516441
0.0129408,0.13148,0.091113545,0.34050858,-0.1582815
0.0129536,0.13967,0.0977062,0.34548324,-0.15007085
0.0129664,0.14816,0.105288945,0.35128403,-0.14070612
0.0129792,0.1567,0.11348013,0.35759473,-0.13063449
0.012992,0.16479,0.12155394,0.363882,-0.120774105
0.0130048,0.17204,0.1292224,0.36986908,-0.1114243
0.0130176,0.17845,0.13590157,0.375176,-0.10337287
0.0130304,0.18417,0.1416247,0.37972993,-0.09648053
0.0130432,0.18902,0.14609481,0.38332856,-0.09113893
0.013056,0.19232,0.14914896,0.38585246,-0.08755456
0.0130688,0.19318,0.15077415,0.3872749,-0.08572659
0.0130816,0.1914,0.15074536,0.38741195,-0.08592123
0.0130944,0.18737,0.14885607,0.38604724,-0.0883351
0.0131072,0.18151,0.14469008,0.38291574,-0.09353556
0.01312,0.17387,0.13848378,0.3781631,-0.10119553
0.0131328,0.16431,0.1302448,0.37182224,-0.11133264
0.0131456,0.15251,0.120088235,0.36400998,-0.12383351
0.0131584,0.13833,0.10810766,0.3548405,-0.13862517
0.0131712,0.12247,0.09582411,0.34554356,-0.15389533
0.013184,0.10589,0.08198542,0.33513778,-0.17116696
0.0131968,0.089195,0.066473976,0.32349867,-0.19055073
0.0132096,0.072159,0.050663814,0.31166518,-0.21033753
0.0132224,0.054329,0.034992196,0.29993924,-0.22995487
0.0132352,0.035878,0.01979389,0.28796422,-0.24837643
0.013248,0.017952,0.0070165023,0.27662966,-0.26259664
0.0132608,0.0017484,-0.0050528636,0.2655103,-0.27561602
0.0132736,-0.01227,-0.015636114,0.25462696,-0.2858992
0.0132864,-0.024726,-0.025472697,0.24369091,-0.2946363
0.0132992,-0.0368,-0.03423611,0.23346063,-0.30193284
0.013312,-0.048788,-0.04223367,0.2232888,-0.30775616
0.0133248,-0.059821,-0.049283877,0.21385683,-0.3124246
0.0133376,-0.068795,-0.055917107,0.2050584,-0.31689262
0.0133504,-0.075177,-0.062230453,0.19669123,-0.32115215
0.0133632,-0.07891,-0.068045214,0.18882228,-0.32491273
0.013376,-0.080892,-0.07330021,0.18158373,-0.32818416
0.0133888,-0.081939,-0.0777909,0.17519967,-0.33078146
0.0134016,-0.081672,-0.08117372,0.1700221,-0.33236954
0.0134144,-0.079642,-0.0834119,0.16623294,-0.33305675
0.0134272,-0.075495,-0.08395497,0.1643931,-0.33230302
0.01344,-0.069449,-0.08257859,0.16484317,-0.33000034
0.0134528,-0.062053,-0.07945578,0.16751705,-0.3264286
0.0134656,-0.053584,-0.07462115,0.17235893,-0.32160124
0.0134784,-0.044197,-0.06847292,0.17896466,-0.31591052
0.0134912,-0.033618,-0.061296135,0.18694308,-0.30953535
0.013504,-0.021958,-0.053485796,0.19587,-0.3028416
0.0135168,-0.0097402,-0.04516413,0.20557794,-0.29590622
0.0135296,0.0022081,-0.03655766,0.2158065,-0.28892183
0.0135424,0.012995,-0.028100152,0.22609289,-0.2822932
0.0135552,0.022322,-0.020442763,0.23574103,-0.27662656
0.013568,0.030501,-0.013845496,0.24430591,-0.27199692
0.0135808,0.038166,-0.0087223975,0.25119853,-0.26864332
0.0135936,0.045897,-0.005114755,0.2562172,-0.26644674
0.0136064,0.053453,-0.002622841,0.2597474,-0.26499307
0.0136192,0.059771,-0.00053574354,0.26255628,-0.2636278
0.013632,0.064339,0.0014308856,0.2651238,-0.26226202
0.0136448,0.067341,0.003399971,0.26765662,-0.2608567
0.0136576,0.069184,0.0053877477,0.26989338,-0.25911787
0.0136704,0.071193,0.0071988143,0.27192578,-0.25752816
0.0136832,0.074185,0.00921073,0.27405825,-0.25563678
0.013696,0.077498,0.011706229,0.27665517,-0.2532427
0.0137088,0.080563,0.014820465,0.27972576,-0.25008485
0.0137216,0.083413,0.01804213,0.28282884,-0.24674459
0.0137344,0.086435,0.02159343,0.28623122,-0.24304438
0.0137472,0.090181,0.025219845,0.2897435,-0.23930381
0.01376,0.094933,0.029224468,0.29355776,-0.23510884
0.0137728,0.10021,0.034156293,0.29770935,-0.22939676
0.0137856,0.10595,0.04070895,0.3025878,-0.22116989
0.0137984,0.1122,0.04829318,0.30823737,-0.21165103
0.0138112,0.11891,0.05687239,0.3145192,-0.2007744
0.013824,0.12604,0.06613301,0.32139474,-0.18912874
0.0138368,0.13319,0.07522926,0.32822424,-0.17776573
0.0138496,0.13973,0.08369479,0.334635,-0.16724542
0.0138624,0.14544,0.09195591,0.34095907,-0.15704727
0.0138752,0.15068,0.100332536,0.34745166,-0.1467866
0.013888,0.15575,0.10765348,0.3531783,-0.13787135
0.0139008,0.1605,0.11391238,0.35809287,-0.13026813
0.0139136,0.16454,0.11909968,0.3621716,-0.12397224
0.0139264,0.1676,0.122847855,0.36516008,-0.11946437
0.0139392,0.16974,0.12535934,0.36716628,-0.11644761
0.013952,0.17112,0.12692185,0.3683908,-0.11454712
0.0139648,0.17175,0.12764531,0.3689661,-0.11367549
0.0139776,0.17159,0.12775697,0.3690846,-0.113570645
0.0139904,0.17078,0.12734148,0.36879706,-0.114114106
0.0140032,0.16975,0.12667465,0.36826816,-0.11491886
0.014016,0.16897,0.1255867,0.36745286,-0.11627947
0.0140288,0.1685,0.12449312,0.36661223,-0.11762598
0.0140416,0.1681,0.123636276,0.3659655,-0.118692935
0.0140544,0.16782,0.12328343,0.3656786,-0.11911176
0.0140672,0.16781,0.1233636,0.36571425,-0.11898707
0.01408,0.16823,0.12365752,0.36593798,-0.11862294
0.0140928,0.1692,0.12437963,0.36649266,-0.11773341
0.0141056,0.1705,0.12575987,0.36756966,-0.116049916
0.0141184,0.17186,0.1276351,0.36904076,-0.113770545
0.0141312,0.17327,0.12959549,0.37059036,-0.11139938
0.014144,0.1752,0.13125977,0.37189013,-0.10937059
0.0141568,0.17801,0.132776,0.37300915,-0.107457116
0.0141696,0.1812,0.13441917,0.37420973,-0.105371386
0.0141824,0.18437,0.1365606,0.37579322,-0.102672026
0.0141952,0.18748,0.13929185,0.37785792,-0.09927423
0.014208,0.19028,0.14224193,0.3801732,-0.09568936
0.0142208,0.19291,0.14543287,0.38267648,-0.09181072
0.0142336,0.19573,0.14871532,0.38525265,-0.08782202
0.0142464,0.1986,0.15178308,0.38775298,-0.08418682
0.0142592,0.20098,0.15460896,0.39008203,-0.0808641
0.014272,0.20261,0.15715952,0.39218777,-0.077868715
0.0142848,0.20357,0.15931195,0.39397153,-0.07534763
0.0142976,0.204,0.16092952,0.39533883,-0.07347979
0.0143104,0.20367,0.16194966,0.39624295,-0.07234362
0.0143232,0.20199,0.16216561,0.39651147,-0.07218024
0.014336,0.19864,0.16118608,0.3958499,-0.073477745
0.0143488,0.19394,0.1587053,0.3940419,-0.07663131
0.0143616,0.18812,0.15490967,0.39115405,-0.081334695
0.0143744,0.1811,0.14977293,0.38720185,-0.087656006
0.0143872,0.17217,0.14335112,0.38226223,-0.095559984
0.0144,0.16093,0.13575102,0.37639642,-0.104894355
0.0144128,0.14781,0.12665942,0.36936778,-0.11604893
0.0144256,0.13315,0.11550602,0.36080784,-0.12979579
0.0144384,0.1169,0.10322639,0.3514409,-0.14498813
0.0144512,0.099196,0.089445345,0.3409474,-0.16205668
0.014464,0.080163,0.072286025,0.3279416,-0.18336953
0.0144768,0.059923,0.053111047,0.31347775,-0.20725566
0.0144896,0.038706,0.03199037,0.2975784,-0.23359764
0.0145024,0.01672,0.011306249,0.280377,-0.2577645
0.0145152,-0.0057045,-0.008524379,0.2625327,-0.2795815
0.014528,-0.028328,-0.028015884,0.2437635,-0.29979527
0.0145408,-0.050732,-0.04791347,0.22240719,-0.31823412
0.0145536,-0.072306,-0.068953976,0.19669087,-0.33459884
0.0145664,-0.092306,-0.08997192,0.16986775,-0.3498116
0.0145792,-0.11055,-0.108541965,0.14556217,-0.3626461
0.014592,-0.12742,-0.12555191,0.12319593,-0.37429976
0.0146048,-0.14317,-0.14042005,0.103515744,-0.38435584
0.0146176,-0.15749,-0.15277627,0.08703852,-0.39259106
0.0146304,-0.16971,-0.16199201,0.07459286,-0.3985769
0.0146432,-0.17965,-0.16904274,0.06487715,-0.40296263
0.014656,-0.18759,-0.17412846,0.05766745,-0.40592438
0.0146688,-0.19404,-0.17735115,0.053456575,-0.40815887
0.0146816,-0.19915,-0.1791085,0.05169922,-0.40991622
0.0146944,-0.20283,-0.18023215,0.05057557,-0.4110399
0.0147072,-0.20528,-0.18106936,0.049738362,-0.4118771
0.01472,-0.20661,-0.18191952,0.048888206,-0.41272724
0.0147328,-0.20689,-0.18274967,0.048058048,-0.4135574
0.0147456,-0.20633,-0.1833537,0.047454014,-0.41416144
0.0147584,-0.20544,-0.18390796,0.046899766,-0.41471568
0.0147712,-0.20447,-0.18436451,0.04644321,-0.41517222
0.014784,-0.20307,-0.18468261,0.046125114,-0.41549033
0.0147968,-0.20094,-0.18480566,0.04600206,-0.41561338
0.0148096,-0.1979,-0.18464425,0.04616347,-0.41545197
0.0148224,-0.19377,-0.18412043,0.04668729,-0.41492814
0.0148352,-0.18859,-0.18300557,0.04780215,-0.4138133
0.014848,-0.18236,-0.18139096,0.049416766,-0.41219866
0.0148608,-0.17507,-0.1788593,0.05194843,-0.40966702
0.0148736,-0.16684,-0.17519909,0.05560863,-0.4060068
0.0148864,-0.15781,-0.17013921,0.060668513,-0.40094692
0.0148992,-0.14806,-0.16357166,0.067236066,-0.39437938
0.014912,-0.13775,-0.1539755,0.07683222,-0.3847832
0.0149248,-0.12694,-0.14260213,0.08820559,-0.37340987
0.0149376,-0.1158,-0.13089858,0.09990914,-0.36170632
0.0149504,-0.10445,-0.119206265,0.11282547,-0.351238
0.0149632,-0.092945,-0.10803768,0.1262151,-0.34229046
0.014976,-0.081293,-0.09763223,0.13878344,-0.3340479
0.0149888,-0.069529,-0.08802814,0.15050113,-0.3265574
0.0150016,-0.057914,-0.07873059,0.1618045,-0.31926566
0.0150144,-0.046901,-0.0694374,0.1730579,-0.31193268
0.0150272,-0.036928,-0.06006311,0.18442617,-0.30455238
0.01504,-0.027902,-0.050691366,0.1958422,-0.29722494
0.0150528,-0.019258,-0.04172638,0.20691729,-0.29037005
0.0150656,-0.010243,-0.033275954,0.2174072,-0.28395912
0.0150784,-0.00052739,-0.025106905,0.22752607,-0.27773988
0.0150912,0.0093695,-0.016893772,0.23763093,-0.27141848
0.015104,0.018959,-0.008429862,0.24798182,-0.26484153
0.0151168,0.028035,0.00010633306,0.25849622,-0.25828356
0.0151296,0.036447,0.008828067,0.26928142,-0.25162527
0.0151424,0.044758,0.017173007,0.2792619,-0.24491589
0.0151552,0.053804,0.025383702,0.2888622,-0.23809479
0.015168,0.06338,0.032275114,0.29586378,-0.23131356
0.0151808,0.072816,0.03997636,0.30223322,-0.2222805
0.0151936,0.081594,0.048966452,0.3089217,-0.21098877
0.0152064,0.089613,0.057877883,0.31559962,-0.19984384
0.0152192,0.097033,0.066462584,0.32207814,-0.18915299
0.015232,0.10396,0.07429242,0.3280765,-0.17949167
0.0152448,0.10998,0.08131206,0.33345455,-0.17083043
0.0152576,0.11448,0.08703306,0.3379026,-0.16383648
0.0152704,0.11719,0.09152287,0.34141475,-0.15836902
0.0152832,0.11865,0.09440901,0.34372774,-0.1549097
0.015296,0.11951,0.095649675,0.34478915,-0.15348981
0.0153088,0.11997,0.0954841,0.3447606,-0.15379241
0.0153216,0.11945,0.09410386,0.34379816,-0.15559046
0.0153344,0.11692,0.09191002,0.3422057,-0.15838565
0.0153472,0.11194,0.08907293,0.3401091,-0.16196327
0.01536,0.10486,0.08527552,0.33730882,-0.16675776
0.0153728,0.09667,0.08012427,0.33348128,-0.17323276
0.0153856,0.088123,0.07364796,0.32864553,-0.18134962
0.0153984,0.07963,0.066006705,0.3229279,-0.1909145
0.0154112,0.071141,0.057392523,0.31654447,-0.20175941
0.015424,0.062264,0.04831083,0.30982268,-0.213201
0.0154368,0.052794,0.039205298,0.3030522,-0.22464158
0.0154496,0.042877,0.029909354,0.29606426,-0.23624556
0.0154624,0.032883,0.021575233,0.2892369,-0.24608643
0.0154752,0.023392,0.0144346,0.28284213,-0.25397292
0.015488,0.015027,0.0076883473,0.2765908,-0.2612141
0.0155008,0.0080631,0.001791414,0.27049,-0.26690716
0.0155136,0.0025428,-0.003537871,0.2649142,-0.27198994
0.0155264,-0.0017881,-0.008073438,0.25980198,-0.27594888
0.0155392,-0.0053027,-0.011740694,0.25535545,-0.27883682
0.015552,-0.0081887,-0.014478616,0.251656,-0.28061324
0.0155648,-0.010358,-0.01617761,0.2492138,-0.281569
0.0155776,-0.011583,-0.017078813,0.2477687,-0.28192633
0.0155904,-0.011516,-0.017528743,0.24690548,-0.28196296
0.0156032,-0.009802,-0.017798752,0.24624744,-0.28184494
0.015616,-0.006415,-0.017968781,0.24562627,-0.28156382
0.0156288,-0.0017993,-0.017868815,0.24514648,-0.28088412
0.0156416,0.0035133,-0.016969237,0.24540642,-0.2793449
0.0156544,0.0095097,-0.015070435,0.24672565,-0.27686653
0.0156672,0.016429,-0.011908892,0.24937761,-0.2731954
0.01568,0.024373,-0.0074704774,0.2534847,-0.26842567
0.0156928,0.033444,-0.0016773813,0.25919262,-0.2625474
0.0157056,0.043598,0.0056573227,0.26672328,-0.25540864
0.0157184,0.054671,0.01475069,0.27634385,-0.24684247
0.0157312,0.066446,0.025200952,0.28772047,-0.23731856
0.015744,0.078751,0.03571429,0.29801664,-0.22658804
0.0157568,0.091529,0.04973968,0.30879715,-0.20931777
0.0157696,0.10481,0.06345898,0.31905526,-0.1921373
0.0157824,0.11839,0.0761586,0.3285054,-0.17618819
0.0157952,0.132,0.08815575,0.3375217,-0.16121021
0.015808,0.14549,0.10022726,0.34671637,-0.14626184
0.0158208,0.15876,0.11154317,0.3553195,-0.13223314
0.0158336,0.17167,0.122265086,0.36350203,-0.118971854
0.0158464,0.18409,0.13281189,0.37153184,-0.10590805
0.0158592,0.1959,0.1429362,0.37936598,-0.09349358
0.015872,0.20695,0.15245292,0.38686883,-0.081963
0.0158848,0.21706,0.16160734,0.39416963,-0.07095496
0.0158976,0.22593,0.1702412,0.401114,-0.060631573
0.0159104,0.23319,0.17798898,0.4087967,-0.052818745
0.0159232,0.2388,0.18439542,0.41520315,-0.046412304
0.015936,0.24294,0.18919563,0.42000335,-0.04161209
0.0159488,0.24595,0.19237427,0.423182,-0.038433447
0.0159616,0.24827,0.19413611,0.42494383,-0.03667161
0.0159744,0.24971,0.19453043,0.42533815,-0.036277294
0.0159872,0.24955,0.19404386,0.4248516,-0.03676386
0.016,0.24742,0.19300786,0.42381558,-0.037799865
0.0160128,0.24303,0.19121651,0.42202425,-0.039591208
0.0160256,0.2367,0.18855429,0.419362,-0.042253435
0.0160384,0.23017,0.18488248,0.41569018,-0.045925245
0.0160512,0.22433,0.18029943,0.41110715,-0.05050829
0.016064,0.21851,0.1750921,0.40635836,-0.05617416
0.0160768,0.21173,0.16934739,0.4018435,-0.06314869
0.0160896,0.2038,0.16334224,0.39712238,-0.07043789
0.0161024,0.1949,0.15705343,0.39218068,-0.078073815
0.0161152,0.18602,0.15015246,0.38682258,-0.08651765
0.016128,0.17863,0.14327066,0.3814615,-0.09492017
0.0161408,0.17213,0.13668466,0.376368,-0.102998674
0.0161536,0.16527,0.13097917,0.37194404,-0.10998571
0.0161664,0.15711,0.12579194,0.36793604,-0.11635217
0.0161792,0.14766,0.120384686,0.36383423,-0.12306485
0.016192,0.13823,0.114578396,0.35942802,-0.13027123
0.0162048,0.12981,0.10835174,0.35471928,-0.13801582
0.0162176,0.12228,0.10203809,0.34995317,-0.145877
0.0162304,0.11485,0.095011815,0.34465468,-0.15463103
0.0162432,0.106,0.0875674,0.33906502,-0.16393024
0.016256,0.095414,0.07943967,0.33296946,-0.17409012
0.0162688,0.084007,0.069913924,0.3258733,-0.18604544
0.0162816,0.072688,0.05968032,0.3182452,-0.19888458
0.0162944,0.061712,0.048865907,0.3102143,-0.21248248
0.0163072,0.050469,0.037558615,0.3016544,-0.22653717
0.01632,0.038242,0.025825266,0.29268107,-0.24103054
0.0163328,0.024903,0.015033138,0.28359243,-0.25352618
0.0163456,0.011161,0.0044502625,0.27418306,-0.26528254
0.0163584,-0.0026569,-0.006462233,0.26397792,-0.2769024
0.0163712,-0.016614,-0.01750946,0.25289658,-0.2879155
0.016384,-0.030665,-0.029571166,0.23998861,-0.29913095
0.0163968,-0.044943,-0.042195648,0.22577056,-0.31016186
0.0164096,-0.059501,-0.055916145,0.20895948,-0.32079178
0.0164224,-0.07414,-0.069952175,0.19151141,-0.33141577
0.0164352,-0.088632,-0.08394295,0.17407781,-0.3419637
0.016448,-0.10292,-0.097689874,0.15691522,-0.35229495
0.0164608,-0.11698,-0.11069279,0.14053908,-0.36192468
0.0164736,-0.13068,-0.12277606,0.1250762,-0.37062833
0.0164864,-0.14385,-0.13497083,0.10946034,-0.37940198
0.0164992,-0.15639,-0.14693736,0.09419714,-0.38807184
0.016512,-0.1683,-0.15838732,0.07968311,-0.39645773
0.0165248,-0.1796,-0.16828452,0.067144856,-0.40371388
0.0165376,-0.19039,-0.17639121,0.056765556,-0.40954798
0.0165504,-0.20051,-0.18302384,0.048036635,-0.41408432
0.0165632,-0.20975,-0.18939799,0.04140973,-0.4202057
0.016576,-0.21792,-0.19515242,0.035655305,-0.42596012
0.0165888,-0.22474,-0.20047674,0.030330986,-0.43128446
0.0166016,-0.23025,-0.20516236,0.02564536,-0.43597007
0.0166144,-0.23492,-0.20892113,0.021886587,-0.43972886
0.0166272,-0.23883,-0.2118207,0.018987015,-0.44262844
0.01664,-0.24148,-0.21397394,0.016833782,-0.44478166
0.0166528,-0.24289,-0.21538946,0.015418261,-0.44619718
0.0166656,-0.24361,-0.21616365,0.014644071,-0.44697136
0.0166784,-0.24382,-0.2163112,0.01449652,-0.44711894
0.0166912,-0.24327,-0.21601582,0.014791906,-0.44682354
0.016704,-0.24195,-0.2155573,0.015250415,-0.44636503
0.0167168,-0.2401,-0.21517041,0.015637308,-0.44597813
0.0167296,-0.23775,-0.21484686,0.015960857,-0.44565457
0.0167424,-0.23521,-0.2146462,0.016161516,-0.44545394
0.0167552,-0.23275,-0.21464422,0.016163498,-0.44545195
0.016768,-0.23044,-0.21481338,0.01599434,-0.4456211
0.0167808,-0.22819,-0.21514165,0.015666068,-0.44594938
0.0167936,-0.22575,-0.21541382,0.015393898,-0.44622153
0.0168064,-0.22287,-0.21534514,0.015462577,-0.44615287
0.0168192,-0.21987,-0.21484481,0.015962914,-0.44565254
0.016832,-0.21708,-0.21386103,0.016946688,-0.44466877
0.0168448,-0.21415,-0.21233624,0.01847148,-0.44314396
0.0168576,-0.21057,-0.21045429,0.020353436,-0.441262
0.0168704,-0.20613,-0.20791353,0.022894189,-0.43872124
0.0168832,-0.20094,-0.2046246,0.026183128,-0.4354323
0.016896,-0.19531,-0.20065433,0.030153394,-0.43146205
0.0169088,-0.18939,-0.1959051,0.034902617,-0.4267128
0.0169216,-0.18301,-0.1906201,0.040187627,-0.42142782
0.0169344,-0.17605,-0.18477744,0.046030283,-0.41558516
0.0169472,-0.16852,-0.17861222,0.052195504,-0.40941995
0.01696,-0.16041,-0.17249186,0.05831586,-0.40329957
0.0169728,-0.15174,-0.16548626,0.06532146,-0.396294
0.0169856,-0.14236,-0.15725622,0.073551506,-0.38806394
0.0169984,-0.13236,-0.14666227,0.08414546,-0.37747
0.0170112,-0.12214,-0.13563518,0.09517254,-0.36644292
0.017024,-0.11225,-0.12430724,0.10695339,-0.35556787
0.0170368,-0.10319,-0.11278585,0.120654665,-0.34622636
0.0170496,-0.094889,-0.10179356,0.13386619,-0.3374533
0.0170624,-0.087155,-0.091431856,0.14655027,-0.32941398
0.0170752,-0.07992,-0.08198486,0.15834875,-0.3223185
0.017088,-0.073487,-0.07375337,0.16889171,-0.31639844
0.0171008,-0.068371,-0.06687161,0.17796852,-0.31171173
0.0171136,-0.064792,-0.061622225,0.18523708,-0.30848154
0.0171264,-0.062954,-0.058294155,0.19039643,-0.30698472
0.0171392,-0.062947,-0.057161458,0.19307333,-0.30739623
0.017152,-0.064815,-0.058488272,0.19292098,-0.30989754
0.0171648,-0.068479,-0.06237998,0.1896882,-0.31444818
0.0171776,-0.073783,-0.068734415,0.18339473,-0.32086354
0.0171904,-0.080578,-0.07734533,0.17421888,-0.32890952
0.0172032,-0.088869,-0.087695874,0.1627079,-0.33809963
0.017216,-0.098511,-0.09924289,0.14953956,-0.34802535
0.0172288,-0.10933,-0.11177805,0.13500828,-0.35856438
0.0172416,-0.12107,-0.12523243,0.119166434,-0.3696313
0.0172544,-0.13336,-0.13887863,0.102771595,-0.38052887
0.0172672,-0.14599,-0.15276872,0.08598958,-0.391527
0.01728,-0.15869,-0.16661195,0.06911011,-0.40233403
0.0172928,-0.17142,-0.17699185,0.056012318,-0.40999603
0.0173056,-0.18411,-0.18641874,0.04438898,-0.41722646
0.0173184,-0.19648,-0.19494821,0.03585951,-0.42575592
0.0173312,-0.20826,-0.20324223,0.027565494,-0.43404996
0.017344,-0.21887,-0.21067072,0.020136997,-0.44147843
0.0173568,-0.22735,-0.21715795,0.013649777,-0.44796568
0.0173696,-0.23338,-0.22245388,0.008353844,-0.4532616
0.0173824,-0.23802,-0.22642644,0.004381284,-0.45723414
0.0173952,-0.24182,-0.22890495,0.001902774,-0.45971268
0.017408,-0.24435,-0.230003,0.0008047223,-0.46081072
0.0174208,-0.24504,-0.2297102,0.0010975152,-0.46051794
0.0174336,-0.24314,-0.22803803,0.0027696937,-0.45884573
0.0174464,-0.23841,-0.2251439,0.005663827,-0.45595163
0.0174592,-0.23107,-0.22110222,0.009705499,-0.45190996
0.017472,-0.22169,-0.21577261,0.015035108,-0.44658035
0.0174848,-0.2107,-0.20919622,0.021611497,-0.44000393
0.0174976,-0.1982,-0.20146555,0.029342175,-0.43227327
0.0175104,-0.18408,-0.1930277,0.037780017,-0.42383543
0.0175232,-0.16826,-0.18353783,0.047269896,-0.41434556
0.017536,-0.15091,-0.17217344,0.05863428,-0.40298116
0.0175488,-0.13249,-0.15935655,0.07145117,-0.39016426
0.0175616,-0.11351,-0.14061561,0.09019211,-0.37142333
0.0175744,-0.094407,-0.12049407,0.110313654,-0.3513018
0.0175872,-0.075523,-0.100392066,0.13045195,-0.3312361
0.0176,-0.057196,-0.08121792,0.15331787,-0.3157537
0.0176128,-0.039653,-0.063161485,0.17532822,-0.3016512
0.0176256,-0.023077,-0.046155505,0.19634011,-0.2886511
0.0176384,-0.0075829,-0.030554594,0.21591905,-0.27702823
0.0176512,0.0067078,-0.016600706,0.23374978,-0.26695117
0.017664,0.019414,-0.004182867,0.2498764,-0.25824213
0.0176768,0.030103,0.0068603475,0.26442906,-0.25070837
0.0176896,0.038687,0.016199907,0.27707127,-0.24467145
0.0177024,0.045434,0.02373134,0.2870374,-0.23957472
0.0177152,0.05095,0.028907796,0.2928276,-0.23501201
0.017728,0.055753,0.033120375,0.2971451,-0.23090436
0.0177408,0.059863,0.03705965,0.30054206,-0.22642277
0.0177536,0.063174,0.040785328,0.30353582,-0.22196515
0.0177664,0.065897,0.04479833,0.3064431,-0.21684645
0.0177792,0.068445,0.04854335,0.3091675,-0.21208082
0.017792,0.071199,0.05236114,0.31193483,-0.20721257
0.0178048,0.074319,0.056698143,0.31507272,-0.20167643
0.0178176,0.077866,0.06136726,0.31853276,-0.19579823
0.0178304,0.081934,0.06669371,0.3224333,-0.18904586
0.0178432,0.086771,0.07204422,0.32639593,-0.18230748
0.017856,0.092676,0.07732507,0.330279,-0.17562884
0.0178688,0.099454,0.08244066,0.33398318,-0.16910185
0.0178816,0.1068,0.08791041,0.33799547,-0.16217464
0.0178944,0.11446,0.09410432,0.34266353,-0.15445487
0.0179072,0.12205,0.10089602,0.34790573,-0.14611366
0.01792,0.12964,0.107920654,0.35327628,-0.13743499
0.0179328,0.13795,0.11454511,0.3583753,-0.12928508
0.0179456,0.14694,0.121092215,0.3633721,-0.12118766
0.0179584,0.15573,0.1274332,0.36829305,-0.11342667
0.0179712,0.16392,0.13361585,0.373121,-0.10588929
0.017984,0.17116,0.13928644,0.377618,-0.09904511
0.0179968,0.17724,0.14449538,0.38174456,-0.09275381
0.0180096,0.18269,0.14872229,0.38514715,-0.08770257
0.0180224,0.18748,0.15178223,0.38767034,-0.084105894
0.0180352,0.19101,0.15372233,0.38931906,-0.081874385
0.018048,0.19318,0.15435684,0.38995245,-0.08123878
0.0180608,0.19439,0.1536549,0.38946074,-0.08215092
0.0180736,0.19537,0.15163548,0.38785547,-0.08458452
0.0180864,0.19588,0.14844725,0.38533026,-0.08843577
0.0180992,0.19529,0.14486393,0.38250327,-0.092775404
0.018112,0.19374,0.14160728,0.3798967,-0.09668213
0.0181248,0.19149,0.13859166,0.37753463,-0.10035132
0.0181376,0.1888,0.13588224,0.37544847,-0.10368396
0.0181504,0.18643,0.13362467,0.3736609,-0.10641155
0.0181632,0.18467,0.13176507,0.37219164,-0.1086615
0.018176,0.18319,0.13065158,0.3712971,-0.109993935
0.0181888,0.18196,0.1300758,0.3708526,-0.11070101
0.0182016,0.181,0.13027416,0.37100267,-0.110454336
0.0182144,0.18028,0.13115236,0.37171006,-0.10940535
0.0182272,0.18013,0.1327836,0.37299442,-0.10742721
0.01824,0.18054,0.13488622,0.37468123,-0.10490878
0.0182528,0.18102,0.13737261,0.3766837,-0.1019385
0.0182656,0.18095,0.13976347,0.37865433,-0.09912738
0.0182784,0.18009,0.14182252,0.3803573,-0.09671226
0.0182912,0.17888,0.1431218,0.3814873,-0.09524371
0.018304,0.17801,0.14330055,0.38177446,-0.09517336
0.0183168,0.17779,0.14234254,0.38111746,-0.0964324
0.0183296,0.1777,0.14034833,0.3795998,-0.098903134
0.0183424,0.177,0.13782677,0.37759602,-0.101942465
0.0183552,0.17578,0.13507448,0.3753968,-0.10524784
0.018368,0.17432,0.13227557,0.37316132,-0.1086102
0.0183808,0.1729,0.12935938,0.37083638,-0.11211763
0.0183936,0.172,0.12616761,0.36830258,-0.11596738
0.0184064,0.17176,0.1228856,0.36569202,-0.119920835
0.0184192,0.17214,0.120072015,0.3633975,-0.12325349
0.018432,0.1732,0.11826221,0.361812,-0.12528759
0.0184448,0.17487,0.11790852,0.36135978,-0.12554274
0.0184576,0.17717,0.11929144,0.36231261,-0.12372972
0.0184704,0.18004,0.12261736,0.36477536,-0.119540654
0.0184832,0.18345,0.12748902,0.36847878,-0.11350073
0.018496,0.18739,0.13368422,0.37322402,-0.105855584
0.0185088,0.19181,0.14057013,0.37854162,-0.09740135
0.0185216,0.19664,0.14730626,0.38380152,-0.08918898
0.0185344,0.20183,0.15341453,0.38859314,-0.08176409
0.0185472,0.20724,0.15891704,0.39294022,-0.075106144
0.01856,0.21278,0.16436702,0.39716673,-0.068432674
0.0185728,0.21833,0.16959542,0.40125012,-0.062059283
0.0185856,0.22382,0.17484708,0.4056548,-0.05596064
0.0185984,0.22922,0.18012215,0.41092986,-0.05068557
0.0186112,0.23441,0.18529879,0.41610652,-0.045508936
0.018624,0.23935,0.19040741,0.42121512,-0.04040031
0.0186368,0.24393,0.19516633,0.42597407,-0.035641387
0.0186496,0.24816,0.1993873,0.43019503,-0.031420425
0.0186624,0.25208,0.20306642,0.43387413,-0.027741298
0.0186752,0.25566,0.20630805,0.4371158,-0.02449967
0.018688,0.25868,0.2089629,0.43977064,-0.02184482
0.0187008,0.26077,0.21110332,0.44191104,-0.019704401
0.0187136,0.26174,0.21227051,0.44307822,-0.018537208
0.0187264,0.26219,0.212101,0.4429087,-0.018706724
0.0187392,0.26289,0.21044487,0.4412526,-0.020362854
0.018752,0.26348,0.20757468,0.4383824,-0.023233041
0.0187648,0.26332,0.2040947,0.43490243,-0.026713029
0.0187776,0.26269,0.20070657,0.4315143,-0.03010115
0.0187904,0.26156,0.19781066,0.42861837,-0.032997057
0.0188032,0.2599,0.1957547,0.42656243,-0.035053015
0.018816,0.25807,0.19432083,0.42512855,-0.036486894
0.0188288,0.2564,0.19336808,0.4241758,-0.037439644
0.0188416,0.25491,0.19294648,0.42375422,-0.037861243
0.0188544,0.25331,0.19292669,0.42373443,-0.03788103
0.0188672,0.25132,0.19335927,0.42416698,-0.03744845
0.01888,0.24875,0.19382802,0.42463574,-0.036979705
0.0188928,0.24606,0.19417799,0.4249857,-0.036629736
0.0189056,0.2441,0.19415753,0.42496526,-0.036650196
0.0189184,0.24249,0.19372652,0.42453426,-0.037081197
0.0189312,0.24053,0.1932525,0.42406023,-0.037555218
0.018944,0.23821,0.19276275,0.42357045,-0.038044974
0.0189568,0.23547,0.19186023,0.42266795,-0.038947493
0.0189696,0.23251,0.19071697,0.4215247,-0.040090755
0.0189824,0.22997,0.18907839,0.4198861,-0.04172933
0.0189952,0.22795,0.187075,0.41788274,-0.043732718
0.019008,0.226,0.18508434,0.41589206,-0.04572338
0.0190208,0.22404,0.18310459,0.4139123,-0.047703132
0.0190336,0.22203,0.18127215,0.41207987,-0.049535573
0.0190464,0.21978,0.17957744,0.41038516,-0.05123028
0.0190592,0.21752,0.1780159,0.4088236,-0.05279182
0.019072,0.2156,0.17641735,0.40756792,-0.054733217
0.0190848,0.21409,0.1746781,0.40621972,-0.0568635
0.0190976,0.21275,0.17279762,0.40474153,-0.059146285
0.0191104,0.21145,0.17066108,0.4030643,-0.06174217
0.0191232,0.21021,0.16840634,0.40128502,-0.06447235
0.019136,0.20889,0.16621059,0.39956343,-0.06714225
0.0191488,0.20707,0.16437106,0.39811188,-0.06936975
0.0191616,0.20426,0.1625162,0.39668256,-0.07165016
0.0191744,0.20028,0.16031152,0.3949956,-0.07437256
0.0191872,0.1956,0.15737939,0.39275962,-0.07800086
0.0192,0.19098,0.15333055,0.3896743,-0.08301319
0.0192128,0.18664,0.14838396,0.38583833,-0.089070395
0.0192256,0.18199,0.14268717,0.3814174,-0.096043065
0.0192384,0.17593,0.13649204,0.37664202,-0.10365793
0.0192512,0.16772,0.13011816,0.37170365,-0.11146733
0.019264,0.15761,0.123121105,0.36630833,-0.120066114
0.0192768,0.14648,0.1152687,0.36029547,-0.12975806
0.0192896,0.13489,0.106684126,0.35378876,-0.14042053
0.0193024,0.1227,0.09746259,0.3468251,-0.1518999
0.0193152,0.10971,0.08719902,0.33907205,-0.164674
0.019328,0.095478,0.074965626,0.32990584,-0.17997459
0.0193408,0.079929,0.061743356,0.32004783,-0.19656113
0.0193536,0.06336,0.047923997,0.30970782,-0.21385984
0.0193664,0.045969,0.032942526,0.2983619,-0.23247683
0.0193792,0.028004,0.017284099,0.2858899,-0.2513217
0.019392,0.0099532,0.0029121023,0.27305853,-0.26723433
0.0194048,-0.0072856,-0.011762654,0.25952488,-0.28305018
0.0194176,-0.023236,-0.02570795,0.2451937,-0.2966096
0.0194304,-0.038671,-0.039729677,0.22950521,-0.30896458
0.0194432,-0.054414,-0.053422906,0.21230984,-0.31915563
0.019456,-0.07027,-0.06576712,0.19622189,-0.3277561
0.0194688,-0.085349,-0.07681571,0.18173923,-0.33537066
0.0194816,-0.09869,-0.08694372,0.1684669,-0.34235433
0.0194944,-0.11028,-0.09629477,0.15621674,-0.34880626
0.0195072,-0.12002,-0.1048003,0.14496075,-0.35456133
0.01952,-0.12796,-0.11247444,0.13472657,-0.35967547
0.0195328,-0.13477,-0.11916293,0.12567572,-0.36400157
0.0195456,-0.14037,-0.124712,0.11796113,-0.36738512
0.0195584,-0.14444,-0.12919563,0.11152026,-0.36991152
0.0195712,-0.14686,-0.13235965,0.10665181,-0.37137112
0.019584,-0.14748,-0.13414103,0.1034368,-0.37171885
0.0195968,-0.1462,-0.13474089,0.10172802,-0.3712098
0.0196096,-0.14281,-0.133618,0.101985544,-0.36922154
0.0196224,-0.13746,-0.13056642,0.104527384,-0.36566022
0.0196352,-0.13058,-0.12555604,0.109497234,-0.3606093
0.019648,-0.12267,-0.11866082,0.11678751,-0.35410917
0.0196608,-0.11387,-0.11054808,0.12565649,-0.34675264
0.0196736,-0.10371,-0.10157898,0.13567916,-0.33883712
0.0196864,-0.091703,-0.09225509,0.14633158,-0.33084175
0.0196992,-0.077998,-0.082209066,0.15789554,-0.32231367
0.019712,-0.063429,-0.07158111,0.1702766,-0.31343883
0.0197248,-0.048775,-0.060364798,0.18345682,-0.3041864
0.0197376,-0.034245,-0.048801795,0.19713876,-0.29474235
0.0197504,-0.019436,-0.037336692,0.21083142,-0.28550482
0.0197632,-0.0038644,-0.026046602,0.22438332,-0.27647653
0.019776,0.012208,-0.014607208,0.23809917,-0.2673136
0.0197888,0.028107,-0.0029209428,0.25218603,-0.25802794
0.0198016,0.043585,0.008993855,0.26669198,-0.24870427
0.0198144,0.05828,0.020852214,0.28110805,-0.23940364
0.0198272,0.071796,0.032663405,0.29485875,-0.22953194
0.01984,0.084522,0.043604903,0.30457464,-0.21736482
0.0198528,0.097022,0.055738583,0.31367642,-0.20219924
0.0198656,0.10944,0.06637407,0.3216882,-0.18894008
0.0198784,0.1215,0.07545829,0.32846975,-0.17755318
0.0198912,0.1326,0.08209589,0.33335438,-0.1691626
0.019904,0.14273,0.08809279,0.337659,-0.16147341
0.0199168,0.15212,0.09475354,0.34250292,-0.15299585
0.0199296,0.16076,0.10228533,0.3480778,-0.14350715
0.0199424,0.16877,0.11060569,0.3543458,-0.13313442
0.0199552,0.17624,0.11997225,0.36148724,-0.121542744
0.019968,0.18331,0.13006897,0.36926904,-0.1091311
0.0199808,0.19013,0.14026892,0.37720108,-0.09666325
0.0199936,0.19673,0.15007165,0.3848905,-0.084747195
0.0200064,0.20302,0.15931846,0.3922352,-0.073598266
0.0200192,0.20887,0.16801445,0.39922476,-0.06319587
0.020032,0.2139,0.17622511,0.40703285,-0.05458261
0.0200448,0.21763,0.18347006,0.4142778,-0.047337666
0.0200576,0.22001,0.18941619,0.4202239,-0.041391537
0.0200704,0.22176,0.19396521,0.42477292,-0.03684251
0.0200832,0.22332,0.1970244,0.42783213,-0.033783317
0.020096,0.2245,0.19872557,0.4295333,-0.032082155
0.0201088,0.2248,0.19919552,0.43000323,-0.031612203
0.0201216,0.22386,0.1984677,0.42927542,-0.03234002
0.0201344,0.22187,0.19684692,0.42765462,-0.033960804
0.0201472,0.21919,0.19451128,0.42531902,-0.036296442
0.02016,0.21624,0.19163084,0.42243856,-0.03917688
0.0201728,0.21304,0.18840769,0.4192154,-0.042400032
0.0201856,0.20943,0.18490192,0.41570964,-0.0459058
0.0201984,0.20546,0.18130445,0.41211218,-0.049503267
0.0202112,0.20143,0.17728822,0.40829027,-0.053713843
0.020224,0.19772,0.17322296,0.40510705,-0.058661133
0.0202368,0.19425,0.16907047,0.40186673,-0.063725814
0.0202496,0.19049,0.16493729,0.39865214,-0.06877756
0.0202624,0.18604,0.16084433,0.3954495,-0.07376084
0.0202752,0.18095,0.15641935,0.39200622,-0.079167515
0.020288,0.17558,0.15138705,0.3881439,-0.085369796
0.0203008,0.1702,0.14579889,0.383896,-0.09229821
0.0203136,0.16468,0.13973947,0.3792411,-0.09976216
0.0203264,0.15898,0.13290258,0.3739887,-0.10818353
0.0203392,0.15326,0.1252388,0.3680505,-0.117572874
0.020352,0.14789,0.11699914,0.361666,-0.1276677
0.0203648,0.14268,0.10877737,0.3552979,-0.13774315
0.0203776,0.13711,0.101990014,0.3500941,-0.14611408
0.0203904,0.13068,0.09632083,0.34575868,-0.153117
0.0204032,0.12285,0.09106923,0.3417666,-0.15962815
0.020416,0.11443,0.08595447,0.33792192,-0.16601296
0.0204288,0.10642,0.08074355,0.33400053,-0.17251343
0.0204416,0.098322,0.074761294,0.3295003,-0.17997769
0.0204544,0.089496,0.068131454,0.32453328,-0.18827039
0.0204672,0.079542,0.06055808,0.31889516,-0.197779
0.02048,0.06829,0.051816314,0.3123646,-0.20873198
0.0204928,0.056056,0.04148683,0.30447033,-0.22149667
0.0205056,0.042968,0.029737767,0.29542336,-0.23594782
0.0205184,0.029394,0.017059391,0.28536683,-0.25124806
0.0205312,0.015233,0.0054604127,0.27498627,-0.26406544
0.020544,-0.00035511,-0.0063907662,0.26386517,-0.27664673
0.0205568,-0.016991,-0.01813809,0.25203532,-0.28831148
0.0205696,-0.033497,-0.03068675,0.23842452,-0.299798
0.0205824,-0.049406,-0.04363533,0.22323877,-0.31050944
0.0205952,-0.064426,-0.056898676,0.20640111,-0.32019848
0.020608,-0.078885,-0.06929945,0.19049785,-0.32909676
0.0206208,-0.093262,-0.08066808,0.17584513,-0.33718127
0.0206336,-0.10708,-0.090848245,0.1625807,-0.34427717
0.0206464,-0.11964,-0.099854656,0.15073392,-0.3504432
0.0206592,-0.13054,-0.10751421,0.14054164,-0.35557005
0.020672,-0.13982,-0.11380038,0.13201366,-0.35961443
0.0206848,-0.14775,-0.11877735,0.12512669,-0.3626814
0.0206976,-0.15444,-0.12241928,0.1199297,-0.36476827
0.0207104,-0.15974,-0.12482589,0.11621217,-0.36586395
0.0207232,-0.16327,-0.12622288,0.11372253,-0.3661683
0.020736,-0.1648,-0.12660936,0.112445965,-0.36566466
0.0207488,-0.16414,-0.12601471,0.112277865,-0.36430728
0.0207616,-0.16125,-0.124370344,0.11331285,-0.36205354
0.0207744,-0.15635,-0.121416226,0.115847036,-0.35867947
0.0207872,-0.14964,-0.117260456,0.11985162,-0.35437253
0.0208,-0.14116,-0.11145242,0.12577236,-0.34867722
0.0208128,-0.13093,-0.103902094,0.13375494,-0.34155914
0.0208256,-0.11885,-0.09481922,0.1436555,-0.3332939
0.0208384,-0.10488,-0.08419532,0.15551284,-0.32390347
0.0208512,-0.089286,-0.07209625,0.16928238,-0.3134749
0.020864,-0.072572,-0.05853834,0.18490243,-0.30197912
0.0208768,-0.055102,-0.044123128,0.20173089,-0.28997713
0.0208896,-0.03694,-0.02951322,0.2190571,-0.27808353
0.0209024,-0.018022,-0.014728781,0.23672745,-0.26618502
0.0209152,0.0014263,-0.0003481754,0.25420886,-0.25490522
0.020928,0.020727,0.013876406,0.2717212,-0.2439684
0.0209408,0.039182,0.027747372,0.28851447,-0.23301972
0.0209536,0.056257,0.039918996,0.3015246,-0.22168663
0.0209664,0.071762,0.05295425,0.31160688,-0.20569837
0.0209792,0.085861,0.06481178,0.32070678,-0.19108324
0.020992,0.09846,0.075282045,0.32873654,-0.17817247
0.0210048,0.10913,0.08369266,0.3352548,-0.16786945
0.0210176,0.11746,0.09003407,0.340204,-0.16013587
0.0210304,0.12319,0.09429136,0.34364527,-0.15506257
0.0210432,0.12631,0.09668875,0.34564757,-0.1522701
0.021056,0.12683,0.09714267,0.3461368,-0.15185149
0.0210688,0.12479,0.09579775,0.3452433,-0.15364781
0.0210816,0.1203,0.09257206,0.34295636,-0.15781224
0.0210944,0.11371,0.08782673,0.33945042,-0.16379696
0.0211072,0.10554,0.0812445,0.3345386,-0.17204961
0.02112,0.096292,0.073252186,0.32852733,-0.18202294
0.0211328,0.086258,0.06435755,0.32183686,-0.19312176
0.0211456,0.075648,0.05506506,0.31484678,-0.20471665
0.0211584,0.064694,0.045995153,0.3080223,-0.216032
0.0211712,0.053614,0.03721907,0.3014797,-0.22704154
0.021184,0.04259,0.029571144,0.29567844,-0.23653615
0.0211968,0.031893,0.023204915,0.2902882,-0.24387836
0.0212096,0.021962,0.017984847,0.28563222,-0.24966253
0.0212224,0.013414,0.013268328,0.2813996,-0.25486296
0.0212352,0.0067673,0.009182797,0.27732372,-0.2589581
0.021248,0.0021779,0.0057547074,0.2735934,-0.26208398
0.0212608,-0.00076599,0.003120143,0.27056253,-0.26432222
0.0212736,-0.0025152,0.0014064688,0.26843336,-0.26562044
0.0212864,-0.0030896,0.00069160166,0.26708984,-0.26570666
0.0212992,-0.0024993,0.001113212,0.26698664,-0.26476023
0.021312,-0.00072396,0.0029971367,0.26847365,-0.2624794
0.0213248,0.0022626,0.0062349974,0.27156258,-0.25909257
0.0213376,0.0062203,0.010104301,0.27544153,-0.25523293
0.0213504,0.011048,0.014470909,0.27976224,-0.25082043
0.0213632,0.01688,0.01887136,0.28405917,-0.24631643
0.021376,0.023847,0.023104522,0.28824502,-0.24203598
0.0213888,0.031768,0.027491473,0.2924967,-0.23751375
0.0214016,0.040098,0.03238342,0.296716,-0.23194918
0.0214144,0.048401,0.038722582,0.30147168,-0.22402653
0.0214272,0.056698,0.045545228,0.30658466,-0.21549422
0.02144,0.065252,0.052306876,0.31158704,-0.20697327
0.0214528,0.074302,0.059537694,0.31687307,-0.19779767
0.0214656,0.083705,0.06716615,0.32248107,-0.18814877
0.0214784,0.093199,0.074847825,0.32820845,-0.17851281
0.0214912,0.10249,0.082086965,0.333655,-0.16948108
0.021504,0.11104,0.08944551,0.33921352,-0.16032252
0.0215168,0.11882,0.09710628,0.3451007,-0.15088814
0.0215296,0.12591,0.10436502,0.3507484,-0.14201835
0.0215424,0.13206,0.110462,0.3555732,-0.13464919
0.0215552,0.13697,0.11531476,0.3594408,-0.12881127
0.021568,0.14049,0.118744254,0.36221713,-0.12472862
0.0215808,0.14265,0.12049063,0.3637056,-0.12272433
0.0215936,0.14332,0.12055134,0.3639419,-0.122839235
0.0216064,0.14215,0.11935679,0.36315408,-0.1244405
0.0216192,0.13879,0.116885334,0.36140954,-0.12763888
0.021632,0.13317,0.113211274,0.35871977,-0.13229722
0.0216448,0.12575,0.10803937,0.3548731,-0.13879433
0.0216576,0.11701,0.101880185,0.35027266,-0.14651227
0.0216704,0.10711,0.095043465,0.34517252,-0.15508561
0.0216832,0.096008,0.087275945,0.33934954,-0.16479763
0.021696,0.083584,0.07780184,0.33224547,-0.1766418
0.0217088,0.070024,0.067467906,0.32449526,-0.18955946
0.0217216,0.055806,0.056491457,0.31629023,-0.2033073
0.0217344,0.041368,0.04512099,0.30781892,-0.21757695
0.0217472,0.026822,0.033310875,0.29904562,-0.23242389
0.02176,0.01231,0.022054555,0.29003322,-0.24592412
0.0217728,-0.0018293,0.011836825,0.28093448,-0.25726083
0.0217856,-0.015283,0.0017556647,0.27193683,-0.26842552
0.0217984,-0.028027,-0.0071376152,0.26295596,-0.27723122
0.0218112,-0.040354,-0.01529707,0.25466824,-0.28526235
0.021824,-0.052503,-0.023429025,0.24565227,-0.29251033
0.0218368,-0.064056,-0.031156318,0.23701246,-0.2993251
0.0218496,-0.074075,-0.039645217,0.22639766,-0.3056881
0.0218624,-0.081878,-0.04801839,0.21548724,-0.31152403
0.0218752,-0.087397,-0.05581198,0.20508832,-0.31671226
0.021888,-0.091554,-0.06254571,0.19584998,-0.32094142
0.0219008,-0.095279,-0.06796267,0.18820399,-0.32412934
0.0219136,-0.098592,-0.07202937,0.1822279,-0.3262866
0.0219264,-0.10082,-0.07490276,0.17784481,-0.3276503
0.0219392,-0.10119,-0.07641702,0.17510882,-0.32794288
0.021952,-0.10004,-0.07704547,0.17361373,-0.32770467
0.0219648,-0.098352,-0.076717846,0.1733858,-0.3268215
0.0219776,-0.096839,-0.07590117,0.17396176,-0.32576412
0.0219904,-0.095364,-0.075066954,0.17477104,-0.32490495
0.0220032,-0.093607,-0.074516766,0.17536852,-0.32440206
0.022016,-0.091985,-0.07462835,0.17534238,-0.3245991
0.0220288,-0.090842,-0.07544565,0.17459178,-0.32548308
0.0220416,-0.090551,-0.077044584,0.17303136,-0.3271205
0.0220544,-0.091463,-0.07942313,0.17064089,-0.32948714
0.0220672,-0.093533,-0.0827806,0.1670748,-0.332636
0.02208,-0.096702,-0.087356925,0.16204555,-0.3367594
0.0220928,-0.10088,-0.093295984,0.15536043,-0.3419524
0.0221056,-0.10602,-0.10049397,0.14708078,-0.3480687
0.0221184,-0.11209,-0.108842,0.13731416,-0.35499817
0.0221312,-0.11892,-0.11811121,0.12629454,-0.36251694
0.022144,-0.12625,-0.1281884,0.11410801,-0.37048483
0.0221568,-0.13368,-0.13779084,0.10221131,-0.377793
0.0221696,-0.14085,-0.14677362,0.09086165,-0.3844089
0.0221824,-0.14766,-0.15511692,0.08016917,-0.390403
0.0221952,-0.15396,-0.16241032,0.07068649,-0.39550713
0.022208,-0.15942,-0.16793723,0.06325188,-0.39912635
0.0222208,-0.1637,-0.17140704,0.059400678,-0.40221477
0.0222336,-0.16651,-0.17286874,0.057938978,-0.40367645
0.0222464,-0.16766,-0.17279394,0.058013782,-0.40360165
0.0222592,-0.16702,-0.17105815,0.059749573,-0.40186587
0.022272,-0.16464,-0.16818959,0.06261814,-0.3989973
0.0222848,-0.16069,-0.1625193,0.068288416,-0.39332703
0.0222976,-0.15565,-0.15463267,0.07617505,-0.3854404
0.0223104,-0.14997,-0.14517818,0.08562954,-0.37598592
0.0223232,-0.14357,-0.13503775,0.09576997,-0.36584547
0.022336,-0.1362,-0.12487685,0.10724989,-0.3570036
0.0223488,-0.12766,-0.11506015,0.11883362,-0.3489539
0.0223616,-0.11811,-0.10569145,0.13000719,-0.34139007
0.0223744,-0.10843,-0.09643968,0.1411154,-0.33399478
0.0223872,-0.099531,-0.087394975,0.15205896,-0.32684892
0.0224,-0.091862,-0.078944646,0.16246954,-0.32035884
0.0224128,-0.085102,-0.07113543,0.17226489,-0.31453574
0.0224256,-0.078881,-0.06402464,0.1813177,-0.309367
0.0224384,-0.073155,-0.05788192,0.1893479,-0.30511174
0.0224512,-0.06813,-0.05269126,0.19632265,-0.30170518
0.022464,-0.064183,-0.048523,0.2021291,-0.2991751
0.0224768,-0.061406,-0.045313857,0.20682609,-0.29745382
0.0224896,-0.059826,-0.043091126,0.21037066,-0.2965529
0.0225024,-0.059535,-0.041659765,0.21292385,-0.2962434
0.0225152,-0.060647,-0.04110267,0.21451432,-0.29671967
0.022528,-0.063116,-0.041434422,0.21508221,-0.29795104
0.0225408,-0.066739,-0.0427939,0.2143349,-0.2999227
0.0225536,-0.071406,-0.045393236,0.21206069,-0.30284715
0.0225664,-0.076994,-0.049250335,0.2081894,-0.30669007
0.0225792,-0.083352,-0.05418551,0.20289043,-0.31126145
0.022592,-0.090449,-0.06000901,0.19636509,-0.3163831
0.0226048,-0.098465,-0.06658073,0.18884249,-0.32200396
0.0226176,-0.10747,-0.07379227,0.18046227,-0.32804683
0.0226304,-0.11699,-0.08168719,0.17118761,-0.33456197
0.0226432,-0.12667,-0.090246595,0.16102913,-0.3415223
0.022656,-0.13612,-0.09920873,0.1501915,-0.34860897
0.0226688,-0.14462,-0.108261965,0.1390391,-0.355563
0.0226816,-0.15207,-0.116832666,0.1282629,-0.36192822
0.0226944,-0.1592,-0.12468032,0.11824521,-0.36760584
0.0227072,-0.16641,-0.13135633,0.109615356,-0.372328
0.02272,-0.17331,-0.13661133,0.1026613,-0.37588394
0.0227328,-0.17925,-0.14095274,0.09686619,-0.37877166
0.0227456,-0.18372,-0.14455697,0.092018604,-0.38113254
0.0227584,-0.18689,-0.14739491,0.08811426,-0.38290408
0.0227712,-0.18903,-0.14946939,0.08513434,-0.38407314
0.022784,-0.19057,-0.15092547,0.08296071,-0.38481164
0.0227968,-0.19153,-0.15197916,0.08132769,-0.38528603
0.0228096,-0.19131,-0.15267672,0.0801266,-0.38548005
0.0228224,-0.18966,-0.15286808,0.079500675,-0.38523683
0.0228352,-0.18682,-0.15225346,0.079755425,-0.38426235
0.022848,-0.18335,-0.15078662,0.081066296,-0.38263953
0.0228608,-0.17959,-0.14842337,0.08343871,-0.38028544
0.0228736,-0.17509,-0.14522071,0.086827695,-0.37726912
0.0228864,-0.16931,-0.14103958,0.091347575,-0.37342674
0.0228992,-0.16224,-0.13574845,0.09715003,-0.36864692
0.022912,-0.15441,-0.12956518,0.104086965,-0.36321732
0.0229248,-0.14648,-0.12252289,0.11211428,-0.35716006
0.0229376,-0.13846,-0.11510661,0.12069261,-0.35090584
0.0229504,-0.12965,-0.1077768,0.12919784,-0.34475145
0.0229632,-0.11942,-0.10037857,0.13778523,-0.33854237
0.022976,-0.10805,-0.09275821,0.14662495,-0.33214137
0.0229888,-0.096236,-0.08480522,0.15583386,-0.32544428
0.0230016,-0.084337,-0.07645485,0.1655463,-0.318456
0.0230144,-0.072097,-0.06755291,0.17583176,-0.31093758
0.0230272,-0.059027,-0.058325246,0.1865247,-0.3031752
0.02304,-0.045058,-0.048332177,0.1980735,-0.29473788
0.0230528,-0.030535,-0.03760601,0.21060109,-0.28581312
0.0230656,-0.015609,-0.025941527,0.2242842,-0.27616724
0.0230784,-0.00042087,-0.013907116,0.23857267,-0.2663869
0.0230912,0.015171,-0.0015869676,0.2532997,-0.25647366
0.023104,0.031454,0.010528059,0.26801243,-0.24695632
0.0231168,0.048157,0.022772064,0.28241342,-0.23686929
0.0231296,0.064779,0.035536446,0.2969609,-0.22588801
0.0231424,0.081071,0.048733704,0.30774277,-0.21027535
0.0231552,0.0969,0.06237386,0.3179633,-0.19321556
0.023168,0.11243,0.07503014,0.3274697,-0.17740941
0.0231808,0.12783,0.086160734,0.33588547,-0.16356401
0.0231936,0.14272,0.09721467,0.34432545,-0.14989612
0.0232064,0.15688,0.1076276,0.3522902,-0.13703501
0.0232192,0.17026,0.11758633,0.3599013,-0.124728665
0.023232,0.18276,0.12721099,0.36726964,-0.11284764
0.0232448,0.19449,0.1362112,0.37418634,-0.10176395
0.0232576,0.2055,0.14480236,0.38079047,-0.09118576
0.0232704,0.21566,0.15278512,0.38702706,-0.08145681
0.0232832,0.22499,0.1607633,0.39328787,-0.07176128
0.023296,0.23342,0.16848646,0.3994153,-0.062442392
0.0233088,0.24086,0.17621781,0.40702552,-0.054589912
0.0233216,0.24727,0.18379617,0.4146039,-0.047011554
0.0233344,0.25272,0.19094023,0.42174795,-0.03986749
0.0233472,0.25741,0.19741984,0.42822754,-0.033387884
0.02336,0.26144,0.20284359,0.43365133,-0.02796413
0.0233728,0.26482,0.20710903,0.43791676,-0.023698688
0.0233856,0.26743,0.21055232,0.44136006,-0.020255402
0.0233984,0.26932,0.2133693,0.44417703,-0.017438427
0.0234112,0.27057,0.21569927,0.44650698,-0.015108451
0.023424,0.27123,0.21794505,0.44875276,-0.012862667
0.0234368,0.27131,0.2200512,0.45085892,-0.010756522
0.0234496,0.27056,0.22184011,0.45264784,-0.008967608
0.0234624,0.26868,0.22328722,0.45409495,-0.007520497
0.0234752,0.26584,0.22418724,0.45499498,-0.0066204816
0.023488,0.26259,0.22412963,0.45493734,-0.0066780895
0.0235008,0.25926,0.22336839,0.45417613,-0.00743933
0.0235136,0.25559,0.22183876,0.4526465,-0.008968964
0.0235264,0.25109,0.21944037,0.4502481,-0.011367351
0.0235392,0.24556,0.21616454,0.44697225,-0.014643177
0.023552,0.23937,0.21218793,0.44299567,-0.01861979
0.0235648,0.23313,0.20738961,0.4381973,-0.023418114
0.0235776,0.22702,0.20217448,0.4329822,-0.028633237
0.0235904,0.22061,0.19677176,0.42757946,-0.034035966
0.0236032,0.21356,0.19120497,0.4220127,-0.039602757
0.023616,0.20612,0.18524936,0.41605708,-0.045558363
0.0236288,0.19914,0.17888097,0.40980935,-0.052047387
0.0236416,0.19329,0.17230321,0.4045571,-0.059950665
0.0236544,0.18818,0.16558152,0.3992049,-0.068041876
0.0236672,0.18313,0.1593132,0.3942385,-0.0756121
0.02368,0.17784,0.15340836,0.3896231,-0.08280639
0.0236928,0.17188,0.14796484,0.38541678,-0.089487106
0.0237056,0.16561,0.14282745,0.38144752,-0.09579262
0.0237184,0.15995,0.13770583,0.37749296,-0.102081284
0.0237312,0.15449,0.13238217,0.3734067,-0.108642384
0.023744,0.14837,0.12660179,0.3690126,-0.11580902
0.0237568,0.14116,0.12012073,0.3640768,-0.12383535
0.0237696,0.13319,0.112743914,0.35845035,-0.13296252
0.0237824,0.12526,0.10474476,0.35237598,-0.14288646
0.0237952,0.11751,0.096309625,0.3460346,-0.15341532
0.023808,0.10947,0.08746754,0.33935475,-0.16441967
0.0238208,0.1004,0.07780272,0.33214682,-0.17654139
0.0238336,0.090432,0.06763005,0.32454896,-0.18928885
0.0238464,0.080537,0.057309233,0.3168205,-0.20220202
0.0238592,0.071933,0.046772525,0.3088814,-0.21533637
0.023872,0.064915,0.035949625,0.3004363,-0.22853705
0.0238848,0.058827,0.025987383,0.292559,-0.24058422
0.0238976,0.05361,0.017931582,0.28580138,-0.24993822
0.0239104,0.049606,0.012917874,0.28109208,-0.25525633
0.0239232,0.046403,0.010285097,0.27801487,-0.25744465
0.023936,0.043919,0.009288471,0.27657178,-0.25799486
0.0239488,0.042916,0.009683276,0.2765051,-0.25713855
0.0239616,0.044081,0.011168266,0.27753964,-0.2552031
0.0239744,0.047162,0.013840864,0.27975476,-0.25207305
0.0239872,0.051349,0.017411593,0.28298557,-0.24816239
0.024,0.055663,0.021779098,0.28716627,-0.24360809
0.0240128,0.059495,0.02639072,0.29172593,-0.23894449
0.0240256,0.06301,0.031887956,0.29639828,-0.23262239
0.0240384,0.067008,0.037636437,0.30087143,-0.22559857
0.0240512,0.072179,0.042795174,0.3048645,-0.21927413
0.024064,0.078245,0.04757914,0.30852756,-0.21336928
0.0240768,0.084123,0.05237685,0.31209886,-0.20734514
0.0240896,0.088935,0.057281896,0.31573194,-0.20116813
0.0241024,0.092005,0.06203804,0.31929734,-0.19522128
0.0241152,0.09308,0.06628295,0.32252702,-0.1899611
0.024128,0.093146,0.06963583,0.32510814,-0.18583646
0.0241408,0.092735,0.07173558,0.32679442,-0.18332323
0.0241536,0.091494,0.07251874,0.32747844,-0.18244097
0.0241664,0.089278,0.071939215,0.32714236,-0.18326391
0.0241792,0.085637,0.069995575,0.3257661,-0.18577492
0.024192,0.079924,0.06663649,0.32332146,-0.19004847
0.0242048,0.07228,0.06189277,0.31984264,-0.19605708
0.0242176,0.063314,0.055955626,0.3154761,-0.20356485
0.0242304,0.053679,0.04897409,0.31032717,-0.21237898
0.0242432,0.043673,0.04113294,0.30453652,-0.22227065
0.024256,0.032992,0.0327646,0.29829574,-0.23276655
0.0242688,0.020973,0.024818541,0.29200703,-0.24236995
0.0242816,0.0076068,0.017967235,0.28596744,-0.250033
0.0242944,-0.0062127,0.010880253,0.27971032,-0.2579498
0.0243072,-0.019869,0.0032386968,0.2728842,-0.26640677
0.02432,-0.033442,-0.004730603,0.26500553,-0.27446675
0.0243328,-0.046936,-0.013469673,0.25630596,-0.2832453
0.0243456,-0.060286,-0.023369748,0.2457441,-0.2924836
0.0243584,-0.07349,-0.034073576,0.23346664,-0.3016138
0.0243712,-0.0864,-0.045895323,0.21913491,-0.31092554
0.024384,-0.098972,-0.058114193,0.20402583,-0.32025424
0.0243968,-0.11129,-0.07012519,0.18907937,-0.32932976
0.0244096,-0.12342,-0.08170839,0.17460276,-0.33801955
0.0244224,-0.13521,-0.092867285,0.16066018,-0.34639475
0.0244352,-0.14628,-0.103678845,0.1471245,-0.3544822
0.024448,-0.15656,-0.11405142,0.13411815,-0.362221
0.0244608,-0.16606,-0.1233977,0.122227915,-0.36902332
0.0244736,-0.17493,-0.13201265,0.11116116,-0.37518644
0.0244864,-0.18338,-0.13992442,0.101002455,-0.3808513
0.0244992,-0.19134,-0.14752373,0.09130469,-0.38635215
0.024512,-0.19863,-0.15506704,0.08174159,-0.39187568
0.0245248,-0.20521,-0.1626956,0.07214561,-0.3975368
0.0245376,-0.21112,-0.16994055,0.063133046,-0.40301412
0.0245504,-0.21648,-0.17577724,0.05565703,-0.4072115
0.0245632,-0.22156,-0.18081792,0.049989805,-0.41162562
0.024576,-0.22625,-0.18573813,0.04506959,-0.41654587
0.0245888,-0.23035,-0.19016625,0.04064147,-0.42097396
0.0246016,-0.23385,-0.19433972,0.036468,-0.42514744
0.0246144,-0.23674,-0.19817734,0.032630384,-0.42898506
0.0246272,-0.23935,-0.20162192,0.029185802,-0.43242964
0.02464,-0.2418,-0.20471591,0.026091814,-0.43552363
0.0246528,-0.24395,-0.20728302,0.023524702,-0.43809074
0.0246656,-0.24563,-0.20960605,0.02120167,-0.44041377
0.0246784,-0.24668,-0.21170656,0.019101158,-0.4425143
0.0246912,-0.24689,-0.21345545,0.017352268,-0.44426316
0.024704,-0.24627,-0.21475784,0.016049877,-0.44556558
0.0247168,-0.24527,-0.21556793,0.01523979,-0.44637567
0.0247296,-0.24424,-0.21585464,0.014953077,-0.44666237
0.0247424,-0.24317,-0.21562795,0.015179768,-0.4464357
0.0247552,-0.24181,-0.21500541,0.015802309,-0.44581312
0.024768,-0.23997,-0.21417013,0.016637594,-0.44497785
0.0247808,-0.2374,-0.21333607,0.017471656,-0.44414377
0.0247936,-0.23347,-0.21242312,0.018384606,-0.44323084
0.0248064,-0.22778,-0.21107054,0.019737184,-0.44187826
0.0248192,-0.22116,-0.20897631,0.021831408,-0.43978405
0.024832,-0.21467,-0.20624042,0.024567306,-0.43704814
0.0248448,-0.20835,-0.20285727,0.02795045,-0.43366498
0.0248576,-0.20163,-0.19883418,0.03197354,-0.4296419
0.0248704,-0.19383,-0.19439203,0.036415696,-0.42519975
0.0248832,-0.18494,-0.18933679,0.04147093,-0.4201445
0.024896,-0.17574,-0.18397611,0.046831608,-0.41478384
0.0249088,-0.16695,-0.17849523,0.052312493,-0.40930295
0.0249216,-0.15858,-0.172842,0.057965726,-0.40364972
0.0249344,-0.15028,-0.16675445,0.06405327,-0.39756218
0.0249472,-0.14192,-0.16043738,0.07037035,-0.3912451
0.02496,-0.13361,-0.15310885,0.07769887,-0.38391656
0.0249728,-0.12585,-0.14610654,0.08470118,-0.37691426
0.0249856,-0.11914,-0.13952048,0.09128724,-0.3703282
0.0249984,-0.1132,-0.1332033,0.09848875,-0.36489534
0.0250112,-0.10768,-0.12730044,0.10570234,-0.36030322
0.025024,-0.1025,-0.121374734,0.11290089,-0.35565037
0.0250368,-0.098036,-0.11551024,0.12010443,-0.3511249
0.0250496,-0.094782,-0.10996711,0.12700295,-0.34693718
0.0250624,-0.09252,-0.10489959,0.13339496,-0.34319413
0.0250752,-0.090637,-0.10035532,0.13918915,-0.3398998
0.025088,-0.088639,-0.09646464,0.14424676,-0.33717605
0.0251008,-0.086548,-0.09315854,0.1486462,-0.3349633
0.0251136,-0.084921,-0.09018127,0.15257478,-0.33293733
0.0251264,-0.084378,-0.087696955,0.15594262,-0.33133653
0.0251392,-0.084964,-0.08564439,0.15877339,-0.33006218
0.025152,-0.086016,-0.08425449,0.16088364,-0.3293926
0.0251648,-0.08692,-0.083370104,0.16233245,-0.32907265
0.0251776,-0.087568,-0.08285106,0.163264,-0.3289661
0.0251904,-0.088428,-0.08250345,0.16397397,-0.32898086
0.0252032,-0.090294,-0.08214155,0.16468333,-0.32896644
0.025216,-0.093279,-0.08185832,0.165311,-0.32902765
0.0252288,-0.096697,-0.08213652,0.16536477,-0.3296378
0.0252416,-0.10034,-0.08337461,0.16435641,-0.33110565
0.0252544,-0.10446,-0.085946806,0.161834,-0.3337276
0.0252672,-0.10896,-0.090061076,0.15752935,-0.3376515
0.02528,-0.11394,-0.09568279,0.15138751,-0.3427531
0.0252928,-0.11955,-0.10251286,0.14373636,-0.3487621
0.0253056,-0.12594,-0.11021367,0.13494873,-0.35537606
0.0253184,-0.13308,-0.118772104,0.12507203,-0.36261624
0.0253312,-0.14079,-0.12846187,0.11376363,-0.37068737
0.025344,-0.14893,-0.138742,0.10165784,-0.37914184
0.0253568,-0.15735,-0.1491087,0.08916016,-0.38737756
0.0253696,-0.16594,-0.16052268,0.07547061,-0.39651597
0.0253824,-0.17466,-0.17129488,0.06227006,-0.40485984
0.0253952,-0.18343,-0.17992523,0.05140841,-0.41125888
0.025408,-0.19219,-0.18817496,0.04263276,-0.41898268
0.0254208,-0.20081,-0.1958249,0.034982815,-0.42663264
0.0254336,-0.20916,-0.2030597,0.027748019,-0.43386742
0.0254464,-0.21715,-0.20931716,0.021490559,-0.44012487
0.0254592,-0.2247,-0.21504723,0.015760496,-0.44585496
0.025472,-0.23175,-0.2203239,0.010483816,-0.45113164
0.0254848,-0.23817,-0.22503126,0.005776465,-0.45583898
0.0254976,-0.244,-0.22920467,0.001603052,-0.46001238
0.0255104,-0.24924,-0.23279615,-0.0019884259,-0.46360385
0.0255232,-0.25384,-0.23572794,-0.0049202144,-0.46653566
0.025536,-0.25774,-0.23825854,-0.007450819,-0.46906626
0.0255488,-0.26073,-0.24034809,-0.009540364,-0.47115582
0.0255616,-0.26242,-0.24172238,-0.010914654,-0.4725301
0.0255744,-0.26275,-0.24236134,-0.011553615,-0.47316906
0.0255872,-0.26263,-0.24244095,-0.011633232,-0.47324866
0.0256,-0.26262,-0.24179906,-0.010991335,-0.47260678
0.0256128,-0.26219,-0.24057153,-0.009763807,-0.47137925
0.0256256,-0.26081,-0.23897061,-0.008162886,-0.46977833
0.0256384,-0.25883,-0.23728463,-0.006476909,-0.46809235
0.0256512,-0.25621,-0.23578246,-0.0049747378,-0.46659017
0.025664,-0.25284,-0.23433629,-0.0035285652,-0.465144
0.0256768,-0.24864,-0.23286174,-0.0020540208,-0.46366948
0.0256896,-0.2436,-0.23122084,-0.0004131198,-0.46202856
0.0257024,-0.23766,-0.2292971,0.0015106201,-0.46010482
0.0257152,-0.23026,-0.22688921,0.0039185137,-0.4576969
0.025728,-0.22139,-0.2235695,0.007238224,-0.45437723
0.0257408,-0.21127,-0.21911466,0.01169306,-0.44992238
0.0257536,-0.19987,-0.21325277,0.017554954,-0.4440605
0.0257664,-0.18694,-0.20578696,0.025020763,-0.43659467
0.0257792,-0.1725,-0.19758609,0.033221632,-0.4283938
0.025792,-0.1569,-0.18880932,0.0419984,-0.41961706
0.0258048,-0.14071,-0.17893513,0.051872596,-0.40974283
0.0258176,-0.12468,-0.16814375,0.06266397,-0.39895147
0.0258304,-0.10896,-0.15392134,0.076886386,-0.38472906
0.0258432,-0.093289,-0.13912575,0.09168197,-0.3699335
0.025856,-0.078115,-0.12550518,0.10530254,-0.3563129
0.0258688,-0.063769,-0.1134419,0.11736582,-0.3442496
0.0258816,-0.049981,-0.103007585,0.13007417,-0.33608934
0.0258944,-0.037241,-0.09376255,0.14167514,-0.32920024
0.0259072,-0.026452,-0.0855542,0.15203477,-0.32314318
0.02592,-0.017567,-0.07828026,0.16127336,-0.3178339
0.0259328,-0.0099793,-0.07173668,0.16959079,-0.31306416
0.0259456,-0.0031807,-0.06564492,0.17727676,-0.3085666
0.0259584,0.0030423,-0.059655927,0.18476522,-0.3040771
0.0259712,0.0084269,-0.05344095,0.19247258,-0.2993545
0.025984,0.012634,-0.04711339,0.20044556,-0.29467234
0.0259968,0.015473,-0.040533967,0.20873779,-0.2898057
0.0260096,0.017092,-0.034029037,0.2170009,-0.28505898
0.0260224,0.017842,-0.028288255,0.22459428,-0.2811708
0.0260352,0.017876,-0.023518417,0.23116878,-0.2782056
0.026048,0.017002,-0.019954858,0.23645484,-0.27636456
0.0260608,0.015021,-0.017633948,0.24028614,-0.27555403
0.0260736,0.011935,-0.016739631,0.24244338,-0.27592266
0.0260864,0.0077341,-0.017101526,0.24300238,-0.27720544
0.0260992,0.0022068,-0.018668639,0.24208383,-0.27942112
0.026112,-0.0047158,-0.021168498,0.23988962,-0.28222662
0.0261248,-0.012744,-0.024546884,0.23653921,-0.285633
0.0261376,-0.02145,-0.028728792,0.2320898,-0.28954738
0.0261504,-0.030319,-0.033371948,0.22687131,-0.29361522
0.0261632,-0.039244,-0.03834588,0.22117782,-0.29786956
0.026176,-0.048521,-0.04301034,0.21570681,-0.30172747
0.0261888,-0.058486,-0.047230728,0.21068484,-0.30514628
0.0262016,-0.068933,-0.051152535,0.20598784,-0.3082929
0.0262144,-0.079164,-0.055214718,0.20118962,-0.31161904
0.0262272,-0.089158,-0.06009464,0.19556947,-0.31575876
0.02624,-0.09908,-0.06612184,0.18863997,-0.32088366
0.0262528,-0.10871,-0.073373705,0.18026483,-0.32701224
0.0262656,-0.11804,-0.081734054,0.17044172,-0.33390984
0.0262784,-0.12698,-0.09098882,0.15940523,-0.34138286
0.0262912,-0.13569,-0.100874506,0.14746404,-0.34921303
0.026304,-0.14415,-0.11097398,0.1351425,-0.35709047
0.0263168,-0.15183,-0.120883524,0.122840405,-0.36460745
0.0263296,-0.15833,-0.13018289,0.111092,-0.3714578
0.0263424,-0.16383,-0.13800594,0.10099894,-0.37701082
0.0263552,-0.16887,-0.144386,0.09265445,-0.38142645
0.026368,-0.17375,-0.14935528,0.08605181,-0.38476235
0.0263808,-0.17809,-0.15312874,0.08097647,-0.38723397
0.0263936,-0.18114,-0.1561063,0.076949805,-0.3891624
0.0264064,-0.18263,-0.15838665,0.07376073,-0.39053404
0.0264192,-0.18245,-0.15989745,0.0714457,-0.3912406
0.026432,-0.18081,-0.16054821,0.07025951,-0.39135593
0.0264448,-0.17844,-0.1602008,0.07060692,-0.39100853
0.0264576,-0.17531,-0.158923,0.07188472,-0.38973072
0.0264704,-0.17101,-0.15659073,0.07421699,-0.38739845
0.0264832,-0.16519,-0.15314615,0.077661574,-0.38395387
0.026496,-0.15768,-0.14870712,0.0821006,-0.37951484
0.0265088,-0.14854,-0.1428415,0.08796622,-0.37364924
0.0265216,-0.13785,-0.13593157,0.094971806,-0.36683494
0.0265344,-0.12549,-0.12805751,0.103507996,-0.35962301
0.0265472,-0.11154,-0.11889047,0.113488115,-0.35126907
0.02656,-0.096036,-0.10818597,0.12519899,-0.34157094
0.0265728,-0.079055,-0.09582544,0.13889202,-0.3305429
0.0265856,-0.060904,-0.08157778,0.1549364,-0.31809196
0.0265984,-0.041892,-0.065624386,0.17316565,-0.30441442
0.0266112,-0.022536,-0.048470557,0.19305651,-0.28999764
0.026624,-0.0031167,-0.030758163,0.21396054,-0.27547687
0.0266368,0.01652,-0.012995934,0.23528394,-0.2612758
0.0266496,0.036441,0.004474036,0.2566024,-0.24765433
0.0266624,0.056318,0.021460861,0.27760243,-0.23468071
0.0266752,0.075606,0.037626386,0.29722807,-0.2219753
0.026688,0.093704,0.05364558,0.31112805,-0.20383689
0.0267008,0.11011,0.06914141,0.32287863,-0.1845958
0.0267136,0.12454,0.08226598,0.3329096,-0.16837767
0.0267264,0.13708,0.0943248,0.34233347,-0.15368387
0.0267392,0.14811,0.1046861,0.3504913,-0.1411191
0.026752,0.15769,0.11336736,0.3573628,-0.13062811
0.0267648,0.16561,0.12032352,0.36289808,-0.12225104
0.0267776,0.17173,0.12539442,0.36696416,-0.11617534
0.0267904,0.17621,0.12876664,0.36967802,-0.11214472
0.0268032,0.17948,0.1306114,0.37115097,-0.109928176
0.026816,0.18171,0.13124356,0.37161916,-0.10913204
0.0268288,0.18281,0.13108963,0.37142697,-0.109247714
0.0268416,0.18302,0.13045909,0.37088042,-0.10996224
0.0268544,0.18268,0.12997252,0.3704309,-0.11048585
0.0268672,0.18205,0.12947294,0.37000093,-0.11105505
0.02688,0.18136,0.12945461,0.3699203,-0.1110111
0.0268928,0.18083,0.13015845,0.37040478,-0.11008786
0.0269056,0.18059,0.13157173,0.37145913,-0.10831569
0.0269184,0.18065,0.13349499,0.37294722,-0.105957225
0.0269312,0.18114,0.13580967,0.37474436,-0.10312499
0.026944,0.18221,0.13855866,0.37683162,-0.09971431
0.0269568,0.18383,0.14180934,0.37930524,-0.095686555
0.0269696,0.1859,0.14570661,0.38228536,-0.09087215
0.0269824,0.18825,0.14965044,0.3853854,-0.0860845
0.0269952,0.19086,0.15351915,0.3884744,-0.0814361
0.027008,0.19383,0.1571793,0.39138964,-0.077031046
0.0270208,0.19727,0.16081548,0.3942668,-0.07263586
0.0270336,0.20106,0.16445103,0.39715773,-0.06825566
0.0270464,0.20486,0.16816503,0.40016487,-0.063834816
0.0270592,0.20828,0.17190833,0.4032114,-0.059394762
0.027072,0.21095,0.1754082,0.4062159,-0.055399522
0.0270848,0.21322,0.17824534,0.40905306,-0.052562386
0.0270976,0.21584,0.18031211,0.41111982,-0.05049561
0.0271104,0.21858,0.18180384,0.41261154,-0.049003884
0.0271232,0.22047,0.18269317,0.4135009,-0.048114553
0.027136,0.22073,0.18305264,0.41386038,-0.047755077
0.0271488,0.2191,0.18248273,0.41329044,-0.048324987
0.0271616,0.21625,0.18092164,0.41172937,-0.049886078
0.0271744,0.21312,0.17811714,0.4091775,-0.05294323
0.0271872,0.20989,0.17419888,0.4061399,-0.057742164
0.0272,0.20605,0.16939178,0.4023637,-0.063580126
0.0272128,0.20096,0.16385007,0.3979986,-0.07029846
0.0272256,0.19444,0.15781668,0.39323848,-0.07760513
0.0272384,0.1868,0.15094528,0.3878834,-0.08599284
0.0272512,0.17853,0.14356968,0.38217402,-0.09503466
0.027264,0.16976,0.13585357,0.3762493,-0.10454215
0.0272768,0.16028,0.12785058,0.37011275,-0.11441159
0.0272896,0.15007,0.11963856,0.36380225,-0.12452513
0.0273024,0.1393,0.111155264,0.35732287,-0.13501233
0.0273152,0.12856,0.10255168,0.35079324,-0.1456899
0.027328,0.11836,0.09386148,0.34425786,-0.15653488
0.0273408,0.10866,0.08515412,0.33767098,-0.16736275
0.0273536,0.099125,0.075982794,0.33075362,-0.17878802
0.0273664,0.089445,0.067152485,0.32410485,-0.18979986
0.0273792,0.079725,0.058895893,0.31790733,-0.20011556
0.027392,0.070389,0.051239282,0.31220952,-0.20973095
0.0274048,0.061828,0.044416368,0.30707774,-0.218245
0.0274176,0.054134,0.038143992,0.30228922,-0.22600123
0.0274304,0.046963,0.032611977,0.29806063,-0.23283668
0.0274432,0.039994,0.027479345,0.2942138,-0.2392551
0.027456,0.033127,0.022964688,0.29060575,-0.24467638
0.0274688,0.026442,0.019089524,0.28714204,-0.248963
0.0274816,0.020038,0.014986273,0.2834808,-0.25350824
0.0274944,0.013857,0.010660588,0.27955753,-0.25823635
0.0275072,0.0077611,0.0061036837,0.27505362,-0.26284623
0.02752,0.0014821,0.001180534,0.27015686,-0.2677958
0.0275328,-0.0051632,-0.004036105,0.26496652,-0.27303872
0.0275456,-0.012328,-0.009431444,0.25961515,-0.27847806
0.0275584,-0.020108,-0.01527277,0.25335887,-0.2839044
0.0275712,-0.028288,-0.021427523,0.24677573,-0.28963077
0.027584,-0.036577,-0.028101776,0.23945388,-0.29565743
0.0275968,-0.044644,-0.0355653,0.23017903,-0.30130965
0.0276096,-0.052303,-0.043201096,0.22056705,-0.30696923
0.0276224,-0.059924,-0.050717123,0.21103391,-0.31246814
0.0276352,-0.068011,-0.057936147,0.2018563,-0.31772858
0.027648,-0.07659,-0.06480225,0.19312143,-0.32272595
0.0276608,-0.085114,-0.07155315,0.18458825,-0.32769454
0.0276736,-0.0929,-0.07833581,0.17598791,-0.33265954
0.0276864,-0.099355,-0.0850744,0.1673328,-0.3374816
0.0276992,-0.104,-0.09153835,0.15887418,-0.34195086
0.027712,-0.10709,-0.09739895,0.1509294,-0.34572732
0.0277248,-0.109,-0.102217354,0.1440266,-0.3484613
0.0277376,-0.10946,-0.10556244,0.13873547,-0.34986037
0.0277504,-0.10817,-0.10694961,0.13569172,-0.34959096
0.0277632,-0.1047,-0.105835475,0.13556293,-0.3472339
0.027776,-0.099121,-0.10187765,0.13880175,-0.34255707
0.0277888,-0.091378,-0.09490195,0.14565116,-0.33545506
0.0278016,-0.081665,-0.0855048,0.1555553,-0.3265649
0.0278144,-0.070155,-0.07380653,0.16835055,-0.3159636
0.0278272,-0.056868,-0.060504586,0.18333256,-0.30434173
0.02784,-0.042019,-0.04583621,0.20014125,-0.29181367
0.0278528,-0.025867,-0.03046144,0.21802641,-0.2789493
0.0278656,-0.0085916,-0.015222544,0.2360495,-0.2664946
0.0278784,0.009466,-0.00022050738,0.25404283,-0.25448385
0.0278912,0.027887,0.014697232,0.27213722,-0.24274276
0.027904,0.046347,0.029624851,0.2897213,-0.23047161
0.0279168,0.064504,0.043628365,0.30414054,-0.21688381
0.0279296,0.082105,0.059131518,0.31583363,-0.1975706
0.0279424,0.099194,0.07353491,0.3266849,-0.17961508
0.0279552,0.11606,0.08544183,0.33567834,-0.16479468
0.027968,0.13258,0.096096516,0.34376782,-0.15157478
0.0279808,0.1483,0.10518636,0.35063437,-0.14026165
0.0279936,0.16319,0.113356665,0.35676783,-0.13005452
0.0280064,0.1772,0.121320486,0.36274529,-0.12010431
0.0280192,0.19024,0.12951998,0.36893034,-0.10989037
0.028032,0.20237,0.1380372,0.37538025,-0.09930584
0.0280448,0.21361,0.14672865,0.38198942,-0.088532105
0.0280576,0.22401,0.1546918,0.38816634,-0.07878274
0.0280704,0.23361,0.16236764,0.39412403,-0.06938876
0.0280832,0.24242,0.16992758,0.40073532,-0.06088014
0.028096,0.25044,0.17728813,0.40809584,-0.05351959
0.0281088,0.25767,0.1845091,0.41531682,-0.046298623
0.0281216,0.26418,0.19177836,0.42258608,-0.03902936
0.0281344,0.27001,0.19927153,0.43007925,-0.03153619
0.0281472,0.2752,0.20703393,0.43784165,-0.02377379
0.02816,0.27975,0.21524571,0.44605345,-0.015562013
0.0281728,0.28363,0.22370602,0.45451373,-0.0071016997
0.0281856,0.2869,0.23210683,0.46291456,0.001299113
0.0281984,0.28964,0.24000278,0.4708105,0.00919506
0.0282112,0.29191,0.24700998,0.4778177,0.016202256
0.028224,0.29381,0.25329083,0.48409855,0.02248311
0.0282368,0.29532,0.25908217,0.4898899,0.028274447
0.0282496,0.29644,0.26444367,0.4952514,0.033635944
0.0282624,0.29718,0.26946047,0.5002682,0.038652748
0.0282752,0.29756,0.27387547,0.5046832,0.043067753
0.028288,0.29763,0.27769244,0.50850016,0.046884716
0.0283008,0.2974,0.28084916,0.5116569,0.050041437
0.0283136,0.29681,0.28334123,0.51414895,0.052533507
0.0283264,0.29573,0.28502387,0.5158316,0.054216146
0.0283392,0.29381,0.2857381,0.51654583,0.05493039
0.028352,0.29079,0.2851893,0.51599705,0.05438158
0.0283648,0.28697,0.28324848,0.5140562,0.052440763
0.0283776,0.28266,0.27990833,0.5107161,0.049100608
0.0283904,0.27797,0.27522072,0.5060284,0.044413
0.0284032,0.2729,0.2692951,0.5001028,0.038487375
0.028416,0.26737,0.26229468,0.4931024,0.03148696
0.0284288,0.26113,0.25450096,0.48530868,0.023693234
0.0284416,0.25408,0.24609987,0.4769076,0.015292153
0.0284544,0.24634,0.23703477,0.4678425,0.0062270463
0.0284672,0.23824,0.22748573,0.45829344,-0.0033219904
0.02848,0.23028,0.21721146,0.44801918,-0.0135962665
0.0284928,0.22245,0.2069047,0.43771243,-0.023903027
0.0285056,0.21424,0.19688918,0.42769688,-0.033918545
0.0285184,0.20511,0.18710819,0.4179159,-0.043699533
0.0285312,0.1949,0.17720573,0.40856016,-0.05414869
0.028544,0.18407,0.16678391,0.40032065,-0.06675281
0.0285568,0.17314,0.15530822,0.39133668,-0.08072023
0.0285696,0.16239,0.14285238,0.3816598,-0.09595506
0.0285824,0.15176,0.12972781,0.37145245,-0.11199683
0.0285952,0.14098,0.11625736,0.36105,-0.1285353
0.028608,0.12996,0.10325039,0.3511453,-0.14464453
0.0286208,0.11902,0.09038002,0.34142372,-0.1606637
0.0286336,0.10842,0.07711946,0.33143163,-0.17719269
0.0286464,0.098293,0.06412084,0.32167858,-0.19343692
0.0286592,0.088732,0.05213196,0.31270963,-0.20844573
0.028672,0.079891,0.041041724,0.30417806,-0.2220946
0.0286848,0.072236,0.031099292,0.2964839,-0.23428532
0.0286976,0.066243,0.022272488,0.28962272,-0.24507774
0.0287104,0.06193,0.015571732,0.2839556,-0.25281212
0.0287232,0.058842,0.010891476,0.27964172,-0.25785878
0.028736,0.056424,0.007933625,0.27635524,-0.260488
0.0287488,0.054478,0.0060478263,0.27416208,-0.26206645
0.0287616,0.053276,0.004935,0.27276176,-0.26289177
0.0287744,0.053161,0.004493797,0.27203444,-0.26304683
0.0287872,0.054317,0.0046260166,0.27190495,-0.26265293
0.0288,0.056519,0.0055254735,0.27248615,-0.2614352
0.0288128,0.059114,0.007121543,0.2737845,-0.25954142
0.0288256,0.061496,0.009191438,0.27566925,-0.2572864
0.0288384,0.063309,0.011652038,0.27804506,-0.25474095
0.0288512,0.064566,0.014357317,0.28072536,-0.2520107
0.028864,0.065538,0.017138511,0.28350195,-0.24922493
0.0288768,0.066505,0.019509165,0.28595746,-0.24693912
0.0288896,0.06751,0.021599324,0.28812197,-0.24492332
0.0289024,0.068366,0.023406766,0.28995207,-0.24313852
0.0289152,0.068526,0.024891013,0.2913748,-0.24159276
0.028928,0.067438,0.02602087,0.2924804,-0.24043866
0.0289408,0.064858,0.026705462,0.29317966,-0.23976873
0.0289536,0.061044,0.026668012,0.29326558,-0.23992956
0.0289664,0.056423,0.025911406,0.29267758,-0.24085476
0.0289792,0.051265,0.024174342,0.29124528,-0.2428966
0.028992,0.045507,0.021536617,0.2889775,-0.24590427
0.0290048,0.038697,0.018069353,0.28601483,-0.24987611
0.0290176,0.030454,0.013914038,0.28242737,-0.25459927
0.0290304,0.02093,0.00914641,0.27806225,-0.2597694
0.0290432,0.010482,0.0037611085,0.27293468,-0.26541245
0.029056,-0.00069585,-0.0024642204,0.26694253,-0.271871
0.0290688,-0.01261,-0.009601671,0.26001054,-0.2792139
0.0290816,-0.025236,-0.017847892,0.25152978,-0.28722557
0.0290944,-0.038574,-0.027291179,0.24107426,-0.29565662
0.0291072,-0.052512,-0.03798914,0.22876316,-0.30474144
0.02912,-0.066856,-0.05053149,0.21373935,-0.31480235
0.0291328,-0.081239,-0.06423286,0.19709814,-0.32556385
0.0291456,-0.094992,-0.07870724,0.17928949,-0.336704
0.0291584,-0.10768,-0.09335912,0.16100407,-0.3477223
0.0291712,-0.1196,-0.107389316,0.14328016,-0.3580588
0.029184,-0.13136,-0.11996467,0.12711638,-0.3670457
0.0291968,-0.1427,-0.13095048,0.11275767,-0.37465864
0.0292096,-0.15292,-0.14026022,0.100369364,-0.3808898
0.0292224,-0.16143,-0.14802456,0.08993077,-0.3859799
0.0292352,-0.16782,-0.15425017,0.08142465,-0.389925
0.029248,-0.1723,-0.15879416,0.0749951,-0.39258343
0.0292608,-0.17537,-0.16161457,0.07071136,-0.3939405
0.0292736,-0.17731,-0.16288891,0.068353325,-0.39413115
0.0292864,-0.17802,-0.16285382,0.0679539,-0.39366156
0.0292992,-0.17706,-0.16150676,0.069300964,-0.3923145
0.029312,-0.17417,-0.15880762,0.0720001,-0.38961536
0.0293248,-0.16949,-0.15499623,0.07581149,-0.38580394
0.0293376,-0.16336,-0.14990579,0.080901936,-0.38071352
0.0293504,-0.15622,-0.14337358,0.08748177,-0.37422892
0.0293632,-0.14803,-0.13548775,0.09619342,-0.3671689
0.029376,-0.13848,-0.12670374,0.105987936,-0.3593954
0.0293888,-0.12742,-0.11705211,0.11685178,-0.350956
0.0294016,-0.11502,-0.10659432,0.12866756,-0.34185618
0.0294144,-0.10192,-0.09570444,0.14120775,-0.33261663
0.0294272,-0.08858,-0.08403443,0.15478669,-0.32285553
0.02944,-0.075259,-0.07179264,0.16921309,-0.31279838
0.0294528,-0.062009,-0.059282005,0.18414778,-0.30271178
0.0294656,-0.048852,-0.04697667,0.19910948,-0.2930628
0.0294784,-0.036399,-0.03535361,0.21352258,-0.2842298
0.0294912,-0.025239,-0.024699181,0.22703457,-0.27643293
0.029504,-0.015582,-0.015329786,0.23922765,-0.2698872
0.0295168,-0.0074158,-0.0077391425,0.24950786,-0.26498616
0.0295296,-0.00054341,-0.0019325055,0.25773796,-0.26160297
0.0295424,0.0052041,0.0022757263,0.2640354,-0.25948393
0.0295552,0.0093788,0.00504528,0.2685715,-0.2584809
0.029568,0.011117,0.0065604625,0.27151543,-0.25839448
0.0295808,0.010318,0.006646257,0.27246022,-0.25916773
0.0295936,0.0074973,0.005565081,0.27187017,-0.26074
0.0296064,0.0033619,0.003389086,0.2700744,-0.26329622
0.0296192,-0.0018827,0.00030959363,0.26722026,-0.2666011
0.029632,-0.0083005,-0.003744204,0.2632864,-0.27077484
0.0296448,-0.015613,-0.00869265,0.25830474,-0.27569005
0.0296576,-0.023314,-0.014709903,0.25149804,-0.28091782
0.0296704,-0.030662,-0.02124786,0.243765,-0.28626072
0.0296832,-0.037728,-0.02759181,0.23604639,-0.29123002
0.029696,-0.045514,-0.033110127,0.22916697,-0.2953872
0.0297088,-0.054556,-0.037803307,0.2232431,-0.2988497
0.0297216,-0.064084,-0.04214251,0.21779048,-0.3020755
0.0297344,-0.072765,-0.04667002,0.21220192,-0.30554196
0.0297472,-0.080363,-0.05149068,0.2062795,-0.30926085
0.02976,-0.086752,-0.05643645,0.20016205,-0.31303495
0.0297728,-0.092212,-0.061393052,0.1940352,-0.3168213
0.0297856,-0.098321,-0.0663252,0.18791921,-0.32056963
0.0297984,-0.10496,-0.071275905,0.18175839,-0.32431018
0.0298112,-0.11091,-0.07638307,0.17547445,-0.32824057
0.029824,-0.11547,-0.08131235,0.16930729,-0.331932
0.0298368,-0.11885,-0.085815825,0.16356617,-0.33519784
0.0298496,-0.12212,-0.08981699,0.1584363,-0.33807027
0.0298624,-0.12588,-0.0933812,0.15382904,-0.34059143
0.0298752,-0.12933,-0.096807964,0.14942145,-0.3430374
0.029888,-0.13127,-0.10000209,0.1451987,-0.34520286
0.0299008,-0.13133,-0.10252539,0.14163181,-0.34668258
0.0299136,-0.13021,-0.10400053,0.13923699,-0.34723803
0.0299264,-0.12899,-0.10429807,0.13820837,-0.3468045
0.0299392,-0.12764,-0.103794076,0.1381987,-0.34578687
0.029952,-0.12495,-0.1028248,0.13874406,-0.34439367
0.0299648,-0.11985,-0.101213925,0.13994643,-0.3423743
0.0299776,-0.1126,-0.09849227,0.14231125,-0.33929577
0.0299904,-0.10423,-0.09438532,0.14626935,-0.33504
0.0300032,-0.094659,-0.08841859,0.15231,-0.32914716
0.030016,-0.083527,-0.080718264,0.16041915,-0.32185566
0.0300288,-0.070855,-0.070588686,0.1713092,-0.31248656
0.0300416,-0.056574,-0.058179878,0.18500796,-0.30136773
0.0300544,-0.041026,-0.04422217,0.20085603,-0.28930038
0.0300672,-0.024693,-0.028759852,0.21869391,-0.27621362
0.03008,-0.007887,-0.01278299,0.23751524,-0.26308122
0.0300928,0.0097798,0.0032674402,0.2567198,-0.25018492
0.0301056,0.028654,0.019313406,0.27611485,-0.23748805
0.0301184,0.047875,0.035394445,0.29483676,-0.22404788
0.0301312,0.066707,0.05246027,0.30996907,-0.20504855
0.030144,0.08496,0.06952506,0.32278126,-0.18373114
0.0301568,0.10241,0.0852958,0.33479017,-0.16419858
0.0301696,0.11923,0.10077679,0.34670562,-0.14515205
0.0301824,0.13548,0.11539678,0.35805917,-0.12726559
0.0301952,0.15067,0.12884162,0.36860952,-0.11092627
0.030208,0.16437,0.14068337,0.3779801,-0.09661339
0.0302208,0.17652,0.15049553,0.38583806,-0.084847
0.0302336,0.18758,0.1585016,0.39227194,-0.075268745
0.0302464,0.19791,0.16489317,0.39738843,-0.0676021
0.0302592,0.20709,0.16998725,0.40143573,-0.06146124
0.030272,0.2148,0.17386305,0.40467077,-0.05694467
0.0302848,0.22131,0.17654474,0.40735245,-0.05426298
0.0302976,0.2268,0.17803153,0.40883926,-0.052776188
0.0303104,0.23147,0.17866603,0.40947375,-0.052141696
0.0303232,0.23548,0.17880897,0.4096167,-0.05199875
0.030336,0.23888,0.17904368,0.4098514,-0.05176404
0.0303488,0.24178,0.17968436,0.41049206,-0.051123366
0.0303616,0.24425,0.181038,0.41184574,-0.049769714
0.0303744,0.24648,0.18330468,0.4141124,-0.04750304
0.0303872,0.2485,0.18641293,0.41722065,-0.04439479
0.0304,0.25037,0.19028072,0.42108846,-0.040527
0.0304128,0.25215,0.19492388,0.4257316,-0.035883844
0.0304256,0.25389,0.20001425,0.43082196,-0.030793473
0.0304384,0.25567,0.20529163,0.43609935,-0.025516093
0.0304512,0.2575,0.21084289,0.44165063,-0.01996483
0.030464,0.25934,0.21692376,0.4477315,-0.013883963
0.0304768,0.26111,0.22299601,0.45380372,-0.0078117102
0.0304896,0.26277,0.22913514,0.45994288,-0.0016725808
0.0305024,0.26424,0.23514609,0.46595383,0.004338369
0.0305152,0.26557,0.24059927,0.471407,0.009791553
0.030528,0.26681,0.24522689,0.4760346,0.014419168
0.0305408,0.26792,0.24890986,0.47971758,0.01810214
0.0305536,0.26865,0.25166482,0.48247254,0.020857096
0.0305664,0.26865,0.253385,0.48419273,0.022577286
0.0305792,0.26762,0.2539797,0.48478743,0.023171991
0.030592,0.26545,0.25321215,0.48401988,0.022404432
0.0306048,0.26216,0.25096402,0.48177174,0.020156294
0.0306176,0.25761,0.24714105,0.47794878,0.016333327
0.0306304,0.25184,0.24171847,0.4725262,0.010910749
0.0306432,0.24519,0.23472095,0.46552867,0.0039132237
0.030656,0.23801,0.22603501,0.45684272,-0.004772708
0.0306688,0.2304,0.21592271,0.44673043,-0.014885008
0.0306816,0.22208,0.2048682,0.43567592,-0.025939524
0.0306944,0.21282,0.19319516,0.4240029,-0.037612557
0.0307072,0.20264,0.18150267,0.4123104,-0.04930505
0.03072,0.19156,0.17008232,0.4027573,-0.06259264
0.0307328,0.17993,0.15861553,0.3937141,-0.07648304
0.0307456,0.16858,0.14676346,0.38448983,-0.09096293
0.0307584,0.15816,0.13492809,0.37528965,-0.105433464
0.0307712,0.14908,0.12314406,0.36616048,-0.11987236
0.030784,0.1411,0.11164778,0.35729378,-0.13399822
0.0307968,0.13373,0.10145519,0.34947336,-0.146563
0.0308096,0.12698,0.09260513,0.34275132,-0.15754108
0.0308224,0.12119,0.08474361,0.33679077,-0.16730353
0.0308352,0.11634,0.078298524,0.33189213,-0.17529507
0.030848,0.11251,0.07347465,0.3282326,-0.1812833
0.0308608,0.1097,0.07021469,0.32576722,-0.18533784
0.0308736,0.10772,0.0685641,0.32452238,-0.18739416
0.0308864,0.10629,0.067868404,0.3240527,-0.18831587
0.0308992,0.10522,0.06788938,0.3241167,-0.18833797
0.030912,0.10468,0.06797138,0.32427984,-0.18833709
0.0309248,0.10475,0.068047255,0.32439187,-0.18829736
0.0309376,0.10553,0.06817076,0.32448062,-0.18813911
0.0309504,0.10683,0.06809749,0.32440943,-0.18821444
0.0309632,0.10833,0.06803354,0.32431218,-0.18824509
0.030976,0.10973,0.068191156,0.3243888,-0.18800648
0.0309888,0.11083,0.068840735,0.3248701,-0.18718863
0.0310016,0.11121,0.07012512,0.32581556,-0.18556531
0.0310144,0.1106,0.07160078,0.3269205,-0.18371893
0.0310272,0.10949,0.0728799,0.32789642,-0.1821366
0.03104,0.10846,0.07366157,0.32849705,-0.18117392
0.0310528,0.1079,0.07383459,0.3286371,-0.1809679
0.0310656,0.10759,0.07333038,0.32826158,-0.18160084
0.0310784,0.10699,0.07235285,0.32750177,-0.18279606
0.0310912,0.10571,0.070889644,0.32638606,-0.18460676
0.031104,0.10397,0.06922343,0.32509884,-0.18665197
0.0311168,0.10237,0.06743543,0.32369787,-0.18882702
0.0311296,0.10125,0.06608448,0.3225765,-0.19040754
0.0311424,0.10045,0.06506056,0.32180575,-0.19168463
0.0311552,0.099478,0.06520899,0.3218786,-0.19146065
0.031168,0.097886,0.06599268,0.32245994,-0.19047457
0.0311808,0.095684,0.06680839,0.32310534,-0.18948855
0.0311936,0.093884,0.06747084,0.32362837,-0.18868667
0.0312064,0.09309,0.06773323,0.32385275,-0.18838629
0.0312192,0.092829,0.06773958,0.32388264,-0.18840349
0.031232,0.092024,0.06759632,0.32382223,-0.1886296
0.0312448,0.089612,0.06701494,0.32347083,-0.18944097
0.0312576,0.085608,0.065635994,0.32252693,-0.19125496
0.0312704,0.080863,0.06308621,0.3207447,-0.19457227
0.0312832,0.076247,0.05944959,0.31810972,-0.19921055
0.031296,0.071984,0.054817118,0.3146997,-0.20506549
0.0313088,0.067599,0.049508028,0.31078923,-0.21177316
0.0313216,0.062276,0.04382483,0.30657044,-0.2189208
0.0313344,0.055732,0.037898436,0.30207962,-0.22628276
0.0313472,0.048421,0.03162597,0.29731822,-0.2340663
0.03136,0.040825,0.025507415,0.29256108,-0.24154624
0.0313728,0.033063,0.020297395,0.28794545,-0.24735065
0.0313856,0.024904,0.014967905,0.2832846,-0.25334877
0.0313984,0.016172,0.009318102,0.27831724,-0.25968102
0.0314112,0.0071514,0.0035091883,0.2726119,-0.2655935
0.031424,-0.0019572,-0.0029511857,0.266219,-0.27212134
0.0314368,-0.010778,-0.01001229,0.2591536,-0.2791782
0.0314496,-0.018929,-0.017732725,0.25075573,-0.2862212
0.0314624,-0.026755,-0.025594203,0.24201259,-0.293201
0.0314752,-0.034888,-0.03381698,0.2316082,-0.29924214
0.031488,-0.04335,-0.04148171,0.22175694,-0.30472034
0.0315008,-0.051873,-0.048407048,0.21280733,-0.30962142
0.0315136,-0.060033,-0.05458478,0.2047874,-0.31395695
0.0315264,-0.067567,-0.060089827,0.19757834,-0.317758
0.0315392,-0.074458,-0.06506978,0.19103797,-0.32117754
0.031552,-0.08083,-0.069757655,0.1849337,-0.324449
0.0315648,-0.086844,-0.07426491,0.1791251,-0.32765493
0.0315776,-0.092406,-0.07874991,0.17343505,-0.33093488
0.0315904,-0.097446,-0.083170794,0.16788462,-0.33422622
0.0316032,-0.10189,-0.08729067,0.16260684,-0.33718818
0.031616,-0.10582,-0.091084175,0.15770963,-0.33987796
0.0316288,-0.10936,-0.09446909,0.15331677,-0.34225497
0.0316416,-0.11256,-0.09742084,0.14942881,-0.3442705
0.0316544,-0.11542,-0.0996936,0.14627525,-0.34566244
0.0316672,-0.11779,-0.10147166,0.14373934,-0.34668267
0.03168,-0.11964,-0.102726415,0.14183709,-0.34728992
0.0316928,-0.12105,-0.10367801,0.14036417,-0.3477202
0.0317056,-0.12197,-0.10430524,0.13930526,-0.34791574
0.0317184,-0.12234,-0.10479886,0.13852665,-0.34812436
0.0317312,-0.12193,-0.10493483,0.13808878,-0.34795845
0.031744,-0.12056,-0.10484645,0.13795221,-0.3476451
0.0317568,-0.11849,-0.10424939,0.13836598,-0.34686476
0.0317696,-0.11627,-0.10294361,0.13961536,-0.34550256
0.0317824,-0.11437,-0.10104205,0.14166863,-0.34375274
0.0317952,-0.11292,-0.09865672,0.14437836,-0.34169182
0.031808,-0.11152,-0.096242145,0.14724563,-0.3397299
0.0318208,-0.10994,-0.09413059,0.14988123,-0.3381424
0.0318336,-0.10851,-0.09258109,0.15194461,-0.3371068
0.0318464,-0.10753,-0.091948204,0.15310583,-0.33700225
0.0318592,-0.10722,-0.09220839,0.1532143,-0.3376311
0.031872,-0.10773,-0.093584836,0.15206192,-0.3392316
0.0318848,-0.10908,-0.096064,0.14961526,-0.34174326
0.0318976,-0.11133,-0.09948558,0.14594918,-0.34492034
0.0319104,-0.11441,-0.10374281,0.14119996,-0.34868556
0.0319232,-0.11823,-0.10869462,0.1355865,-0.35297573
0.031936,-0.12262,-0.11416849,0.12925294,-0.3575899
0.0319488,-0.12732,-0.11983776,0.12251538,-0.3621909
0.0319616,-0.13216,-0.12551606,0.115624696,-0.3666568
0.0319744,-0.13711,-0.13087648,0.10905501,-0.37080798
0.0319872,-0.14208,-0.13565938,0.103039786,-0.37435853
0.032,-0.14675,-0.13953905,0.097980276,-0.3770584
0.0320128,-0.15079,-0.14251442,0.09390791,-0.37893677
0.0320256,-0.15398,-0.14470154,0.09076899,-0.38017207
0.0320384,-0.15646,-0.14579378,0.088939875,-0.38052744
0.0320512,-0.15854,-0.14579268,0.08843878,-0.38002414
0.032064,-0.16028,-0.14502935,0.08899267,-0.3790514
0.0320768,-0.16154,-0.1435851,0.090418145,-0.37758833
0.0320896,-0.1621,-0.14173576,0.092429906,-0.37590143
0.0321024,-0.16212,-0.13975918,0.09467858,-0.37419695
0.0321152,-0.16198,-0.13788424,0.09693758,-0.37270606
0.032128,-0.16192,-0.13648328,0.098741084,-0.37170765
0.0321408,-0.16196,-0.13589118,0.09970169,-0.37148404
0.0321536,-0.162,-0.1362031,0.099578485,-0.37198466
0.0321664,-0.16193,-0.13729954,0.09848797,-0.37308705
0.0321792,-0.16148,-0.13883913,0.09675029,-0.37442854
0.032192,-0.16101,-0.1405966,0.094646096,-0.3758393
0.0322048,-0.16094,-0.1426541,0.092203304,-0.3775115
0.0322176,-0.16068,-0.1447795,0.08955103,-0.37911004
0.0322304,-0.15924,-0.14678213,0.086856455,-0.3804207
0.0322432,-0.15611,-0.14820959,0.08465494,-0.38107413
0.032256,-0.15171,-0.14849728,0.083649024,-0.3806436
0.0322688,-0.1467,-0.14702345,0.08466326,-0.37871015
0.0322816,-0.14138,-0.14366807,0.08792944,-0.3752656
0.0322944,-0.13565,-0.13862298,0.09328143,-0.3705274
0.0323072,-0.12876,-0.13188311,0.10062954,-0.36439577
0.03232,-0.12014,-0.12394338,0.10951202,-0.35739878
0.0323328,-0.11041,-0.11536028,0.119331546,-0.35005212
0.0323456,-0.10059,-0.1064218,0.12973645,-0.34258005
0.0323584,-0.09129,-0.09742889,0.1403945,-0.33525229
0.0323712,-0.082163,-0.08897196,0.1505905,-0.32853442
0.032384,-0.072407,-0.081033714,0.16021425,-0.32228166
0.0323968,-0.061734,-0.073608465,0.16924688,-0.3164638
0.0324096,-0.050852,-0.06639543,0.17803332,-0.3108242
0.0324224,-0.040999,-0.05910325,0.18690947,-0.30511597
0.0324352,-0.032866,-0.051837854,0.19583738,-0.2995131
0.032448,-0.026147,-0.044811152,0.20456433,-0.29418665
0.0324608,-0.019672,-0.03842791,0.21261588,-0.28947172
0.0324736,-0.012297,-0.03267605,0.21991313,-0.2852652
0.0324864,-0.0040255,-0.0272525,0.22671163,-0.28121662
0.0324992,0.0041422,-0.02186907,0.23336393,-0.27710205
0.032512,0.011441,-0.016141396,0.2403314,-0.27261418
0.0325248,0.01777,-0.010125558,0.24767111,-0.26792222
0.0325376,0.023434,-0.004021091,0.25523552,-0.26327768
0.0325504,0.029076,0.002300135,0.26308525,-0.25848496
0.0325632,0.034874,0.008576125,0.27089837,-0.25374612
0.032576,0.04007,0.0145762125,0.27821293,-0.2490605
0.0325888,0.044047,0.01976863,0.28448728,-0.24495003
0.0326016,0.046633,0.023711057,0.28881183,-0.24138972
0.0326144,0.048286,0.026720291,0.2921825,-0.23874193
0.0326272,0.049597,0.028816141,0.29422686,-0.23659459
0.03264,0.050564,0.029883565,0.29533362,-0.2355665
0.0326528,0.050548,0.030060934,0.29561272,-0.23549084
0.0326656,0.048636,0.029416783,0.2951998,-0.23636626
0.0326784,0.044541,0.02788724,0.29402477,-0.23825027
0.0326912,0.03875,0.025398621,0.29198492,-0.24118768
0.032704,0.032101,0.021827932,0.28899884,-0.24534297
0.0327168,0.024821,0.017221447,0.2850167,-0.25057378
0.0327296,0.016747,0.011659298,0.28020343,-0.25688484
0.0327424,0.0076693,0.005710883,0.27452844,-0.2631067
0.0327552,-0.0028271,-0.00092908624,0.26811364,-0.26997182
0.032768,-0.014342,-0.008389521,0.26086435,-0.2776434
0.0327808,-0.026172,-0.016823143,0.25207007,-0.28571635
0.0327936,-0.037656,-0.025997143,0.24204157,-0.29403585
0.0328064,-0.047927,-0.036286287,0.22938949,-0.30196208
0.0328192,-0.057088,-0.04628388,0.21671015,-0.3092779
0.032832,-0.065804,-0.055640943,0.20467728,-0.31595916
0.0328448,-0.074368,-0.06356551,0.19422407,-0.3213551
0.0328576,-0.08272,-0.0699509,0.18559545,-0.32549727
0.0328704,-0.090263,-0.074993454,0.17862064,-0.32860756
0.0328832,-0.096088,-0.07899146,0.17296146,-0.33094436
0.032896,-0.09952,-0.08216447,0.16829193,-0.33262086
0.0329088,-0.10035,-0.0844356,0.16462432,-0.3334955
0.0329216,-0.099023,-0.08571169,0.16215992,-0.3335833
0.0329344,-0.096243,-0.08542886,0.1614497,-0.33230743
0.0329472,-0.092594,-0.08341299,0.16282277,-0.32964873
0.03296,-0.088336,-0.07985554,0.16615826,-0.32586932
0.0329728,-0.083596,-0.07505528,0.17118353,-0.3212941
0.0329856,-0.078185,-0.06928043,0.17753528,-0.31609613
0.0329984,-0.072006,-0.06309905,0.1845946,-0.3107927
0.0330112,-0.065501,-0.05709976,0.191751,-0.30595052
0.033024,-0.05913,-0.051512897,0.1986183,-0.3016441
0.0330368,-0.0534,-0.046691068,0.20478171,-0.29816383
0.0330496,-0.048568,-0.042794116,0.20996782,-0.29555604
0.0330624,-0.044801,-0.040184774,0.2138072,-0.29417673
0.0330752,-0.042295,-0.038742334,0.21628869,-0.29377335
0.033088,-0.04103,-0.038528197,0.21730691,-0.29436332
0.0331008,-0.040688,-0.039619006,0.21669623,-0.29593423
0.0331136,-0.04077,-0.041934997,0.21444282,-0.2983128
0.0331264,-0.04077,-0.04509963,0.2108853,-0.30108458
0.0331392,-0.040616,-0.048487373,0.20675513,-0.30372986
0.033152,-0.040651,-0.051438726,0.20289826,-0.3057757
0.0331648,-0.040874,-0.053127572,0.20036538,-0.30662054
0.0331776,-0.041297,-0.053486988,0.19943,-0.306404
0.0331904,-0.042155,-0.052523114,0.20010558,-0.3051518
0.0332032,-0.04272,-0.050529577,0.2021015,-0.30316064
0.033216,-0.042526,-0.047893636,0.20498371,-0.300771
0.0332288,-0.041951,-0.04513266,0.20820352,-0.29846886
0.0332416,-0.041394,-0.042701714,0.21124399,-0.29664743
0.0332544,-0.04117,-0.040801503,0.2138122,-0.2954152
0.0332672,-0.041421,-0.039635167,0.21563058,-0.2949009
0.03328,-0.042371,-0.03926295,0.21656695,-0.29509285
0.0332928,-0.044408,-0.03978449,0.21653494,-0.29610392
0.0333056,-0.047844,-0.0411513,0.2155314,-0.29783398
0.0333184,-0.052561,-0.043740764,0.21318485,-0.3006664
0.0333312,-0.058388,-0.047730684,0.20916104,-0.3046224
0.033344,-0.065181,-0.05322379,0.20330346,-0.30975103
0.0333568,-0.072666,-0.060037434,0.19568232,-0.3157572
0.0333696,-0.080441,-0.06792514,0.18658192,-0.32243222
0.0333824,-0.088453,-0.076542325,0.17637393,-0.32945856
0.0333952,-0.096802,-0.085599266,0.16542986,-0.3366284
0.033408,-0.10484,-0.0947179,0.15425593,-0.3436917
0.0334208,-0.11189,-0.10332524,0.14345676,-0.35010725
0.0334336,-0.11802,-0.11105577,0.13356501,-0.35567653
0.0334464,-0.12368,-0.11738134,0.12530667,-0.36006933
0.0334592,-0.12899,-0.122382894,0.118657246,-0.36342305
0.033472,-0.13338,-0.12597486,0.113654405,-0.36560413
0.0334848,-0.13617,-0.12809409,0.11041182,-0.3666
0.0334976,-0.13717,-0.12878983,0.108924344,-0.366504
0.0335104,-0.13711,-0.12831102,0.10894553,-0.36556756
0.0335232,-0.13687,-0.12694925,0.11016986,-0.36406836
0.033536,-0.13643,-0.1252626,0.11193283,-0.36245805
0.0335488,-0.13524,-0.12349791,0.11383758,-0.3608334
0.0335616,-0.13286,-0.12164432,0.11583315,-0.3591218
0.0335744,-0.12938,-0.11947914,0.11818563,-0.3571439
0.0335872,-0.12595,-0.116979286,0.12101166,-0.35497022
0.0336,-0.12375,-0.11414537,0.12430033,-0.35259107
0.0336128,-0.12247,-0.11147762,0.12753522,-0.35049048
0.0336256,-0.12126,-0.10924938,0.13034078,-0.34883955
0.0336384,-0.12,-0.107781835,0.13238329,-0.34794694
0.0336512,-0.11889,-0.106947504,0.13370112,-0.34759614
0.033664,-0.11755,-0.106655724,0.1343205,-0.34763193
0.0336768,-0.11591,-0.10702421,0.13408622,-0.34813464
0.0336896,-0.11389,-0.10772145,0.13324988,-0.34869277
0.0337024,-0.11113,-0.10854685,0.13211367,-0.34920737
0.0337152,-0.10772,-0.10869372,0.13153811,-0.34892553
0.033728,-0.10397,-0.107918024,0.13199891,-0.34783494
0.0337408,-0.099925,-0.10602001,0.13374472,-0.34578472
0.0337536,-0.095471,-0.1029753,0.13686481,-0.34281543
0.0337664,-0.089888,-0.09869483,0.14141768,-0.33880734
0.0337792,-0.082479,-0.093425356,0.14723298,-0.3340837
0.033792,-0.073688,-0.086994305,0.15446025,-0.32844886
0.0338048,-0.064462,-0.079725765,0.16280642,-0.32225797
0.0338176,-0.055496,-0.07193245,0.17192939,-0.3157943
0.0338304,-0.046907,-0.064186715,0.18123668,-0.30961013
0.0338432,-0.038391,-0.056659468,0.19045526,-0.3037742
0.033856,-0.029876,-0.049604163,0.1992632,-0.2984715
0.0338688,-0.021822,-0.043086335,0.20754735,-0.29372
0.0338816,-0.01494,-0.03743849,0.21499506,-0.28987202
0.0338944,-0.0095203,-0.03272786,0.22139892,-0.28685465
0.0339072,-0.0051974,-0.029242018,0.22636361,-0.28484765
0.03392,-0.0012748,-0.027046228,0.22975111,-0.28384358
0.0339328,0.0026642,-0.025731577,0.23184882,-0.28331196
0.0339456,0.0063217,-0.024761615,0.23324987,-0.2827731
0.0339584,0.0091524,-0.023620388,0.2346258,-0.28186658
0.0339712,0.01106,-0.022129724,0.23635925,-0.2806187
0.033984,0.012316,-0.020004807,0.23879707,-0.2788067
0.0339968,0.013615,-0.017265664,0.24193107,-0.2764624
0.0340096,0.015971,-0.01382865,0.24582498,-0.27348226
0.0340224,0.019458,-0.009330441,0.25091645,-0.26957735
0.0340352,0.023332,-0.0041994625,0.25690073,-0.26529968
0.034048,0.026642,0.0017235152,0.2638044,-0.26035735
0.0340608,0.02885,0.007847434,0.27099285,-0.255298
0.0340736,0.03038,0.01367463,0.27802098,-0.25067174
0.0340864,0.032017,0.018235238,0.28332266,-0.24685219
0.0340992,0.033784,0.021644365,0.28695744,-0.24366872
0.034112,0.035245,0.023989484,0.2895909,-0.24161191
0.0341248,0.035593,0.02536645,0.29113075,-0.24039784
0.0341376,0.033965,0.025544537,0.29152197,-0.2404329
0.0341504,0.0306,0.024629291,0.29085806,-0.24159947
0.0341632,0.026031,0.022211019,0.28888062,-0.24445859
0.034176,0.020324,0.01845727,0.2857023,-0.24878776
0.0341888,0.013296,0.0135138985,0.2814593,-0.25443152
0.0342016,0.0047945,0.007770884,0.27609888,-0.2605571
0.0342144,-0.0051349,0.0010599338,0.26975498,-0.26763514
0.0342272,-0.016223,-0.0067031765,0.2623475,-0.27575383
0.03424,-0.028272,-0.015548695,0.25346196,-0.28455937
0.0342528,-0.041225,-0.025313681,0.24277729,-0.29340464
0.0342656,-0.055012,-0.03608957,0.23054793,-0.30272707
0.0342784,-0.069411,-0.048344642,0.21605003,-0.3127393
0.0342912,-0.084208,-0.061603025,0.20022856,-0.3234346
0.034304,-0.099151,-0.07565808,0.18326288,-0.33457905
0.0343168,-0.11412,-0.09010466,0.16568205,-0.3458914
0.0343296,-0.12914,-0.104604766,0.14793794,-0.35714746
0.0343424,-0.14406,-0.118251696,0.1309541,-0.3674575
0.0343552,-0.15866,-0.13180022,0.11392085,-0.37752128
0.034368,-0.17264,-0.14581643,0.09648229,-0.38811517
0.0343808,-0.1858,-0.15988025,0.07891801,-0.3986785
0.0343936,-0.19796,-0.17243867,0.063152805,-0.40803015
0.0344064,-0.20921,-0.181621,0.051010028,-0.41425204
0.0344192,-0.21977,-0.19003242,0.0407753,-0.42084014
0.034432,-0.22938,-0.19709875,0.033708975,-0.42790645
0.0344448,-0.23754,-0.20334452,0.027463198,-0.43415225
0.0344576,-0.24396,-0.20842534,0.022382379,-0.43923306
0.0344704,-0.24856,-0.21221775,0.018589973,-0.44302547
0.0344832,-0.25206,-0.21492846,0.015879259,-0.44573617
0.034496,-0.25487,-0.21662842,0.014179304,-0.44743615
0.0345088,-0.25636,-0.21753012,0.013277605,-0.44833785
0.0345216,-0.25582,-0.2176482,0.013159528,-0.44845593
0.0345344,-0.25298,-0.21671695,0.014090776,-0.44752467
0.0345472,-0.2481,-0.21473895,0.016068771,-0.4455467
0.03456,-0.24173,-0.21183874,0.018968984,-0.44264644
0.0345728,-0.23408,-0.20788954,0.02291818,-0.43869728
0.0345856,-0.22488,-0.20282021,0.02798751,-0.43362793
0.0345984,-0.21384,-0.19696616,0.033841565,-0.4277739
0.0346112,-0.20077,-0.19057545,0.04023227,-0.42138317
0.034624,-0.18576,-0.18305162,0.047756106,-0.41385934
0.0346368,-0.16907,-0.17432079,0.056486934,-0.4051285
0.0346496,-0.1509,-0.16414626,0.06666146,-0.39495397
0.0346624,-0.1315,-0.1496395,0.08116822,-0.3804472
0.0346752,-0.11133,-0.13274884,0.09805888,-0.36355656
0.034688,-0.09107,-0.11461443,0.116193295,-0.34542215
0.0347008,-0.071005,-0.09650941,0.13497187,-0.3279907
0.0347136,-0.050885,-0.07869688,0.15607399,-0.31346774
0.0347264,-0.030783,-0.061204426,0.17709425,-0.29950312
0.0347392,-0.011261,-0.044736065,0.19728321,-0.28675532
0.034752,0.0067615,-0.029422833,0.21640225,-0.2752479
0.0347648,0.022583,-0.015777174,0.23390917,-0.26546353
0.0347776,0.03607,-0.0036291662,0.24983697,-0.2570953
0.0347904,0.047177,0.006647106,0.26373369,-0.25043947
0.0348032,0.055714,0.015011264,0.2754785,-0.245456
0.034816,0.061413,0.02118645,0.28457007,-0.24219717
0.0348288,0.064196,0.024328083,0.28882083,-0.24016467
0.0348416,0.06407,0.025250036,0.29043013,-0.23993005
0.0348544,0.061234,0.024504192,0.29017925,-0.24117088
0.0348672,0.055793,0.022108437,0.28835624,-0.24413937
0.03488,0.047726,0.018173132,0.2852114,-0.24886516
0.0348928,0.03704,0.012879193,0.28091103,-0.25515264
0.0349056,0.024027,0.0064532747,0.27519307,-0.2622865
0.0349184,0.0091712,-0.0013122018,0.26789775,-0.27052215
0.0349312,-0.0071909,-0.010395715,0.25915462,-0.27994603
0.034944,-0.024678,-0.02100825,0.24776459,-0.2897811
0.0349568,-0.042931,-0.0328442,0.23450898,-0.30019736
0.0349696,-0.061588,-0.046364985,0.21844041,-0.3111704
0.0349824,-0.080168,-0.060562715,0.20124422,-0.32236964
0.0349952,-0.098048,-0.07501047,0.18340799,-0.33342895
0.035008,-0.11469,-0.08924291,0.16556817,-0.34405398
0.0350208,-0.12989,-0.10265672,0.14848846,-0.3538019
0.0350336,-0.1436,-0.11473148,0.13286802,-0.36233097
0.0350464,-0.15545,-0.124983214,0.119244106,-0.36921054
0.0350592,-0.16471,-0.13356455,0.10754298,-0.37467206
0.035072,-0.17065,-0.14006661,0.09822832,-0.37836152
0.0350848,-0.17321,-0.14395757,0.09196396,-0.37987912
0.0350976,-0.17284,-0.14492318,0.08925384,-0.3791002
0.0351104,-0.16983,-0.14299853,0.090128794,-0.37612587
0.0351232,-0.16455,-0.13811441,0.094610274,-0.3708391
0.035136,-0.15724,-0.13058878,0.102418244,-0.3635958
0.0351488,-0.14762,-0.12096471,0.11283884,-0.35476828
0.0351616,-0.1357,-0.1104365,0.12456623,-0.34543923
0.0351744,-0.1219,-0.09934758,0.13721973,-0.33591488
0.0351872,-0.10652,-0.08776357,0.15057868,-0.32610583
0.0352,-0.089922,-0.0758735,0.16439712,-0.3161441
0.0352128,-0.072607,-0.06353469,0.1788464,-0.30591577
0.0352256,-0.055208,-0.05097954,0.19369714,-0.2956562
0.0352384,-0.038375,-0.038284086,0.2089167,-0.28548488
0.0352512,-0.022518,-0.025682744,0.22426,-0.2756255
0.035264,-0.0076638,-0.013530878,0.23930427,-0.26636603
0.0352768,0.0063286,-0.0019830824,0.25383586,-0.257802
0.0352896,0.01942,0.0087143,0.26755682,-0.25012824
0.0353024,0.031583,0.018109826,0.27991837,-0.24369872
0.0353152,0.042904,0.025730334,0.28927386,-0.23781317
0.035328,0.053603,0.031111727,0.2950753,-0.23285185
0.0353408,0.063558,0.035847664,0.2993735,-0.22767818
0.0353536,0.072337,0.04071249,0.30315852,-0.22173356
0.0353664,0.079967,0.04617224,0.3071024,-0.21475795
0.0353792,0.08683,0.052034028,0.3113581,-0.20729005
0.035392,0.092972,0.058322065,0.31600866,-0.19936451
0.0354048,0.098643,0.06547812,0.32129642,-0.19034019
0.0354176,0.10423,0.07316753,0.32702228,-0.18068722
0.0354304,0.10975,0.08031806,0.33241886,-0.17178273
0.0354432,0.1147,0.08689481,0.33745557,-0.16366595
0.035456,0.11883,0.09299174,0.3421716,-0.15618813
0.0354688,0.12249,0.09919247,0.3469805,-0.14859557
0.0354816,0.12609,0.10457907,0.35119554,-0.14203742
0.0354944,0.12957,0.109339595,0.35488978,-0.13621059
0.0355072,0.13231,0.11322096,0.35795718,-0.13151526
0.03552,0.13379,0.11633543,0.3604249,-0.12775403
0.0355328,0.13402,0.11863772,0.36226743,-0.124992006
0.0355456,0.13344,0.12008093,0.3634411,-0.12327926
0.0355584,0.13232,0.12069697,0.3639698,-0.12257586
0.0355712,0.13022,0.12045408,0.36386254,-0.12295439
0.035584,0.12637,0.11934388,0.36310616,-0.12441841
0.0355968,0.12059,0.11713577,0.36149043,-0.1272189
0.0356096,0.11332,0.11347973,0.35876155,-0.13180208
0.0356224,0.10496,0.1080172,0.35461637,-0.13858196
0.0356352,0.095214,0.101047166,0.3493898,-0.14729548
0.035648,0.083908,0.09229745,0.34279543,-0.15820055
0.0356608,0.071109,0.081060305,0.33438104,-0.17226045
0.0356736,0.056899,0.0673292,0.3240648,-0.1894064
0.0356864,0.041776,0.051867753,0.3124911,-0.20875558
0.0356992,0.026262,0.034716606,0.2996573,-0.23022407
0.035712,0.010617,0.017565057,0.28582197,-0.2506919
0.0357248,-0.0052128,0.0018741768,0.2717541,-0.26800573
0.0357376,-0.020976,-0.013133698,0.25764117,-0.28390858
0.0357504,-0.036155,-0.026896184,0.2432827,-0.29707506
0.0357632,-0.050674,-0.03995873,0.22859226,-0.3085097
0.035776,-0.064698,-0.052361384,0.21253495,-0.3172577
0.0357888,-0.078174,-0.06310407,0.19852033,-0.32472846
0.0358016,-0.090581,-0.07266337,0.18604955,-0.33137628
0.0358144,-0.10157,-0.08132477,0.17480643,-0.337456
0.0358272,-0.11147,-0.08930463,0.16448069,-0.34308994
0.03584,-0.12063,-0.09687794,0.15478134,-0.3485372
0.0358528,-0.12925,-0.10435945,0.14536521,-0.3540841
0.0358656,-0.13745,-0.11213753,0.13565648,-0.35993153
0.0358784,-0.14512,-0.12052044,0.12521733,-0.3662582
0.0358912,-0.15194,-0.12926054,0.11414194,-0.37266302
0.035904,-0.1571,-0.13817197,0.1026537,-0.37899762
0.0359168,-0.16066,-0.14647023,0.09171988,-0.38466036
0.0359296,-0.16407,-0.15382396,0.081921384,-0.38956928
0.0359424,-0.16766,-0.15992507,0.07364249,-0.39349264
0.0359552,-0.17053,-0.16459641,0.06712431,-0.39631712
0.035968,-0.17198,-0.16751558,0.063292146,-0.3983233
0.0359808,-0.17182,-0.16905634,0.06175138,-0.39986408
0.0359936,-0.17054,-0.16917259,0.061635137,-0.3999803
0.0360064,-0.16848,-0.16825776,0.06254996,-0.3990655
0.0360192,-0.16558,-0.16616121,0.06464651,-0.39696893
0.036032,-0.16157,-0.16248839,0.068319336,-0.39329612
0.0360448,-0.15656,-0.15765832,0.0731494,-0.38846606
0.0360576,-0.15104,-0.15197909,0.07882863,-0.3827868
0.0360704,-0.14554,-0.14526625,0.08554147,-0.37607396
0.0360832,-0.14004,-0.13769624,0.093809634,-0.3692021
0.036096,-0.13404,-0.1299233,0.10286236,-0.36270896
0.0361088,-0.12709,-0.122180134,0.11189039,-0.35625064
0.0361216,-0.11915,-0.11445095,0.120848656,-0.34975055
0.0361344,-0.11055,-0.10669944,0.12981418,-0.34321305
0.0361472,-0.1016,-0.09828125,0.13945684,-0.33601934
0.03616,-0.092507,-0.08900108,0.15009311,-0.3280953
0.0361728,-0.083499,-0.079012804,0.1616883,-0.31971392
0.0361856,-0.075039,-0.06852879,0.17404185,-0.3110994
0.0361984,-0.067358,-0.0581424,0.18650779,-0.30279258
0.0362112,-0.060233,-0.048316076,0.19858487,-0.29521704
0.036224,-0.05329,-0.03953138,0.2097134,-0.28877616
0.0362368,-0.047042,-0.032159843,0.21938893,-0.2837086
0.0362496,-0.041995,-0.026548976,0.22715724,-0.2802552
0.0362624,-0.038254,-0.022932187,0.23268206,-0.27854645
0.0362752,-0.035884,-0.021342114,0.23578866,-0.2784729
0.036288,-0.03448,-0.021553386,0.23662125,-0.27972803
0.0363008,-0.033683,-0.023228314,0.2355068,-0.28196344
0.0363136,-0.033715,-0.025897184,0.23297624,-0.2847706
0.0363264,-0.034784,-0.029027011,0.22967869,-0.28773272
0.0363392,-0.036668,-0.032231323,0.22601932,-0.29048198
0.036352,-0.038639,-0.035347782,0.22226635,-0.29296193
0.0363648,-0.039724,-0.03805335,0.21882783,-0.2949345
0.0363776,-0.039586,-0.039769903,0.21630706,-0.29584688
0.0363904,-0.03845,-0.04013662,0.21527134,-0.29554456
0.0364032,-0.036626,-0.038933672,0.21604934,-0.29391667
0.036416,-0.034131,-0.036328442,0.21855384,-0.2912107
0.0364288,-0.030765,-0.032223195,0.22290292,-0.2873493
0.0364416,-0.026053,-0.026769914,0.2289316,-0.28247142
0.0364544,-0.020024,-0.020168114,0.23646687,-0.2768031
0.0364672,-0.013626,-0.012912308,0.24500677,-0.27083138
0.03648,-0.007777,-0.005541701,0.25396162,-0.26504505
0.0364928,-0.0027652,0.0013020826,0.26255813,-0.25995395
0.0365056,0.0017203,0.00717815,0.2702572,-0.2559009
0.0365184,0.0057341,0.011468095,0.27602816,-0.253092
0.0365312,0.0087331,0.013775233,0.27918768,-0.25163722
0.036544,0.010926,0.014455298,0.28042242,-0.25151184
0.0365568,0.012658,0.013770165,0.2801322,-0.25259188
0.0365696,0.013794,0.012132501,0.2787531,-0.2544881
0.0365824,0.014241,0.009770945,0.27653676,-0.25699484
0.0365952,0.014024,0.0071917465,0.2739549,-0.2595714
0.036608,0.013234,0.0046022125,0.27131099,-0.26210654
0.0366208,0.012093,0.00249604,0.2688564,-0.26386434
0.0366336,0.010909,0.00094613875,0.26698008,-0.2650878
0.0366464,0.0099786,0.000118411845,0.26584557,-0.26560876
0.0366592,0.0096074,3.0262629e-05,0.26547942,-0.26541892
0.036672,0.009842,0.0006653998,0.26597628,-0.2646455
0.0366848,0.01079,0.0018366488,0.26712337,-0.26345006
0.0366976,0.012324,0.0033331178,0.26861286,-0.26194662
0.0367104,0.014359,0.0050319713,0.2703865,-0.26032254
0.0367232,0.01664,0.0069537973,0.2724369,-0.25852928
0.036736,0.018921,0.008951136,0.27466607,-0.25676382
0.0367488,0.021136,0.010956457,0.27682275,-0.2549098
0.0367616,0.023284,0.012860151,0.2788098,-0.2530895
0.0367744,0.025422,0.014642222,0.28068683,-0.2514024
0.0367872,0.027433,0.01640072,0.28252617,-0.24972472
0.0368,0.029014,0.01773247,0.28405032,-0.24858537
0.0368128,0.029755,0.0186924,0.28525284,-0.24786803
0.0368256,0.029461,0.019155167,0.28598878,-0.24767843
0.0368384,0.028155,0.018701373,0.28586143,-0.24845868
0.0368512,0.026068,0.01746327,0.28491503,-0.2499885
0.036864,0.023363,0.015353105,0.28309226,-0.25238603
0.0368768,0.020166,0.012400001,0.28039464,-0.25559464
0.0368896,0.016547,0.008792374,0.27698705,-0.2594023
0.0369024,0.012267,0.004824437,0.27311507,-0.2634662
0.0369152,0.007152,0.0006885475,0.26899981,-0.2676227
0.036928,0.0011898,-0.0036738706,0.2646499,-0.27199766
0.0369408,-0.0050477,-0.008352875,0.25960308,-0.27630883
0.0369536,-0.01079,-0.013059052,0.25440595,-0.28052405
0.0369664,-0.015352,-0.017882293,0.24848017,-0.28424475
0.0369792,-0.018662,-0.021893473,0.24325937,-0.2870463
0.036992,-0.02126,-0.024786156,0.23909025,-0.28866255
0.0370048,-0.02366,-0.026098656,0.23671602,-0.28891334
0.0370176,-0.026185,-0.026074193,0.23602441,-0.2881728
0.0370304,-0.028531,-0.025313215,0.23642974,-0.28705618
0.0370432,-0.029868,-0.024061,0.23753127,-0.28565326
0.037056,-0.029665,-0.022585202,0.2389689,-0.2841393
0.0370688,-0.028021,-0.02104755,0.24052928,-0.2826244
0.0370816,-0.025462,-0.019649474,0.2420142,-0.28131315
0.0370944,-0.022447,-0.01845541,0.24330255,-0.2802134
0.0371072,-0.018876,-0.017259007,0.24449229,-0.2790103
0.03712,-0.014447,-0.016000792,0.24561109,-0.2776127
0.0371328,-0.0090894,-0.014609665,0.24681798,-0.2760373
0.0371456,-0.0028686,-0.012445092,0.24877,-0.27366018
0.0371584,0.0042619,-0.009246391,0.25189343,-0.2703862
0.0371712,0.012285,-0.004606543,0.2566169,-0.26582998
0.037184,0.021115,0.0011725114,0.26267472,-0.2603297
0.0371968,0.03081,0.008257179,0.27026388,-0.25374952
0.0372096,0.041607,0.016106687,0.27886745,-0.24665406
0.0372224,0.053424,0.024529276,0.28793734,-0.23887879
0.0372352,0.065672,0.03305719,0.29631683,-0.23020247
0.037248,0.077862,0.043869615,0.304905,-0.21716577
0.0372608,0.089397,0.05451289,0.31292197,-0.2038962
0.0372736,0.10021,0.06469069,0.32062736,-0.191246
0.0372864,0.1107,0.07430844,0.32790744,-0.17929055
0.0372992,0.12085,0.08228787,0.33406496,-0.1694892
0.037312,0.13022,0.08905014,0.33932182,-0.16122153
0.0373248,0.13816,0.094627716,0.34369653,-0.15444109
0.0373376,0.14406,0.099307984,0.34741932,-0.14880335
0.0373504,0.14763,0.102805525,0.3502277,-0.14461666
0.0373632,0.14874,0.104869775,0.35193256,-0.14219302
0.037376,0.14755,0.10522573,0.35232544,-0.14187397
0.0373888,0.1442,0.10316503,0.35090905,-0.144579
0.0374016,0.13872,0.09956814,0.34829962,-0.14916334
0.0374144,0.13114,0.0942133,0.34435883,-0.15593222
0.0374272,0.12202,0.08730863,0.3392123,-0.16459505
0.03744,0.11167,0.07851527,0.33259436,-0.17556384
0.0374528,0.099876,0.06816823,0.32483143,-0.18849498
0.0374656,0.086709,0.056916825,0.31638741,-0.20255375
0.0374784,0.072882,0.044936687,0.30740565,-0.21753228
0.0374912,0.059232,0.0327529,0.29825097,-0.23274517
0.037504,0.046248,0.021466423,0.289033,-0.24610014
0.0375168,0.033664,0.012515386,0.280978,-0.2559472
0.0375296,0.021124,0.004752502,0.27394032,-0.2644353
0.0375424,0.0088589,-0.0016195057,0.2674201,-0.27065915
0.0375552,-0.0022767,-0.0073240716,0.2615668,-0.27621493
0.037568,-0.011128,-0.01280641,0.2553809,-0.28099373
0.0375808,-0.017338,-0.018042967,0.24923106,-0.285317
0.0375936,-0.021311,-0.023307405,0.24252555,-0.28914037
0.0376064,-0.023826,-0.027775478,0.23654748,-0.29209843
0.0376192,-0.024982,-0.031313412,0.2311219,-0.29374874
0.037632,-0.024267,-0.03341464,0.2272375,-0.29406676
0.0376448,-0.021554,-0.033968143,0.2252354,-0.2931717
0.0376576,-0.016793,-0.032197163,0.22594006,-0.2903344
0.0376704,-0.010116,-0.028165169,0.22941244,-0.28574276
0.0376832,-0.0018586,-0.022037776,0.23553702,-0.27961257
0.037696,0.0078141,-0.014261281,0.24383476,-0.2723573
0.0377088,0.019064,-0.0051658205,0.25387734,-0.26420897
0.0377216,0.03206,0.004758902,0.264701,-0.25518322
0.0377344,0.046206,0.015697248,0.2767132,-0.24531871
0.0377472,0.060853,0.027268095,0.28950992,-0.23497374
0.03776,0.075807,0.038445592,0.30016336,-0.22327217
0.0377728,0.090798,0.05238674,0.3108795,-0.20610604
0.0377856,0.10584,0.066019446,0.32104746,-0.18900856
0.0377984,0.12094,0.07829811,0.33028817,-0.17369197
0.0378112,0.1356,0.089961976,0.339126,-0.15920205
0.037824,0.14932,0.10145877,0.34800398,-0.14508644
0.0378368,0.16168,0.112056464,0.35624376,-0.13213083
0.0378496,0.17267,0.121473715,0.3636623,-0.12071486
0.0378624,0.18268,0.12952036,0.37006396,-0.11102323
0.0378752,0.19174,0.13619256,0.3753839,-0.10299879
0.037888,0.19933,0.14171818,0.37977326,-0.0963369
0.0379008,0.20499,0.14581317,0.3830899,-0.09146358
0.0379136,0.2087,0.14842227,0.3852697,-0.08842516
0.0379264,0.21095,0.14966427,0.386329,-0.087000474
0.0379392,0.21235,0.14963244,0.38634592,-0.08708103
0.037952,0.21298,0.14871572,0.3856272,-0.088195786
0.0379648,0.2124,0.14709277,0.38439602,-0.09021045
0.0379776,0.21024,0.14545995,0.38314587,-0.09222597
0.0379904,0.20624,0.14357214,0.38176727,-0.094623
0.0380032,0.20054,0.14132912,0.38009423,-0.097435966
0.038016,0.19409,0.13844602,0.3779323,-0.10104029
0.0380288,0.18761,0.13485658,0.37524945,-0.10553627
0.0380416,0.18116,0.13073727,0.37210977,-0.11063522
0.0380544,0.17449,0.12628244,0.36866993,-0.116105035
0.0380672,0.16707,0.12171396,0.3651545,-0.12172658
0.03808,0.1586,0.11702817,0.36158356,-0.1275272
0.0380928,0.14927,0.11204261,0.35780808,-0.13372287
0.0381056,0.13939,0.10678552,0.35382545,-0.1402544
0.0381184,0.12944,0.10144085,0.3498535,-0.14697179
0.0381312,0.11977,0.09580723,0.3456462,-0.15403172
0.038144,0.11052,0.08986879,0.34116954,-0.16143197
0.0381568,0.10179,0.08364188,0.33646083,-0.16917706
0.0381696,0.09353,0.07692671,0.33141214,-0.17755872
0.0381824,0.085754,0.070262074,0.32639396,-0.18586981
0.0381952,0.078487,0.064346254,0.32188702,-0.19319451
0.038208,0.071753,0.058955155,0.31787285,-0.19996253
0.0382208,0.065455,0.05459173,0.3146236,-0.20544015
0.0382336,0.059426,0.05117996,0.31208122,-0.20972128
0.0382464,0.053699,0.048354775,0.30998644,-0.2132769
0.0382592,0.048468,0.045690052,0.30801824,-0.21663812
0.038272,0.043998,0.042886734,0.3059094,-0.22013593
0.0382848,0.040243,0.039956912,0.30368638,-0.22377254
0.0382976,0.036791,0.03676524,0.30127484,-0.22774434
0.0383104,0.032912,0.03336636,0.29871953,-0.23198682
0.0383232,0.028073,0.029397374,0.29579252,-0.23699778
0.038336,0.022293,0.025283275,0.29258358,-0.24201703
0.0383488,0.015901,0.020723239,0.2887172,-0.24727072
0.0383616,0.0089341,0.015206095,0.28388327,-0.25347108
0.0383744,0.0012007,0.008653965,0.27801082,-0.26070288
0.0383872,-0.0073662,0.0013275242,0.27083,-0.26817498
0.0384,-0.016734,-0.0070169466,0.2625771,-0.276611
0.0384128,-0.026741,-0.016230052,0.2533986,-0.2858587
0.0384256,-0.037246,-0.02665881,0.24218628,-0.29550388
0.0384384,-0.048396,-0.037698627,0.22932756,-0.3047248
0.0384512,-0.060444,-0.04952585,0.2147586,-0.31381032
0.038464,-0.073082,-0.06132035,0.20013262,-0.32277334
0.0384768,-0.085845,-0.073225394,0.1853695,-0.3318203
0.0384896,-0.098534,-0.085168295,0.17048207,-0.34081867
0.0385024,-0.11082,-0.096894644,0.15582028,-0.34960958
0.0385152,-0.12263,-0.10811316,0.14168134,-0.35790768
0.038528,-0.13426,-0.11834578,0.1286803,-0.36537188
0.0385408,-0.14576,-0.12753013,0.1169104,-0.37197065
0.0385536,-0.1569,-0.1358576,0.10620122,-0.3779164
0.0385664,-0.16744,-0.14369626,0.09615174,-0.38354427
0.0385792,-0.17739,-0.15126346,0.08650592,-0.38903284
0.038592,-0.18664,-0.15895025,0.07679953,-0.39470005
0.0386048,-0.19501,-0.16677694,0.06698735,-0.40054125
0.0386176,-0.20215,-0.17364183,0.058245644,-0.40552932
0.0386304,-0.20776,-0.1788714,0.05193633,-0.4096791
0.0386432,-0.21213,-0.18367237,0.047135353,-0.4144801
0.038656,-0.2155,-0.18733078,0.04347694,-0.4181385
0.0386688,-0.21735,-0.19023055,0.040577173,-0.42103827
0.0386816,-0.21692,-0.19238505,0.038422674,-0.42319277
0.0386944,-0.21373,-0.19332197,0.03748575,-0.4241297
0.0387072,-0.20813,-0.19269241,0.038115308,-0.42350012
0.03872,-0.20055,-0.19044995,0.04035777,-0.42125767
0.0387328,-0.19085,-0.18663004,0.04417768,-0.41743776
0.0387456,-0.17916,-0.18104225,0.049765468,-0.41184998
0.0387584,-0.16552,-0.17342967,0.057378054,-0.4042374
0.0387712,-0.14959,-0.16438282,0.066424906,-0.39519054
0.038784,-0.13158,-0.1504056,0.08040212,-0.3812133
0.0387968,-0.11228,-0.1339516,0.09685612,-0.36475933
0.0388096,-0.092182,-0.11632668,0.11448104,-0.3471344
0.0388224,-0.071552,-0.09872994,0.13366833,-0.3311282
0.0388352,-0.050568,-0.08076335,0.15480903,-0.31633574
0.038848,-0.029672,-0.06296192,0.1760522,-0.30197603
0.0388608,-0.0097537,-0.045922317,0.19677234,-0.28861696
0.0388736,0.0083958,-0.030002931,0.21650097,-0.27650684
0.0388864,0.024503,-0.015713342,0.23466304,-0.2660897
0.0388992,0.039054,-0.0030644396,0.25105458,-0.2571835
0.038912,0.052489,0.0076012868,0.26520717,-0.2500046
0.0389248,0.064863,0.016421154,0.27716655,-0.24432422
0.0389376,0.075676,0.023695692,0.286995,-0.2396036
0.0389504,0.084367,0.02871259,0.29251426,-0.23508908
0.0389632,0.090705,0.03294796,0.29670992,-0.23081401
0.038976,0.094966,0.03675545,0.29999316,-0.22648227
0.0389888,0.09777,0.040069193,0.30275002,-0.22261164
0.0390016,0.099646,0.043350965,0.30522493,-0.218523
0.0390144,0.10101,0.046203032,0.30736846,-0.21496241
0.0390272,0.10185,0.048647746,0.3092379,-0.21194242
0.03904,0.10195,0.051023178,0.3110272,-0.20898083
0.0390528,0.10116,0.053448685,0.31284404,-0.20594668
0.0390656,0.09965,0.05552955,0.31446928,-0.20341016
0.0390784,0.098006,0.057229526,0.3157981,-0.20133907
0.0390912,0.096789,0.058490448,0.31679708,-0.19981617
0.039104,0.096244,0.059470065,0.3175512,-0.19861108
0.0391168,0.096067,0.060368665,0.31822416,-0.19748685
0.0391296,0.095979,0.06174995,0.31918108,-0.1956812
0.0391424,0.096083,0.06330698,0.32032576,-0.19371179
0.0391552,0.096565,0.06541863,0.32185525,-0.19101799
0.039168,0.097612,0.06777788,0.32359385,-0.18803811
0.0391808,0.099365,0.07058136,0.32566124,-0.18449853
0.0391936,0.1015,0.07382908,0.3281042,-0.18044603
0.0392064,0.1034,0.07717913,0.33064106,-0.1762828
0.0392192,0.10459,0.080383204,0.3331294,-0.17236298
0.039232,0.10505,0.08299399,0.33520097,-0.169213
0.0392448,0.10491,0.08468357,0.33660305,-0.16723591
0.0392576,0.10412,0.08523601,0.33712447,-0.16665244
0.0392704,0.10237,0.08434361,0.3365478,-0.16786057
0.0392832,0.099077,0.08188087,0.3347892,-0.17102745
0.039296,0.093816,0.07745072,0.33156016,-0.17665872
0.0393088,0.086419,0.07145847,0.327138,-0.18422109
0.0393216,0.077057,0.063643366,0.3213485,-0.19406176
0.0393344,0.065841,0.05368962,0.3139728,-0.20659354
0.0393472,0.052866,0.041469656,0.30488214,-0.22194281
0.03936,0.038386,0.026939617,0.29400647,-0.24012722
0.0393728,0.022659,0.012782272,0.28160745,-0.2560429
0.0393856,0.0059598,-0.0023340438,0.26806188,-0.27273
0.0393984,-0.011691,-0.01749682,0.25336075,-0.2883544
0.0394112,-0.03027,-0.033119082,0.23704079,-0.30327895
0.039424,-0.049378,-0.049473092,0.21793737,-0.31688356
0.0394368,-0.068485,-0.0671971,0.19601943,-0.33041364
0.0394496,-0.087275,-0.084824346,0.17401394,-0.34366265
0.0394624,-0.10537,-0.10196392,0.15246643,-0.3563943
0.0394752,-0.12241,-0.117021985,0.13304111,-0.36708507
0.039488,-0.13835,-0.131344,0.114420846,-0.37710887
0.0395008,-0.15323,-0.14428745,0.09749022,-0.38606513
0.0395136,-0.16695,-0.15571217,0.082620725,-0.39404505
0.0395264,-0.17946,-0.16448429,0.0710417,-0.4000103
0.0395392,-0.1907,-0.17148812,0.061714575,-0.4046908
0.039552,-0.20051,-0.17650484,0.054752186,-0.40776187
0.0395648,-0.20879,-0.18006696,0.050740764,-0.41087466
0.0395776,-0.21546,-0.18318109,0.04762663,-0.41398883
0.0395904,-0.2201,-0.18565442,0.045153305,-0.41646212
0.0396032,-0.22242,-0.18741289,0.043394834,-0.4182206
0.039616,-0.22272,-0.18848303,0.042324692,-0.41929075
0.0396288,-0.22161,-0.18863653,0.042171195,-0.41944426
0.0396416,-0.21945,-0.18782952,0.042978197,-0.41863725
0.0396544,-0.21638,-0.18624453,0.04456319,-0.41705227
0.0396672,-0.21247,-0.1842238,0.04658392,-0.41503152
0.03968,-0.20762,-0.18179831,0.049009413,-0.41260603
0.0396928,-0.20186,-0.17905685,0.05175087,-0.40986457
0.0397056,-0.19548,-0.17627957,0.054528147,-0.4070873
0.0397184,-0.18896,-0.17349939,0.05730833,-0.40430713
0.0397312,-0.18263,-0.17091125,0.05989647,-0.40171897
0.039744,-0.17672,-0.16920029,0.061607435,-0.40000802
0.0397568,-0.17146,-0.1685301,0.062277615,-0.39933783
0.0397696,-0.16693,-0.16863827,0.062169448,-0.399446
0.0397824,-0.16329,-0.16938291,0.061424807,-0.40019065
0.0397952,-0.16075,-0.1707366,0.060071126,-0.40154433
0.039808,-0.15951,-0.17244937,0.058358356,-0.40325707
0.0398208,-0.15945,-0.17435071,0.056457013,-0.40515843
0.0398336,-0.1604,-0.176301,0.05450672,-0.40710872
0.0398464,-0.16223,-0.17880808,0.051999643,-0.4096158
0.0398592,-0.16466,-0.18162948,0.049178243,-0.4124372
0.039872,-0.16736,-0.18459278,0.04621494,-0.4154005
0.0398848,-0.17006,-0.18737373,0.043433994,-0.41818145
0.0398976,-0.17311,-0.18982309,0.04098463,-0.4206308
0.0399104,-0.17682,-0.19183993,0.03896779,-0.42264766
0.0399232,-0.18079,-0.19342764,0.037380084,-0.42423534
0.039936,-0.1847,-0.19453877,0.03626895,-0.4253465
0.0399488,-0.18843,-0.19526544,0.03554228,-0.42607316
0.0399616,-0.19204,-0.19568315,0.03512457,-0.42649087
0.0399744,-0.19555,-0.19595313,0.03485459,-0.42676085
0.0399872,-0.19887,-0.19608754,0.034720182,-0.42689526
0.04,-0.20201,-0.19632688,0.03448084,-0.4271346
0.0400128,-0.2047,-0.19664253,0.03416519,-0.42745024
0.0400256,-0.20683,-0.19685343,0.033954293,-0.42766115
0.0400384,-0.20853,-0.19707443,0.033733293,-0.42788213
0.0400512,-0.21021,-0.1971271,0.033680618,-0.42793483
0.040064,-0.21159,-0.19707337,0.03373435,-0.4278811
0.0400768,-0.21155,-0.19691609,0.033891633,-0.42772382
0.0400896,-0.20938,-0.1963615,0.034446225,-0.4271692
0.0401024,-0.20516,-0.19505087,0.035756856,-0.4258586
0.0401152,-0.19966,-0.19277403,0.038033694,-0.42358175
0.040128,-0.19287,-0.18922637,0.041581348,-0.4200341
0.0401408,-0.18435,-0.18416022,0.046647504,-0.41496795
0.0401536,-0.1741,-0.1775432,0.05326453,-0.4083509
0.0401664,-0.16172,-0.16919155,0.061616167,-0.39999926
0.0401792,-0.14706,-0.15851647,0.072291255,-0.3893242
0.040192,-0.13076,-0.14313036,0.08767736,-0.37393808
0.0402048,-0.11326,-0.12623346,0.10457426,-0.35704118
0.0402176,-0.094709,-0.10854987,0.12225785,-0.33935758
0.0402304,-0.07481,-0.09102871,0.14210987,-0.3241673
0.0402432,-0.053634,-0.07377938,0.16236255,-0.3099213
0.040256,-0.031845,-0.056374192,0.18284139,-0.29558977
0.0402688,-0.01,-0.038579658,0.20385472,-0.28101403
0.0402816,0.011669,-0.020548427,0.22535032,-0.2664472
0.0402944,0.032694,-0.0028407197,0.24683852,-0.25251997
0.0403072,0.052539,0.014483814,0.26821694,-0.23924932
0.04032,0.071249,0.03133041,0.28928927,-0.22662845
0.0403328,0.089508,0.047825053,0.3065843,-0.2109342
0.0403456,0.10736,0.064516716,0.31918818,-0.19015473
0.0403584,0.12407,0.07924386,0.33038214,-0.1718944
0.0403712,0.13883,0.09314511,0.34113395,-0.15484375
0.040384,0.15107,0.10556775,0.35081306,-0.13967755
0.0403968,0.16109,0.11639833,0.35933492,-0.12653825
0.0404096,0.16978,0.12570661,0.36667684,-0.11526361
0.0404224,0.17766,0.1334722,0.3728008,-0.10585639
0.0404352,0.18429,0.13973957,0.3777585,-0.09827936
0.040448,0.18888,0.14476211,0.38174546,-0.092221245
0.0404608,0.19095,0.14849842,0.38475782,-0.08776097
0.0404736,0.19079,0.15094832,0.38679105,-0.08489443
0.0404864,0.18915,0.15224703,0.38791233,-0.083418295
0.0404992,0.18656,0.15224163,0.38803512,-0.083551854
0.040512,0.18249,0.15122533,0.3873431,-0.08489245
0.0405248,0.17624,0.14901595,0.3857118,-0.08767991
0.0405376,0.16761,0.14528507,0.38290828,-0.092338145
0.0405504,0.15728,0.13964103,0.37866724,-0.09938516
0.0405632,0.14593,0.13225229,0.37302816,-0.10852356
0.040576,0.13389,0.1233141,0.36616564,-0.11953743
0.0405888,0.12147,0.11300094,0.35825154,-0.13224965
0.0406016,0.10811,0.10189804,0.34979898,-0.14600289
0.0406144,0.093128,0.09068942,0.34130892,-0.15993008
0.0406272,0.076686,0.07848567,0.3321141,-0.17514277
0.04064,0.059362,0.065591335,0.32247537,-0.1912927
0.0406528,0.041936,0.05218117,0.31247616,-0.2081138
0.0406656,0.024706,0.037941746,0.30185717,-0.22597367
0.0406784,0.0076044,0.022999534,0.29036984,-0.24437077
0.0406912,-0.0094696,0.010022388,0.27895865,-0.25891384
0.040704,-0.026736,-0.0026641665,0.26761356,-0.27294192
0.0407168,-0.044162,-0.015168363,0.2559104,-0.28624713
0.0407296,-0.06157,-0.028013775,0.2425989,-0.29862645
0.0407424,-0.078712,-0.04193428,0.22692412,-0.31079268
0.0407552,-0.09537,-0.056915186,0.20903632,-0.3228667
0.040768,-0.11108,-0.07322262,0.18872915,-0.33517438
0.0407808,-0.12565,-0.08955876,0.16819999,-0.3473175
0.0407936,-0.13995,-0.10521402,0.14834091,-0.35876897
0.0408064,-0.15432,-0.119409256,0.130072,-0.3688905
0.0408192,-0.16769,-0.13312425,0.112352535,-0.378601
0.040832,-0.17952,-0.14611794,0.095470995,-0.38770688
0.0408448,-0.18937,-0.15812525,0.079769164,-0.39601967
0.0408576,-0.19668,-0.16793798,0.0668022,-0.40267816
0.0408704,-0.20237,-0.17616916,0.055738837,-0.40807715
0.0408832,-0.20669,-0.18182816,0.048979566,-0.41263586
0.040896,-0.20897,-0.18491584,0.04589188,-0.41572356
0.0409088,-0.20885,-0.18597735,0.044830367,-0.41678506
0.0409216,-0.20639,-0.18543386,0.045373857,-0.4162416
0.0409344,-0.202,-0.18330702,0.0475007,-0.41411474
0.0409472,-0.19559,-0.17981361,0.050994113,-0.41062135
0.04096,-0.18679,-0.17491868,0.05588904,-0.4057264
0.0409728,-0.17558,-0.16846177,0.06234595,-0.3992695
0.0409856,-0.16267,-0.15885884,0.071948886,-0.38966656
0.0409984,-0.14912,-0.1467521,0.08405562,-0.37755984
0.0410112,-0.13551,-0.13339217,0.09741555,-0.36419988
0.041024,-0.12164,-0.11998329,0.111010365,-0.35097694
0.0410368,-0.107,-0.10683917,0.12644938,-0.34012774
0.0410496,-0.091606,-0.094105214,0.14159122,-0.32980165
0.0410624,-0.076261,-0.08187103,0.15632024,-0.3200623
0.0410752,-0.061936,-0.07027101,0.17048818,-0.3110302
0.041088,-0.049008,-0.05945389,0.18390514,-0.30281293
0.0411008,-0.037267,-0.04921419,0.19674781,-0.2951762
0.0411136,-0.026448,-0.039625533,0.2089374,-0.28818846
0.0411264,-0.016767,-0.030579815,0.22053401,-0.28169364
0.0411392,-0.0088828,-0.022589015,0.23106386,-0.2762419
0.041152,-0.0029996,-0.015499929,0.24053629,-0.27153614
0.0411648,0.0013053,-0.009748954,0.24848999,-0.2679879
0.0411776,0.0046089,-0.0053506787,0.25484255,-0.2655439
0.0411904,0.0072122,-0.0019256496,0.2598934,-0.26374468
0.0412032,0.0088728,0.0004438858,0.26363844,-0.2627507
0.041216,0.0090087,0.0020235428,0.2663482,-0.26230112
0.0412288,0.0074514,0.0030051642,0.26808605,-0.2620757
0.0412416,0.0045683,0.0032060945,0.2688783,-0.2624661
0.0412544,0.00095497,0.0029409856,0.26901478,-0.2631328
0.0412672,-0.0029401,0.0019469095,0.26829803,-0.26440424
0.04128,-0.0070585,0.00059295667,0.26709193,-0.26590604
0.0412928,-0.0116,-0.0010208928,0.26555017,-0.26759192
0.0413056,-0.016923,-0.0029385337,0.2637708,-0.26964787
0.0413184,-0.023181,-0.005157502,0.26171997,-0.27203497
0.0413312,-0.030108,-0.007794426,0.2591731,-0.27476197
0.041344,-0.037234,-0.011243345,0.255754,-0.27824068
0.0413568,-0.044377,-0.015755255,0.25074542,-0.28225595
0.0413696,-0.051553,-0.021215338,0.24452697,-0.28695765
0.0413824,-0.058934,-0.027372202,0.23740323,-0.29214764
0.0413952,-0.067118,-0.034164406,0.22948632,-0.2978151
0.041408,-0.076035,-0.041593097,0.22080714,-0.30399334
0.0414208,-0.085084,-0.049663745,0.21124783,-0.31057534
0.0414336,-0.093715,-0.058375753,0.20073935,-0.31749085
0.0414464,-0.10106,-0.06747072,0.18953961,-0.32448107
0.0414592,-0.10689,-0.0763851,0.17827061,-0.33104083
0.041472,-0.11198,-0.08456608,0.16763392,-0.3367661
0.0414848,-0.1164,-0.091730274,0.15809068,-0.3415512
0.0414976,-0.11955,-0.09752095,0.15007389,-0.34511578
0.0415104,-0.12078,-0.10146323,0.14413646,-0.34706292
0.0415232,-0.11969,-0.10325384,0.14069414,-0.34720182
0.041536,-0.11651,-0.10274169,0.14004825,-0.34553164
0.0415488,-0.11151,-0.099812046,0.14230962,-0.34193373
0.0415616,-0.10474,-0.094581164,0.14737064,-0.33653295
0.0415744,-0.096127,-0.08723378,0.1550426,-0.32951015
0.0415872,-0.085627,-0.07808847,0.1649814,-0.32115835
0.0416,-0.073552,-0.067905635,0.17641705,-0.31222832
0.0416128,-0.060349,-0.05671002,0.18922786,-0.3026479
0.0416256,-0.046371,-0.04483848,0.20304221,-0.2927192
0.0416384,-0.031855,-0.03272196,0.21743897,-0.2828829
0.0416512,-0.017099,-0.0203007,0.23236974,-0.27297112
0.041664,-0.0026337,-0.007983569,0.24739051,-0.26335764
0.0416768,0.011152,0.0035799863,0.26187155,-0.2547116
0.0416896,0.023874,0.0141052045,0.27538386,-0.24717346
0.0417024,0.03533,0.023357375,0.28671554,-0.2400008
0.0417152,0.045393,0.030027889,0.2940469,-0.23399112
0.041728,0.053845,0.03544748,0.29920703,-0.22831208
0.0417408,0.060812,0.039808996,0.30295724,-0.22333926
0.0417536,0.066702,0.042647988,0.30535072,-0.22005475
0.0417664,0.071974,0.044042923,0.30642822,-0.2183424
0.0417792,0.076545,0.043894336,0.30628783,-0.21849917
0.041792,0.079848,0.042794958,0.3053497,-0.2197598
0.0418048,0.082096,0.0415994,0.3042696,-0.22107083
0.0418176,0.083998,0.04086134,0.3035421,-0.22181943
0.0418304,0.085753,0.041011676,0.30346912,-0.22144575
0.0418432,0.087912,0.042362213,0.3042627,-0.21953827
0.041856,0.090782,0.04482892,0.30590585,-0.216248
0.0418688,0.094459,0.048969872,0.30873778,-0.21079805
0.0418816,0.099016,0.05510795,0.31304038,-0.20282447
0.0418944,0.10432,0.06248218,0.318454,-0.19348964
0.0419072,0.11015,0.070516944,0.3244343,-0.18340042
0.04192,0.11578,0.079074904,0.33084118,-0.17269136
0.0419328,0.1207,0.08776255,0.33740032,-0.1618752
0.0419456,0.12496,0.09631522,0.34399304,-0.1513626
0.0419584,0.12874,0.10381661,0.34984952,-0.1422163
0.0419712,0.13185,0.10962489,0.35446227,-0.13521247
0.041984,0.13417,0.11364571,0.35774696,-0.13045555
0.0419968,0.13543,0.11575792,0.35958573,-0.1280699
0.0420096,0.1354,0.11613041,0.36002275,-0.12776193
0.0420224,0.13402,0.114988305,0.35922164,-0.12924504
0.0420352,0.13125,0.11245388,0.35735118,-0.13244343
0.042048,0.12717,0.10863851,0.35451937,-0.13724236
0.0420608,0.1219,0.10391186,0.35094917,-0.14312544
0.0420736,0.11583,0.09870062,0.34710935,-0.14970812
0.0420864,0.10953,0.09285891,0.34274042,-0.15702261
0.0420992,0.10347,0.086624265,0.33805183,-0.1648033
0.042112,0.097845,0.08013865,0.33319822,-0.17292091
0.0421248,0.092589,0.073467694,0.32821065,-0.18127525
0.0421376,0.08782,0.06712989,0.32347336,-0.1892136
0.0421504,0.083937,0.06110453,0.31897146,-0.19676238
0.0421632,0.081339,0.055654004,0.31485736,-0.20354937
0.042176,0.080158,0.05118347,0.31141594,-0.20904902
0.0421888,0.080233,0.048027508,0.30885097,-0.21279594
0.0422016,0.081549,0.046834506,0.3077797,-0.2141107
0.0422144,0.083857,0.047610097,0.30828628,-0.21306607
0.0422272,0.08696,0.050249316,0.31025258,-0.20975396
0.04224,0.090882,0.05456645,0.3135317,-0.20439881
0.0422528,0.095681,0.059753343,0.3174252,-0.19791849
0.0422656,0.10101,0.06533853,0.32167578,-0.19099873
0.0422784,0.10655,0.0712,0.32610255,-0.18370254
0.0422912,0.11237,0.07653842,0.33017635,-0.17709953
0.042304,0.11853,0.08137355,0.3338308,-0.17108372
0.0423168,0.12465,0.085494034,0.33701435,-0.16602626
0.0423296,0.12991,0.089250214,0.33991456,-0.16141415
0.0423424,0.13367,0.09226567,0.3422703,-0.15773898
0.0423552,0.13602,0.094361715,0.34393325,-0.15520984
0.042368,0.13765,0.09535877,0.34478387,-0.15406632
0.0423808,0.13898,0.09539433,0.344877,-0.15408836
0.0423936,0.13948,0.09450955,0.34429905,-0.15527996
0.0424064,0.13811,0.09307206,0.34329063,-0.15714651
0.0424192,0.13422,0.09087062,0.3417027,-0.15996146
0.042432,0.12826,0.08751182,0.33923876,-0.1642151
0.0424448,0.12096,0.08273874,0.335701,-0.17022352
0.0424576,0.11231,0.075990416,0.3306548,-0.17867398
0.0424704,0.10215,0.06752596,0.3243328,-0.1892809
0.0424832,0.090405,0.05751372,0.31688705,-0.20185962
0.042496,0.076967,0.046061426,0.30839926,-0.2162764
0.0425088,0.062307,0.033246376,0.2988365,-0.23234376
0.0425216,0.047183,0.020166898,0.28817138,-0.24783757
0.0425344,0.032099,0.0078343265,0.27714372,-0.2614751
0.0425472,0.017068,-0.0042537735,0.265953,-0.27446055
0.04256,0.001927,-0.015217567,0.25474033,-0.28517547
0.0425728,-0.01309,-0.0258718,0.24305587,-0.29479948
0.0425856,-0.027694,-0.03595262,0.23135579,-0.30326104
0.0425984,-0.041722,-0.04509732,0.21944177,-0.3096364
0.0426112,-0.055098,-0.052964054,0.2090905,-0.31501862
0.042624,-0.067583,-0.060079426,0.19976237,-0.31992123
0.0426368,-0.078788,-0.06691305,0.1909153,-0.32474142
0.0426496,-0.088604,-0.0736236,0.18221211,-0.3294593
0.0426624,-0.096582,-0.08014664,0.17366406,-0.33395734
0.0426752,-0.10273,-0.08626031,0.16550544,-0.33802608
0.042688,-0.10769,-0.09178044,0.15797459,-0.34153545
0.0427008,-0.11143,-0.096630596,0.15124285,-0.34450403
0.0427136,-0.11344,-0.10054481,0.14549436,-0.34658396
0.0427264,-0.11314,-0.10341867,0.14089593,-0.34773326
0.0427392,-0.11058,-0.10468225,0.13806675,-0.34743124
0.042752,-0.10595,-0.104167864,0.13734312,-0.34567887
0.0427648,-0.099117,-0.1014014,0.13923462,-0.34203744
0.0427776,-0.090119,-0.09624408,0.14398305,-0.3364712
0.0427904,-0.079003,-0.08925775,0.15110472,-0.3296202
0.0428032,-0.065798,-0.08015573,0.16075689,-0.32106835
0.042816,-0.050537,-0.06913523,0.17273858,-0.31100902
0.0428288,-0.033471,-0.0564932,0.18675438,-0.29974076
0.0428416,-0.014985,-0.042598836,0.20242673,-0.2876244
0.0428544,0.0046492,-0.027267024,0.21989848,-0.27443254
0.0428672,0.025122,-0.010842755,0.2388785,-0.26056403
0.04288,0.046049,0.0063672373,0.25911924,-0.24638477
0.0428928,0.067135,0.024040623,0.2802639,-0.23218267
0.0429056,0.087798,0.041965142,0.30062866,-0.21669836
0.0429184,0.10736,0.061263487,0.31601393,-0.19348694
0.0429312,0.12549,0.07812958,0.3288425,-0.17258331
0.042944,0.14249,0.094380334,0.34143865,-0.15267798
0.0429568,0.15861,0.10907113,0.35294166,-0.13479939
0.0429696,0.17359,0.12211214,0.3632059,-0.118981615
0.0429824,0.18684,0.13347524,0.37217554,-0.10522506
0.0429952,0.19756,0.14291881,0.3797204,-0.093882754
0.043008,0.20548,0.15015449,0.38562807,-0.0853191
0.0430208,0.2109,0.15550818,0.39007556,-0.07905923
0.0430336,0.21465,0.159223,0.3931595,-0.0747135
0.0430464,0.21734,0.16125205,0.39488268,-0.072378576
0.0430592,0.21877,0.1619468,0.39551345,-0.07161984
0.043072,0.21836,0.16154122,0.3952844,-0.07220197
0.0430848,0.21565,0.1602487,0.39439145,-0.07389405
0.0430976,0.21056,0.15819576,0.3928905,-0.076499
0.0431104,0.20362,0.1552347,0.39067483,-0.080205455
0.0431232,0.19554,0.15113583,0.38758138,-0.085309714
0.043136,0.18655,0.14563729,0.3834217,-0.09214711
0.0431488,0.17677,0.13903655,0.37837237,-0.100299284
0.0431616,0.16638,0.13118641,0.37236392,-0.10999112
0.0431744,0.15567,0.12246328,0.3656926,-0.12076602
0.0431872,0.14496,0.11310612,0.358518,-0.13230576
0.0432,0.13426,0.103816345,0.35139412,-0.14376141
0.0432128,0.12359,0.09532184,0.34490496,-0.15426129
0.0432256,0.11325,0.08717585,0.33871064,-0.16435894
0.0432384,0.10379,0.079597786,0.33299488,-0.17379932
0.0432512,0.095744,0.07251356,0.32762522,-0.18259811
0.043264,0.089457,0.066830754,0.32326436,-0.18960285
0.0432768,0.084806,0.06263549,0.320085,-0.19481403
0.0432896,0.081609,0.060070924,0.31816822,-0.19802636
0.0433024,0.079739,0.059293002,0.31754205,-0.19895604
0.0433152,0.07907,0.05993735,0.31800434,-0.19812962
0.043328,0.079826,0.061471872,0.31917706,-0.1962333
0.0433408,0.082101,0.06397059,0.321035,-0.1930938
0.0433536,0.085537,0.06701835,0.323333,-0.18929628
0.0433664,0.089965,0.070417434,0.3258632,-0.18502834
0.0433792,0.095394,0.07346405,0.32814908,-0.18122096
0.043392,0.10174,0.07611113,0.33006972,-0.17784745
0.0434048,0.10874,0.07848061,0.3317811,-0.17481989
0.0434176,0.11617,0.08152637,0.3338839,-0.17083117
0.0434304,0.12398,0.08512419,0.3364579,-0.16620952
0.0434432,0.13187,0.08949793,0.33964974,-0.16065389
0.043456,0.13971,0.09458025,0.34338248,-0.15422197
0.0434688,0.14771,0.10071743,0.34797633,-0.14654148
0.0434816,0.15624,0.10724013,0.35287622,-0.13839594
0.0434944,0.16501,0.11409213,0.35811597,-0.12993172
0.0435072,0.1734,0.121238954,0.36362037,-0.12114247
0.04352,0.18119,0.12823503,0.3690815,-0.11261143
0.0435328,0.18799,0.13508889,0.37442273,-0.10424493
0.0435456,0.19414,0.14123367,0.37926197,-0.09679462
0.0435584,0.2004,0.14688228,0.38366657,-0.08990201
0.0435712,0.20641,0.15169992,0.3874716,-0.084071755
0.043584,0.21124,0.15580107,0.3907679,-0.07916576
0.0435968,0.21432,0.15897782,0.39337176,-0.07541613
0.0436096,0.21541,0.16110969,0.39515355,-0.07293418
0.0436224,0.21544,0.16206945,0.3959958,-0.07185687
0.0436352,0.21556,0.16184197,0.39585274,-0.07216878
0.043648,0.21578,0.16052908,0.39481598,-0.07375783
0.0436608,0.21515,0.1584915,0.3931648,-0.0761818
0.0436736,0.21329,0.15616243,0.39125234,-0.07892747
0.0436864,0.21081,0.15380542,0.38932076,-0.08170992
0.0436992,0.20792,0.15166502,0.38759106,-0.084261045
0.043712,0.20494,0.15009615,0.38634294,-0.08615063
0.0437248,0.20202,0.14942013,0.3857823,-0.08694203
0.0437376,0.19882,0.14909415,0.38554925,-0.08736093
0.0437504,0.195,0.14900535,0.38552988,-0.08751917
0.0437632,0.1908,0.14884257,0.38546926,-0.08778411
0.043776,0.18689,0.14855169,0.38530374,-0.088200375
0.0437888,0.18347,0.1479632,0.38492167,-0.08899526
0.0438016,0.17991,0.14697729,0.38425112,-0.09029652
0.0438144,0.17528,0.14561355,0.3832661,-0.092038974
0.0438272,0.16932,0.14354926,0.38174704,-0.09464851
0.04384,0.16258,0.14057022,0.37951577,-0.098375306
0.0438528,0.15584,0.1365058,0.37643635,-0.10342477
0.0438656,0.14954,0.13148607,0.37257934,-0.10960719
0.0438784,0.14337,0.12574753,0.3681349,-0.11663982
0.0438912,0.13679,0.119475745,0.3632986,-0.12434711
0.043904,0.12981,0.11321303,0.358469,-0.13204294
0.0439168,0.12296,0.10689164,0.35361704,-0.13983378
0.0439296,0.11678,0.101491615,0.3494755,-0.14649229
0.0439424,0.11153,0.09661333,0.3457932,-0.15256651
0.0439552,0.10716,0.092521496,0.34269172,-0.15764874
0.043968,0.10373,0.08933865,0.34022447,-0.16154715
0.0439808,0.10142,0.08685441,0.3383044,-0.16459559
0.0439936,0.10053,0.08521953,0.337008,-0.16656893
0.0440064,0.10103,0.08438389,0.33631068,-0.16754289
0.0440192,0.10272,0.084480874,0.3362921,-0.16733032
0.044032,0.10554,0.08546131,0.33693373,-0.1660111
0.0440448,0.1094,0.08739353,0.33828494,-0.1634979
0.0440576,0.11427,0.0902331,0.3403105,-0.15984432
0.0440704,0.1202,0.09411749,0.34310162,-0.15486665
0.0440832,0.12697,0.099119455,0.34683254,-0.14859363
0.044096,0.13426,0.10517972,0.35140342,-0.14104399
0.0441088,0.14194,0.11187593,0.35653466,-0.13278282
0.0441216,0.14993,0.11910314,0.3620408,-0.12383451
0.0441344,0.15824,0.126392,0.36763668,-0.11485267
0.0441472,0.16675,0.13377404,0.37331825,-0.10577017
0.04416,0.17509,0.14102364,0.37891954,-0.096872255
0.0441728,0.18304,0.14763512,0.38413894,-0.08886871
0.0441856,0.19052,0.15353997,0.38880578,-0.081725836
0.0441984,0.19774,0.1585778,0.3928032,-0.07564758
0.0442112,0.20482,0.16281961,0.3961368,-0.07049757
0.044224,0.21151,0.1665138,0.3990181,-0.06599049
0.0442368,0.21757,0.1697648,0.40156662,-0.062037036
0.0442496,0.22303,0.17258069,0.40379512,-0.058633745
0.0442624,0.22786,0.17487736,0.40568507,-0.05593036
0.0442752,0.23213,0.17698467,0.4077924,-0.053823054
0.044288,0.23592,0.17889053,0.40969825,-0.051917195
0.0443008,0.23914,0.180668,0.41147572,-0.050139725
0.0443136,0.24162,0.1821885,0.41299623,-0.048619226
0.0443264,0.24337,0.18340608,0.4142138,-0.047401637
0.0443392,0.24471,0.18435797,0.4151657,-0.04644975
0.044352,0.24585,0.18514474,0.41595244,-0.045662984
0.0443648,0.24652,0.18576096,0.4165687,-0.04504676
0.0443776,0.24618,0.18628693,0.41709465,-0.044520795
0.0443904,0.24451,0.18643433,0.41724205,-0.044373393
0.0444032,0.24157,0.1860656,0.41687334,-0.044742122
0.044416,0.23802,0.1850717,0.41587943,-0.045736015
0.0444288,0.23426,0.18339482,0.41420254,-0.047412902
0.0444416,0.22983,0.18108024,0.41188794,-0.049727485
0.0444544,0.22403,0.17786215,0.40894604,-0.053221717
0.0444672,0.21648,0.17381918,0.40583378,-0.058195412
0.04448,0.20759,0.16884087,0.4019651,-0.06428337
0.0444928,0.19807,0.16289964,0.3973203,-0.071521014
0.0445056,0.18821,0.1561445,0.3919989,-0.07970989
0.0445184,0.17777,0.14815417,0.38578203,-0.089473695
0.0445312,0.16621,0.1395233,0.37913698,-0.10009037
0.044544,0.15337,0.13046978,0.37216693,-0.11122735
0.0445568,0.13958,0.12095498,0.36483613,-0.12292615
0.0445696,0.12542,0.110892065,0.35714656,-0.13536245
0.0445824,0.1112,0.1007356,0.34949008,-0.14801887
0.0445952,0.097075,0.09037922,0.3417107,-0.16095223
0.044608,0.083113,0.07895698,0.3331344,-0.17522047
0.0446208,0.069466,0.06689864,0.32411352,-0.19031623
0.0446336,0.056194,0.05494739,0.31518996,-0.20529519
0.0446464,0.043063,0.043430053,0.30660978,-0.21974966
0.0446592,0.029909,0.03229379,0.2981464,-0.2335588
0.044672,0.016823,0.02155356,0.2898008,-0.24669369
0.0446848,0.0042784,0.012630559,0.28188363,-0.25662252
0.0446976,-0.0070822,0.0038806335,0.2740537,-0.26629245
0.0447104,-0.017073,-0.004082032,0.2660016,-0.27416566
0.0447232,-0.025942,-0.011620584,0.25820845,-0.28144962
0.044736,-0.034152,-0.019034943,0.25002277,-0.28809267
0.0447488,-0.041893,-0.025900828,0.24216588,-0.29396755
0.0447616,-0.04884,-0.032550275,0.23386568,-0.29896623
0.0447744,-0.054676,-0.03843046,0.22618291,-0.3030438
0.0447872,-0.059431,-0.04331848,0.2193791,-0.30601606
0.0448,-0.063489,-0.047040716,0.21397711,-0.30805856
0.0448128,-0.067064,-0.049862117,0.2097969,-0.30952114
0.0448256,-0.070046,-0.051899776,0.20665242,-0.31045198
0.0448384,-0.072269,-0.053472064,0.20419413,-0.31113827
0.0448512,-0.073675,-0.05461044,0.202344,-0.31156486
0.044864,-0.074757,-0.055623405,0.20077121,-0.31201804
0.0448768,-0.075952,-0.056566723,0.1993537,-0.31248713
0.0448896,-0.077012,-0.057894014,0.19755319,-0.31334123
0.0449024,-0.077222,-0.059857823,0.19492015,-0.31463578
0.0449152,-0.075903,-0.06227272,0.1915915,-0.31613696
0.044928,-0.073214,-0.0645157,0.18820167,-0.3172331
0.0449408,-0.069993,-0.0656854,0.18582666,-0.31719744
0.0449536,-0.066377,-0.065011255,0.18551481,-0.31553733
0.0449664,-0.062176,-0.062221132,0.18774292,-0.3121852
0.0449792,-0.057823,-0.057750143,0.19219258,-0.30769286
0.044992,-0.052745,-0.051625825,0.19875148,-0.30200312
0.0450048,-0.045901,-0.044286475,0.20685787,-0.29543084
0.0450176,-0.037208,-0.036141492,0.21603349,-0.28831646
0.0450304,-0.027113,-0.027142135,0.22628617,-0.28057045
0.0450432,-0.016429,-0.01751305,0.2374249,-0.27245098
0.045056,-0.0058704,-0.0073803766,0.2493863,-0.26414704
0.0450688,0.0040485,0.0027050907,0.26160657,-0.25619638
0.0450816,0.013017,0.012355326,0.2736057,-0.24889505
0.0450944,0.021363,0.021303108,0.2845168,-0.24191059
0.0451072,0.029364,0.028313259,0.29223475,-0.23560824
0.04512,0.036929,0.03425528,0.29808533,-0.22957478
0.0451328,0.043726,0.039462365,0.3023557,-0.22343099
0.0451456,0.049188,0.04372035,0.3057149,-0.21827419
0.0451584,0.053218,0.046791486,0.30811214,-0.21452916
0.0451712,0.056168,0.048473142,0.3094751,-0.2125288
0.045184,0.058485,0.04899186,0.3099441,-0.21196038
0.0451968,0.060304,0.049018957,0.3099378,-0.2118999
0.0452096,0.061269,0.048571356,0.3096134,-0.21247071
0.0452224,0.060922,0.048193544,0.30933014,-0.21294305
0.0452352,0.059217,0.047612093,0.30895665,-0.21373245
0.045248,0.056805,0.046960577,0.3084854,-0.21456422
0.0452608,0.054865,0.04585348,0.30767125,-0.21596427
0.0452736,0.054141,0.044097655,0.30634797,-0.21815264
0.0452864,0.054538,0.0416962,0.30449787,-0.22110549
0.0452992,0.055195,0.038779385,0.30222452,-0.22466576
0.045312,0.055914,0.035876215,0.29973787,-0.22798544
0.0453248,0.057403,0.03365154,0.29762253,-0.23031947
0.0453376,0.059758,0.032846924,0.29649538,-0.23080152
0.0453504,0.063178,0.03411276,0.29700953,-0.22878402
0.0453632,0.067849,0.037695087,0.29948986,-0.2240997
0.045376,0.073711,0.043669768,0.30386788,-0.21652836
0.0453888,0.080878,0.05217398,0.3100019,-0.20565397
0.0454016,0.089301,0.06303987,0.3179892,-0.19190946
0.0454144,0.098813,0.07502363,0.3267699,-0.17672265
0.0454272,0.10908,0.088858,0.33717865,-0.15946263
0.04544,0.11974,0.10476498,0.34936833,-0.13983838
0.0454528,0.13065,0.12061053,0.36167058,-0.12044952
0.0454656,0.14213,0.13523324,0.37306717,-0.10260069
0.0454784,0.15429,0.14820927,0.38323897,-0.08682041
0.0454912,0.16646,0.15971477,0.3923326,-0.07290305
0.045504,0.17823,0.1704947,0.40130243,-0.060313016
0.0455168,0.18914,0.18023619,0.4110439,-0.05057153
0.0455296,0.19824,0.18878454,0.41959226,-0.042023182
0.0455424,0.20548,0.19603907,0.4268468,-0.034768656
0.0455552,0.21208,0.20188801,0.43269575,-0.028919712
0.045568,0.21805,0.20616311,0.43697083,-0.024644613
0.0455808,0.22167,0.20869797,0.4395057,-0.022109747
0.0455936,0.22186,0.20926051,0.44006824,-0.021547213
0.0456064,0.21899,0.20751853,0.43832624,-0.023289189
0.0456192,0.2141,0.20351423,0.43432194,-0.027293488
0.045632,0.20725,0.19727583,0.42808354,-0.03353189
0.0456448,0.19869,0.18891011,0.41971785,-0.04189761
0.0456576,0.18825,0.17859422,0.40940195,-0.052213505
0.0456704,0.17489,0.16659187,0.39953715,-0.066353396
0.0456832,0.15909,0.15292561,0.38882104,-0.082969815
0.045696,0.14224,0.13731289,0.37669298,-0.1020672
0.0457088,0.12539,0.120956495,0.3640278,-0.12211482
0.0457216,0.10881,0.10494875,0.3518008,-0.14190331
0.0457344,0.09226,0.089448996,0.34010398,-0.161206
0.0457472,0.075902,0.07318338,0.3279059,-0.18153912
0.04576,0.060386,0.057198912,0.31599772,-0.2015999
0.0457728,0.046587,0.04211022,0.3046739,-0.22045349
0.0457856,0.034919,0.028330233,0.2940745,-0.23741403
0.0457984,0.02515,0.017384999,0.28521007,-0.25044006
0.0458112,0.016905,0.009686314,0.27833807,-0.25896543
0.045824,0.0098989,0.0040025935,0.27273828,-0.26473308
0.0458368,0.0042681,-8.3845574e-05,0.26839316,-0.26856083
0.0458496,0.00031909,-0.003166519,0.26503924,-0.2713723
0.0458624,-0.0020618,-0.005758321,0.26194495,-0.27346158
0.0458752,-0.0032914,-0.0078097805,0.25952908,-0.27514866
0.045888,-0.003664,-0.009484042,0.25750983,-0.27647793
0.0459008,-0.0032415,-0.010920747,0.25578645,-0.27762792
0.0459136,-0.0018303,-0.012313141,0.25397232,-0.27859858
0.0459264,0.00068282,-0.013561819,0.25203943,-0.27916306
0.0459392,0.003978,-0.014388643,0.25042677,-0.27920407
0.045952,0.0077111,-0.0142466985,0.24977106,-0.27826446
0.0459648,0.011913,-0.0125608435,0.25078288,-0.27590457
0.0459776,0.016564,-0.009399697,0.2536695,-0.27246892
0.0459904,0.021172,-0.005014114,0.2582006,-0.26822883
0.0460032,0.025488,0.00040342356,0.26408747,-0.2632806
0.046016,0.029581,0.0062737013,0.2707023,-0.25815493
0.0460288,0.033291,0.011568641,0.27659234,-0.25345507
0.0460416,0.036362,0.016029667,0.2816228,-0.24956347
0.0460544,0.038604,0.0192897,0.28511584,-0.24653643
0.0460672,0.039576,0.021145359,0.2872507,-0.24495997
0.04608,0.039107,0.021583201,0.2878316,-0.2446652
0.0460928,0.03731,0.020574171,0.28705427,-0.24590592
0.0461056,0.034145,0.018105766,0.284949,-0.24873747
0.0461184,0.028905,0.0143998945,0.28170767,-0.2529079
0.0461312,0.021183,0.009521302,0.2771616,-0.258119
0.046144,0.011827,0.0034649393,0.2714184,-0.26448852
0.0461568,0.0017831,-0.0035763388,0.26460016,-0.27175283
0.0461696,-0.0082716,-0.011553144,0.25636527,-0.27947155
0.0461824,-0.01805,-0.019968394,0.24687552,-0.2868123
0.0461952,-0.028038,-0.029053453,0.2358036,-0.2939105
0.046208,-0.038175,-0.03797345,0.22465964,-0.30060655
0.0462208,-0.047641,-0.046228006,0.2141162,-0.3065722
0.0462336,-0.055723,-0.0532446,0.2048536,-0.31134278
0.0462464,-0.06223,-0.058611266,0.19745916,-0.3146817
0.0462592,-0.067524,-0.062200002,0.19222069,-0.3166207
0.046272,-0.071602,-0.063989274,0.18909964,-0.3170782
0.0462848,-0.073879,-0.06460654,0.18748474,-0.31669784
0.0462976,-0.073508,-0.0641859,0.18713437,-0.31550616
0.0463104,-0.070408,-0.062343612,0.18840916,-0.3130964
0.0463232,-0.06551,-0.058823287,0.1916562,-0.30930278
0.046336,-0.059527,-0.05381787,0.19682196,-0.3044577
0.0463488,-0.052774,-0.047327638,0.20384565,-0.29850093
0.0463616,-0.045337,-0.039996624,0.2121597,-0.29215294
0.0463744,-0.036661,-0.03184498,0.22161007,-0.28530002
0.0463872,-0.026896,-0.023383422,0.23167811,-0.27844495
0.0464,-0.016807,-0.014898786,0.24199115,-0.27178872
0.0464128,-0.0067717,-0.006706652,0.25208905,-0.26550236
0.0464256,0.0033384,0.0008324032,0.26152197,-0.25985715
0.0464384,0.013818,0.0078086955,0.27028307,-0.2546657
0.0464512,0.024309,0.014426713,0.2780647,-0.24921128
0.046464,0.033863,0.0202536,0.28469166,-0.24418446
0.0464768,0.041667,0.025402071,0.29014122,-0.23933709
0.0464896,0.047555,0.030015705,0.29487717,-0.23484576
0.0465024,0.052021,0.034169644,0.29864275,-0.23030347
0.0465152,0.05555,0.03766326,0.30146483,-0.22613832
0.046528,0.057779,0.039916717,0.3032677,-0.22343424
0.0465408,0.058331,0.040562555,0.3038597,-0.22273462
0.0465536,0.057121,0.039430566,0.3031422,-0.22428107
0.0465664,0.054389,0.03668645,0.30117235,-0.22779945
0.0465792,0.050413,0.032876227,0.29823563,-0.23248318
0.046592,0.044876,0.027985835,0.29437277,-0.23840109
0.0466048,0.03717,0.022456009,0.28962147,-0.24470945
0.0466176,0.027431,0.01610593,0.28406745,-0.2518556
0.0466304,0.016626,0.008847721,0.2777059,-0.26001048
0.0466432,0.0056007,0.0013174345,0.27033937,-0.2677045
0.046656,-0.0052161,-0.006496636,0.2625513,-0.27554458
0.0466688,-0.016255,-0.01451523,0.25414398,-0.28317443
0.0466816,-0.028412,-0.022344919,0.24567285,-0.2903627
0.0466944,-0.041531,-0.030502396,0.23577271,-0.29677752
0.0467072,-0.054665,-0.038794473,0.22568874,-0.30327767
0.04672,-0.067372,-0.047329627,0.21527424,-0.3099335
0.0467328,-0.079832,-0.056353584,0.20429032,-0.31699747
0.0467456,-0.092066,-0.06594141,0.19262557,-0.32450837
0.0467584,-0.10405,-0.07619863,0.18015704,-0.3325543
0.0467712,-0.11587,-0.08712759,0.16686058,-0.34111577
0.046784,-0.12745,-0.098564744,0.15290692,-0.3500364
0.0467968,-0.13868,-0.11035095,0.13849966,-0.35920155
0.0468096,-0.14943,-0.122120366,0.12395716,-0.3681979
0.0468224,-0.15937,-0.13319011,0.10990748,-0.3762877
0.0468352,-0.168,-0.14363824,0.0964399,-0.38371637
0.046848,-0.17538,-0.15316974,0.08404523,-0.3903847
0.0468608,-0.18206,-0.16139528,0.07328087,-0.39607143
0.0468736,-0.18851,-0.16766404,0.06496532,-0.4002934
0.0468864,-0.19448,-0.17260896,0.05831532,-0.40353322
0.0468992,-0.19923,-0.17622256,0.05458516,-0.40703028
0.046912,-0.20241,-0.17887558,0.05193214,-0.4096833
0.0469248,-0.20379,-0.18075655,0.050051168,-0.4115643
0.0469376,-0.20317,-0.18179944,0.04900828,-0.41260716
0.0469504,-0.20132,-0.18207242,0.048735306,-0.41288012
0.0469632,-0.19865,-0.18163314,0.049174577,-0.41244087
0.046976,-0.19487,-0.18019933,0.050608397,-0.41100705
0.0469888,-0.18964,-0.1779639,0.052843824,-0.40877163
0.0470016,-0.18281,-0.1746508,0.05615692,-0.4054585
0.0470144,-0.1744,-0.170118,0.060689718,-0.40092573
0.0470272,-0.1646,-0.16365919,0.06714854,-0.3944669
0.04704,-0.1536,-0.15504485,0.07576287,-0.38585258
0.0470528,-0.14165,-0.1444133,0.086394414,-0.375221
0.0470656,-0.12919,-0.1327637,0.09804402,-0.3635714
0.0470784,-0.11632,-0.12061533,0.11079766,-0.3520283
0.0470912,-0.10278,-0.10850444,0.124988474,-0.34199736
0.047104,-0.088217,-0.09690158,0.1387105,-0.33251366
0.0471168,-0.072679,-0.0854269,0.15231046,-0.32316425
0.0471296,-0.056934,-0.07405183,0.16586225,-0.31396592
0.0471424,-0.041577,-0.06239485,0.1797305,-0.30452022
0.0471552,-0.026632,-0.050771274,0.19368026,-0.2952228
0.047168,-0.011853,-0.038983166,0.20785281,-0.28581914
0.0471808,0.0030391,-0.027139325,0.22218832,-0.27646697
0.0471936,0.017546,-0.015101053,0.23689526,-0.26709735
0.0472064,0.030613,-0.0031410637,0.25165388,-0.25793603
0.0472192,0.041625,0.008022977,0.26579005,-0.2497441
0.047232,0.050942,0.018102158,0.27889127,-0.24268694
0.0472448,0.059202,0.026648926,0.2899255,-0.23662762
0.0472576,0.066299,0.032478005,0.296287,-0.23133099
0.0472704,0.071674,0.037179448,0.3002877,-0.22592881
0.0472832,0.074607,0.04007134,0.30280584,-0.22266316
0.047296,0.074567,0.041169375,0.3038283,-0.22148955
0.0473088,0.07227,0.0404191,0.30340105,-0.22256285
0.0473216,0.06839,0.037925012,0.30163327,-0.22578326
0.0473344,0.063004,0.034228317,0.29880846,-0.2303518
0.0473472,0.055457,0.029737767,0.29532176,-0.23584622
0.04736,0.04524,0.024725486,0.29114133,-0.24169035
0.0473728,0.033202,0.018564088,0.2859289,-0.24880074
0.0473856,0.020514,0.011248979,0.2795788,-0.25708085
0.0473984,0.008008,0.003303773,0.27217978,-0.26557225
0.0474112,-0.0036543,-0.004877466,0.2640293,-0.27378425
0.047424,-0.015053,-0.013325364,0.25510257,-0.2817533
0.0474368,-0.027438,-0.021674272,0.24575993,-0.28910848
0.0474496,-0.040689,-0.029907657,0.23549978,-0.2953151
0.0474624,-0.053809,-0.03771718,0.22574793,-0.30118227
0.0474752,-0.065892,-0.04529211,0.21632949,-0.3069137
0.047488,-0.07689,-0.052717917,0.20708752,-0.31252337
0.0475008,-0.087002,-0.06012878,0.19786227,-0.31811982
0.0475136,-0.096311,-0.067528255,0.1886431,-0.3236996
0.0475264,-0.10483,-0.07494576,0.1794099,-0.32930142
0.0475392,-0.11219,-0.08218055,0.17028141,-0.33464253
0.047552,-0.11808,-0.08900309,0.16148487,-0.33949104
0.0475648,-0.12248,-0.09508442,0.15346807,-0.3436369
0.0475776,-0.12569,-0.09987034,0.14683437,-0.34657505
0.0475904,-0.12805,-0.103292726,0.1418683,-0.34845373
0.0476032,-0.12942,-0.10512332,0.13875622,-0.34900284
0.047616,-0.12932,-0.10566348,0.13726628,-0.34859324
0.0476288,-0.12729,-0.10499519,0.1372438,-0.3472342
0.0476416,-0.12315,-0.10284612,0.13896635,-0.34465858
0.0476544,-0.11743,-0.09917635,0.14252034,-0.34087303
0.0476672,-0.11078,-0.094212696,0.14772741,-0.3361528
0.04768,-0.1035,-0.088148385,0.1543906,-0.33068737
0.0476928,-0.095366,-0.081343025,0.16203555,-0.3247216
0.0477056,-0.085899,-0.07401921,0.17044488,-0.3184833
0.0477184,-0.075307,-0.06601432,0.17972404,-0.31175268
0.0477312,-0.064533,-0.05756762,0.18968108,-0.30481634
0.047744,-0.05474,-0.04900214,0.19996762,-0.2979719
0.0477568,-0.046295,-0.040852904,0.20998645,-0.29169226
0.0477696,-0.038544,-0.033688687,0.21910647,-0.28648385
0.0477824,-0.031303,-0.02778093,0.22692712,-0.28248897
0.0477952,-0.02512,-0.023456005,0.23308167,-0.27999368
0.047808,-0.020574,-0.020666758,0.23750342,-0.27883694
0.0478208,-0.018145,-0.01957217,0.2399934,-0.27913773
0.0478336,-0.017945,-0.020456506,0.24021275,-0.28112575
0.0478464,-0.019744,-0.023501247,0.23788133,-0.28488383
0.0478592,-0.023303,-0.028630365,0.23285837,-0.2901191
0.047872,-0.027876,-0.03538438,0.22557405,-0.29634282
0.0478848,-0.033038,-0.043331087,0.21653399,-0.30319616
0.0478976,-0.039834,-0.05196999,0.20643808,-0.31037807
0.0479104,-0.04918,-0.061003722,0.19575122,-0.31775865
0.0479232,-0.059722,-0.07036688,0.18453723,-0.325271
0.047936,-0.069967,-0.0799722,0.17283583,-0.33278024
0.0479488,-0.079073,-0.08959735,0.16087294,-0.34006763
0.0479616,-0.086457,-0.098712265,0.14931482,-0.34673935
0.0479744,-0.09282,-0.10683793,0.13882324,-0.3524991
0.0479872,-0.098912,-0.11327124,0.13017558,-0.35671806
0.048,-0.10434,-0.117717825,0.12382195,-0.3592576
0.0480128,-0.10829,-0.1202715,0.11971242,-0.36025542
0.0480256,-0.10972,-0.12099729,0.11773554,-0.35973012
0.0480384,-0.10813,-0.11995653,0.117828675,-0.35774174
0.0480512,-0.10402,-0.11668358,0.120437585,-0.35380474
0.048064,-0.097915,-0.110898815,0.1260041,-0.34780174
0.0480768,-0.089976,-0.102533914,0.13473138,-0.33979923
0.0480896,-0.081,-0.092297256,0.14589989,-0.3304944
0.0481024,-0.071909,-0.08099124,0.15864916,-0.32063162
0.0481152,-0.06233,-0.06919909,0.17233008,-0.31072825
0.048128,-0.051776,-0.057248347,0.18646213,-0.3009588
0.0481408,-0.040669,-0.045676403,0.20043966,-0.29179245
0.0481536,-0.029876,-0.035059296,0.21361873,-0.28373733
0.0481664,-0.020476,-0.025874386,0.2254584,-0.27720717
0.0481792,-0.013184,-0.018227518,0.23567536,-0.2721304
0.048192,-0.0078123,-0.012655248,0.24367474,-0.26898524
0.0482048,-0.0044004,-0.009348631,0.24910665,-0.2678039
0.0482176,-0.00307,-0.008495234,0.25169492,-0.2686854
0.0482304,-0.0036839,-0.009844725,0.25156027,-0.2712497
0.0482432,-0.0062325,-0.013258389,0.24883638,-0.27535316
0.048256,-0.011103,-0.018576313,0.24373688,-0.2808895
0.0482688,-0.018456,-0.025646418,0.23642924,-0.28772208
0.0482816,-0.027486,-0.03428939,0.22701094,-0.29558972
0.0482944,-0.037428,-0.044254348,0.21568666,-0.30419534
0.0483072,-0.047448,-0.05498208,0.20305718,-0.31302136
0.04832,-0.05716,-0.06585343,0.18997894,-0.3216858
0.0483328,-0.067641,-0.07604102,0.17753384,-0.32961586
0.0483456,-0.079448,-0.08538417,0.16603053,-0.33679885
0.0483584,-0.091786,-0.09373804,0.15562135,-0.34309745
0.0483712,-0.10351,-0.10140005,0.14606002,-0.3488601
0.048384,-0.11432,-0.10859385,0.13708612,-0.35427383
0.0483968,-0.1245,-0.11555699,0.12847772,-0.3595917
0.0484096,-0.13408,-0.1224094,0.12008655,-0.36490536
0.0484224,-0.14329,-0.12926812,0.11173467,-0.3702709
0.0484352,-0.15219,-0.13598561,0.1035448,-0.37551603
0.048448,-0.16072,-0.14264148,0.09545192,-0.3807349
0.0484608,-0.16883,-0.14916943,0.087447315,-0.38578618
0.0484736,-0.17646,-0.1558253,0.07922228,-0.3908729
0.0484864,-0.18352,-0.1624731,0.07091758,-0.39586377
0.0484992,-0.18984,-0.16901837,0.06275828,-0.40079504
0.048512,-0.19551,-0.1734229,0.05738482,-0.40423062
0.0485248,-0.20064,-0.17725511,0.053552613,-0.40806282
0.0485376,-0.20521,-0.1803323,0.05047542,-0.41114002
0.0485504,-0.20884,-0.18273412,0.048073605,-0.41354185
0.0485632,-0.21111,-0.18447836,0.046329364,-0.41528606
0.048576,-0.2118,-0.18544056,0.045367166,-0.41624826
0.0485888,-0.211,-0.18540901,0.045398712,-0.41621673
0.0486016,-0.20913,-0.18432362,0.046484098,-0.41513133
0.0486144,-0.20644,-0.18228066,0.048527062,-0.41308838
0.0486272,-0.20275,-0.17950097,0.051306754,-0.4103087
0.04864,-0.19748,-0.17608628,0.054721445,-0.406894
0.0486528,-0.19016,-0.1721749,0.05863282,-0.40298262
0.0486656,-0.18068,-0.16751173,0.06329599,-0.39831945
0.0486784,-0.1694,-0.16053931,0.07026841,-0.39134705
0.0486912,-0.15671,-0.15187252,0.078935206,-0.38268024
0.048704,-0.14269,-0.14144167,0.08936605,-0.3722494
0.0487168,-0.12723,-0.12934154,0.10146618,-0.36014926
0.0487296,-0.1104,-0.11545276,0.11556197,-0.3464675
0.0487424,-0.092325,-0.09976624,0.1332057,-0.33273816
0.0487552,-0.073085,-0.082279116,0.1530604,-0.31761864
0.048768,-0.052803,-0.063401826,0.17478475,-0.3015884
0.0487808,-0.031668,-0.043437958,0.19804245,-0.28491837
0.0487936,-0.010132,-0.023076834,0.22214904,-0.2683027
0.0488064,0.011114,-0.0033887806,0.24604426,-0.25282183
0.0488192,0.031398,0.015773352,0.26967216,-0.23812544
0.048832,0.050538,0.033878185,0.2924128,-0.22465643
0.0488448,0.068602,0.050116017,0.3086095,-0.20837747
0.0488576,0.085358,0.06590685,0.32069018,-0.18887648
0.0488704,0.10026,0.07899341,0.330834,-0.17284718
0.0488832,0.11271,0.088960886,0.33869374,-0.16077197
0.048896,0.12233,0.096741475,0.3449176,-0.15143466
0.0489088,0.12909,0.10198537,0.34918335,-0.14521262
0.0489216,0.13304,0.10466623,0.35148615,-0.14215368
0.0489344,0.13415,0.10494963,0.35196075,-0.14206147
0.0489472,0.13242,0.10289126,0.35062268,-0.14484015
0.04896,0.12813,0.09887986,0.34768957,-0.14992985
0.0489728,0.12179,0.09365712,0.34387916,-0.15656494
0.0489856,0.11412,0.08705021,0.33898872,-0.16488832
0.0489984,0.10551,0.07866307,0.33272988,-0.17540371
0.0490112,0.096118,0.06947594,0.32583475,-0.18688285
0.049024,0.085932,0.06011775,0.3187871,-0.1985516
0.0490368,0.075079,0.051046647,0.31197214,-0.20987886
0.0490496,0.063873,0.042722687,0.30569303,-0.22024764
0.0490624,0.052733,0.034943856,0.29989132,-0.23000363
0.0490752,0.042371,0.027842026,0.29447874,-0.2387947
0.049088,0.033318,0.021712156,0.2891562,-0.24573189
0.0491008,0.025792,0.016309723,0.2842914,-0.2516719
0.0491136,0.0195,0.011475408,0.27993265,-0.25698182
0.0491264,0.013609,0.0076105366,0.2761316,-0.26091054
0.0491392,0.0076014,0.0043815756,0.27283236,-0.26406923
0.049152,0.0016329,0.0014219428,0.26982144,-0.26697758
0.0491648,-0.0035048,-0.0015380518,0.2668052,-0.26988128
0.0491776,-0.0070306,-0.00470728,0.26341772,-0.27283227
0.0491904,-0.0088309,-0.00795992,0.25970355,-0.2756234
0.0492032,-0.0095963,-0.010974093,0.25612506,-0.27807322
0.049216,-0.0101,-0.014013294,0.25215542,-0.280182
0.0492288,-0.010026,-0.016617924,0.2485353,-0.28177115
0.0492416,-0.0086664,-0.018952174,0.24516572,-0.28307006
0.0492544,-0.0056674,-0.020687357,0.24236785,-0.28374255
0.0492672,-0.00116,-0.021168966,0.2407568,-0.28309473
0.04928,0.0046959,-0.019768776,0.24127603,-0.28081357
0.0492928,0.011887,-0.016481427,0.24409175,-0.2770546
0.0493056,0.019852,-0.011753098,0.24884404,-0.27235025
0.0493184,0.02838,-0.0054924064,0.25534555,-0.2663304
0.0493312,0.037591,0.001849231,0.26330692,-0.25960845
0.049344,0.047327,0.009635334,0.27207014,-0.25279948
0.0493568,0.056821,0.017518159,0.28119653,-0.24616021
0.0493696,0.065516,0.024432417,0.28853446,-0.23966962
0.0493824,0.073785,0.030572385,0.2947519,-0.23360714
0.0493952,0.08201,0.03686168,0.30010507,-0.22638169
0.049408,0.090112,0.04327362,0.3050062,-0.21845895
0.0494208,0.097478,0.049115032,0.30934238,-0.21111232
0.0494336,0.10319,0.05459843,0.31343347,-0.20423663
0.0494464,0.1068,0.059559293,0.3171977,-0.19807914
0.0494592,0.1082,0.06383296,0.32048,-0.19281405
0.049472,0.10781,0.06712276,0.32304984,-0.18880433
0.0494848,0.10611,0.069064364,0.32462806,-0.18649931
0.0494976,0.10313,0.06943193,0.32503945,-0.18617558
0.0495104,0.098907,0.06825068,0.32425526,-0.18775389
0.0495232,0.093667,0.06553916,0.3223022,-0.19122389
0.049536,0.087687,0.061437823,0.319276,-0.19640037
0.0495488,0.080697,0.05631292,0.31544194,-0.2028161
0.0495616,0.072486,0.05024542,0.3109358,-0.21044494
0.0495744,0.063258,0.04374478,0.3060763,-0.21858674
0.0495872,0.053457,0.037017636,0.3010607,-0.22702542
0.0496,0.043755,0.0300953,0.29579648,-0.23560588
0.0496128,0.03437,0.024226455,0.29086974,-0.24241683
0.0496256,0.02518,0.019259222,0.28646085,-0.24794242
0.0496384,0.016005,0.014609193,0.2823571,-0.25313872
0.0496512,0.0069813,0.010361241,0.2784077,-0.25768518
0.049664,-0.0013325,0.0062975492,0.2743275,-0.26173237
0.0496768,-0.0083004,0.002125931,0.270132,-0.26588017
0.0496896,-0.013664,-0.0019618347,0.26592708,-0.26985073
0.0497024,-0.017574,-0.0061292564,0.26123053,-0.27348906
0.0497152,-0.020336,-0.010022785,0.25654832,-0.2765939
0.049728,-0.022012,-0.013585787,0.25168717,-0.27885872
0.0497408,-0.02232,-0.0160824,0.24790329,-0.2800681
0.0497536,-0.020961,-0.017078914,0.24572048,-0.2798783
0.0497664,-0.017839,-0.016237646,0.245579,-0.2780543
0.0497792,-0.012928,-0.013365516,0.24774416,-0.2744752
0.049792,-0.0062407,-0.008453655,0.2522278,-0.26913515
0.0498048,0.0022053,-0.0019360031,0.25861815,-0.26249012
0.0498176,0.012409,0.0057218387,0.26644945,-0.25500578
0.0498304,0.024174,0.014350535,0.27553326,-0.24683219
0.0498432,0.037308,0.024131516,0.28600207,-0.23773904
0.049856,0.051506,0.03468074,0.29632366,-0.22696216
0.0498688,0.066514,0.048550256,0.3070351,-0.20993459
0.0498816,0.082162,0.06329174,0.31812876,-0.19154526
0.0498944,0.0982,0.07750699,0.32865205,-0.17363808
0.0499072,0.11438,0.092973135,0.34041086,-0.15446457
0.04992,0.13043,0.109347686,0.35299164,-0.13429627
0.0499328,0.14614,0.12559678,0.3656174,-0.114423856
0.0499456,0.16122,0.14046758,0.37732068,-0.09638551
0.0499584,0.17551,0.15339412,0.38764963,-0.08086139
0.0499712,0.18864,0.16480538,0.39682788,-0.06721711
0.049984,0.20012,0.17458573,0.40539345,-0.05622199
0.0499968,0.20954,0.18245433,0.41326207,-0.04835339
0.0500096,0.21674,0.18818432,0.41899204,-0.0426234
0.0500224,0.22207,0.19172016,0.42252788,-0.039087564
0.0500352,0.22581,0.19338436,0.42419207,-0.037423357
0.050048,0.22791,0.1931732,0.42398092,-0.03763452
0.0500608,0.22798,0.19133577,0.4221435,-0.039471954
0.0500736,0.22577,0.18795748,0.4187652,-0.04285024
0.0500864,0.2214,0.18332118,0.4141289,-0.047486544
0.0500992,0.21539,0.1776209,0.40855306,-0.053311244
0.050112,0.20806,0.17101394,0.40336114,-0.06133327
0.0501248,0.19943,0.16377704,0.39766014,-0.070106074
0.0501376,0.18942,0.15596229,0.39151096,-0.0795864
0.0501504,0.1784,0.14710984,0.3846579,-0.09043822
0.0501632,0.16716,0.13776547,0.37742558,-0.10189465
0.050176,0.15617,0.12826452,0.37011158,-0.11358255
0.0501888,0.14513,0.11931539,0.36324733,-0.12461654
0.0502016,0.13318,0.11110257,0.3569437,-0.13473853
0.0502144,0.11977,0.10352006,0.35120216,-0.14416203
0.0502272,0.10563,0.09572278,0.34537113,-0.15392557
0.05024,0.091804,0.087265804,0.33905262,-0.16452102
0.0502528,0.078492,0.07734057,0.33166555,-0.1769844
0.0502656,0.06615,0.06664405,0.32367384,-0.19038576
0.0502784,0.054795,0.05541248,0.31528127,-0.20445633
0.0502912,0.043318,0.043820307,0.3066042,-0.21896358
0.050304,0.031822,0.031677224,0.2972074,-0.23385295
0.0503168,0.021105,0.019861706,0.28790653,-0.24818313
0.0503296,0.011573,0.010223257,0.27936843,-0.2589219
0.0503424,0.0033331,0.001993351,0.27149788,-0.26751116
0.0503552,-0.0038731,-0.004822006,0.26432493,-0.27396896
0.050368,-0.009929,-0.010918746,0.25780606,-0.27964354
0.0503808,-0.014178,-0.016651096,0.25112855,-0.28443074
0.0503936,-0.016005,-0.021858849,0.24460796,-0.28832564
0.0504064,-0.015628,-0.026170501,0.23871921,-0.2910602
0.0504192,-0.013722,-0.029043516,0.23449202,-0.29257905
0.050432,-0.010773,-0.030060565,0.23219249,-0.2923136
0.0504448,-0.0069853,-0.029590597,0.2316886,-0.2908698
0.0504576,-0.0023282,-0.027416829,0.23328704,-0.2881207
0.0504704,0.0035204,-0.023797013,0.2367424,-0.28433642
0.0504832,0.010304,-0.019062318,0.24172634,-0.27985096
0.050496,0.017133,-0.013723733,0.24769184,-0.2751393
0.0505088,0.023418,-0.008404884,0.25396273,-0.2707725
0.0505216,0.028978,-0.0034890375,0.26001644,-0.26699454
0.0505344,0.033841,0.0007007972,0.2652378,-0.2638362
0.0505472,0.037785,0.0037346082,0.26898316,-0.26151392
0.05056,0.040138,0.0055597173,0.27149495,-0.26037553
0.0505728,0.040475,0.006027301,0.272642,-0.26058736
0.0505856,0.038767,0.0048524053,0.27201396,-0.26230913
0.0505984,0.035078,0.0018335804,0.26941055,-0.26574337
0.0506112,0.029525,-0.0029113148,0.26502404,-0.2708467
0.050624,0.022559,-0.009305871,0.25845614,-0.27706787
0.0506368,0.014688,-0.016906533,0.25017425,-0.2839873
0.0506496,0.0054893,-0.025503501,0.24049874,-0.29150575
0.0506624,-0.0058807,-0.03503672,0.22919905,-0.29927248
0.0506752,-0.018951,-0.044763915,0.21752939,-0.30705723
0.050688,-0.032676,-0.054848187,0.20543581,-0.3151322
0.0507008,-0.046586,-0.065234,0.19291723,-0.32338524
0.0507136,-0.060455,-0.07576423,0.18004733,-0.3315758
0.0507264,-0.073775,-0.0863708,0.16697872,-0.3397203
0.0507392,-0.086327,-0.09670243,0.15412322,-0.34752807
0.050752,-0.098396,-0.106326215,0.1419679,-0.3546203
0.0507648,-0.10992,-0.11503305,0.13080227,-0.3608684
0.0507776,-0.12053,-0.12260333,0.12095067,-0.36615732
0.0507904,-0.1298,-0.1288335,0.11266425,-0.37033126
0.0508032,-0.13739,-0.13358523,0.10608967,-0.37326014
0.050816,-0.14328,-0.1367227,0.10143481,-0.3748802
0.0508288,-0.14763,-0.13831972,0.09870319,-0.3753426
0.0508416,-0.15082,-0.13835452,0.09795271,-0.37466174
0.0508544,-0.15312,-0.13712004,0.09884867,-0.37308875
0.0508672,-0.15459,-0.13477033,0.10117711,-0.37071776
0.05088,-0.15513,-0.13199197,0.104212776,-0.36819673
0.0508928,-0.15482,-0.12941441,0.10720065,-0.36602947
0.0509056,-0.15413,-0.12759055,0.10946305,-0.36464417
0.0509184,-0.15327,-0.12688692,0.11051734,-0.3642912
0.0509312,-0.15234,-0.12744486,0.11014427,-0.36503398
0.050944,-0.15134,-0.12899448,0.10858931,-0.36657828
0.0509568,-0.15037,-0.13133645,0.106010675,-0.36868358
0.0509696,-0.14993,-0.1342242,0.10271776,-0.37116617
0.0509824,-0.15045,-0.13752675,0.09890181,-0.3739553
0.0509952,-0.1517,-0.14126971,0.09457117,-0.3771106
0.051008,-0.15321,-0.14530759,0.08987646,-0.3804916
0.0510208,-0.15456,-0.1493489,0.08501862,-0.3837164
0.0510336,-0.15532,-0.15334287,0.080076754,-0.3867625
0.0510464,-0.15551,-0.15681373,0.07558845,-0.3892159
0.0510592,-0.15585,-0.15957898,0.07186687,-0.39102483
0.051072,-0.15663,-0.16162717,0.06918055,-0.3924349
0.0510848,-0.15717,-0.16276221,0.06804551,-0.39356995
0.0510976,-0.15661,-0.16305904,0.06774868,-0.39386678
0.0511104,-0.1543,-0.16226128,0.068546444,-0.393069
0.0511232,-0.15042,-0.16022229,0.07058543,-0.39103
0.051136,-0.14565,-0.15665662,0.0741511,-0.38746434
0.0511488,-0.14036,-0.15149252,0.0793152,-0.38230026
0.0511616,-0.1342,-0.14448805,0.08631967,-0.37529576
0.0511744,-0.12648,-0.13634296,0.094464764,-0.36715066
0.0511872,-0.11672,-0.1270247,0.10468601,-0.35873538


==> simulations/WH_data_performance.csv <==
x,mu_rmse_ms_VRNN-Gauss,pstd_rmse_ms_VRNN-Gauss,mstd_rmse_ms_VRNN-Gauss,mu_rmse_ss_VRNN-Gauss,pstd_rmse_ss_VRNN-Gauss,mstd_rmse_ss_VRNN-Gauss
30,0.17791595,,,0.17791595,,
40,0.24754943,,,0.24754943,,
50,0.15914732,,,0.15914732,,
60,0.13147296,,,0.13147296,,


==> simulations/WH_data_performance_hvary.csv <==
x,mu_rmse_ms_VAE-RNN,pstd_rmse_ms_VAE-RNN,mstd_rmse_ms_VAE-RNN,mu_rmse_ss_VAE-RNN,pstd_rmse_ss_VAE-RNN,mstd_rmse_ss_VAE-RNN,mu_rmse_ms_VRNN-Gauss-I,pstd_rmse_ms_VRNN-Gauss-I,mstd_rmse_ms_VRNN-Gauss-I,mu_rmse_ss_VRNN-Gauss-I,pstd_rmse_ss_VRNN-Gauss-I,mstd_rmse_ss_VRNN-Gauss-I,mu_rmse_ms_VRNN-Gauss,pstd_rmse_ms_VRNN-Gauss,mstd_rmse_ms_VRNN-Gauss,mu_rmse_ss_VRNN-Gauss,pstd_rmse_ss_VRNN-Gauss,mstd_rmse_ss_VRNN-Gauss,mu_rmse_ms_VRNN-GMM-I,pstd_rmse_ms_VRNN-GMM-I,mstd_rmse_ms_VRNN-GMM-I,mu_rmse_ss_VRNN-GMM-I,pstd_rmse_ss_VRNN-GMM-I,mstd_rmse_ss_VRNN-GMM-I,mu_rmse_ms_VRNN-GMM,pstd_rmse_ms_VRNN-GMM,mstd_rmse_ms_VRNN-GMM,mu_rmse_ss_VRNN-GMM,pstd_rmse_ss_VRNN-GMM,mstd_rmse_ss_VRNN-GMM,mu_rmse_ms_STORN,pstd_rmse_ms_STORN,mstd_rmse_ms_STORN,mu_rmse_ss_STORN,pstd_rmse_ss_STORN,mstd_rmse_ss_STORN
30,0.060574032,0.07374173,0.04740634,0.052620184,0.061481383,0.043758985,0.07960339,0.09398484,0.065221936,0.08110698,0.09612932,0.066084646,0.08367956,0.0921927,0.07516641,0.08433845,0.093053676,0.07562322,0.069076724,0.088540636,0.049612813,0.073181,0.09556191,0.050800096,0.0787821,0.091404215,0.06615998,0.08537964,0.10708032,0.06367896,0.052754194,0.07191626,0.033592127,0.036172558,0.050333098,0.02201202
40,0.069121875,0.10057637,0.037667383,0.06050071,0.0806462,0.04035522,0.08199887,0.09223338,0.07176436,0.08095935,0.08984235,0.07207635,0.08188154,0.09303971,0.07072337,0.086181246,0.10115268,0.07120981,0.07746268,0.094543174,0.06038219,0.08506378,0.10819011,0.061937444,0.080723085,0.09697344,0.06447273,0.0834835,0.108744755,0.058222245,0.05091787,0.06980601,0.032029737,0.0338463,0.046945177,0.020747423
50,0.058690943,0.07123097,0.046150915,0.049491,0.056544192,0.042437807,0.07800937,0.08775318,0.06826556,0.07625151,0.087866455,0.06463656,0.084627725,0.09880251,0.07045294,0.08387429,0.09671808,0.071030505,0.066903524,0.084480256,0.049326796,0.06599888,0.087232865,0.0447649,0.08137312,0.10540019,0.057346042,0.08050571,0.098411754,0.06259966,0.05117364,0.07178412,0.030563163,0.034710944,0.04788557,0.021536317
60,0.06432998,0.07706833,0.051591635,0.053148605,0.063779294,0.04251792,0.07673237,0.08868717,0.06477757,0.0789489,0.09305847,0.06483933,0.07854002,0.09156921,0.06551083,0.08287711,0.096970834,0.06878338,0.075373426,0.09335373,0.05739312,0.07347883,0.095846474,0.05111119,0.07362839,0.091523394,0.055733386,0.07595048,0.09928881,0.052612156,0.06203381,0.08104114,0.043026477,0.037518147,0.053245008,0.021791287
70,0.06272412,0.08304722,0.042401023,0.05699409,0.07714249,0.03684569,0.075548664,0.084737204,0.06636012,0.07650223,0.094635054,0.058369394,0.079956755,0.09269685,0.06721666,0.08169736,0.09575968,0.06763504,0.07519446,0.09350004,0.056888886,0.07397145,0.09575265,0.05219025,0.08064597,0.09375478,0.06753716,0.08443479,0.09524473,0.07362486,0.05439348,0.07547826,0.0333087,0.035395913,0.04977139,0.021020435


==> simulations/WH_data_performance_zvary.csv <==
x,mu_rmse_ms_STORN,pstd_rmse_ms_STORN,mstd_rmse_ms_STORN,mu_rmse_ss_STORN,pstd_rmse_ss_STORN,mstd_rmse_ss_STORN
1,0.06309426,0.06942153,0.056766987,0.04126373,0.052103467,0.03042399
3,0.06656605,0.07318195,0.059950154,0.023441914,0.026598051,0.020285778
5,0.07431396,0.09099009,0.057637833,0.048610754,0.048866354,0.048355155
7,0.06254028,0.096829474,0.028251085,0.08361296,0.15281864,0.014407292


==> simulations/WH_data_sweptsine_timeeval.csv <==
x,muTest,muModel,p3sigmaModel,m3sigmaModel
0.0,0.013777,-0.010701152,0.22681272,-0.24821502
1.28e-05,0.015208,-0.019943472,0.21955986,-0.2594468
2.56e-05,0.016722,-0.036848415,0.20081486,-0.2745117
3.84e-05,0.0182,-0.05414525,0.18148589,-0.28977638
5.12e-05,0.01963,-0.06946492,0.16402727,-0.30295712
6.4e-05,0.020979,-0.082234114,0.14925648,-0.3137247
7.68e-05,0.022263,-0.09256771,0.1371902,-0.32232562
8.96e-05,0.023431,-0.100590914,0.12783723,-0.32901907
0.0001024,0.024462,-0.10644515,0.12102221,-0.3339125
0.0001152,0.025441,-0.11038532,0.11645324,-0.3372239
0.000128,0.026251,-0.11263408,0.11389409,-0.33916223
0.0001408,0.026906,-0.11338384,0.11311319,-0.33988085
0.0001536,0.027473,-0.11283155,0.11390488,-0.33956796
0.0001664,0.027896,-0.1111688,0.11604801,-0.3383856
0.0001792,0.028208,-0.10859572,0.119283445,-0.3364749
0.000192,0.028415,-0.10522714,0.123484075,-0.33393836
0.0002048,0.028567,-0.101196624,0.1284976,-0.33089086
0.0002176,0.028619,-0.096620664,0.13417922,-0.32742053
0.0002304,0.028623,-0.0915858,0.14042918,-0.32360077
0.0002432,0.028605,-0.08615142,0.14716469,-0.31946754
0.000256,0.02857,-0.08039864,0.15428907,-0.31508633
0.0002688,0.028516,-0.07436104,0.16175762,-0.3104797
0.0002816,0.028427,-0.06748432,0.17024536,-0.305214
0.0002944,0.028415,-0.060481,0.1788894,-0.2998514
0.0003072,0.028433,-0.053469867,0.18754932,-0.29448906
0.00032,0.028501,-0.046573795,0.19604993,-0.2891975
0.0003328,0.028644,-0.03971838,0.20445506,-0.28389183
0.0003456,0.028838,-0.03282399,0.21276687,-0.27841485
0.0003584,0.029148,-0.026115445,0.220887,-0.2731179
0.0003712,0.029539,-0.019645927,0.22872794,-0.2680198
0.000384,0.030081,-0.013448831,0.23624876,-0.26314643
0.0003968,0.030738,-0.007540964,0.24341944,-0.25850138
0.0004096,0.031465,-0.0021782736,0.24992241,-0.25427896
0.0004224,0.032332,0.002551136,0.2556423,-0.25054002
0.0004352,0.033306,0.006990956,0.26096502,-0.2469831
0.000448,0.034413,0.011274287,0.26576903,-0.24322046
0.0004608,0.035654,0.014885503,0.2695679,-0.23979689
0.0004736,0.037011,0.0179053,0.27234524,-0.23653466
0.0004864,0.038484,0.020642394,0.27471364,-0.23342884
0.0004992,0.040111,0.023207596,0.27695265,-0.23053746
0.000512,0.041825,0.025686957,0.2790268,-0.2276529
0.0005248,0.043673,0.02807992,0.28099197,-0.22483212
0.0005376,0.045633,0.030392965,0.2828786,-0.22209267
0.0005504,0.047677,0.032636877,0.28471345,-0.21943969
0.0005632,0.049852,0.03483895,0.2865094,-0.2168315
0.000576,0.052127,0.037203223,0.28833967,-0.21393323
0.0005888,0.054472,0.03952458,0.2901259,-0.21107674
0.0006016,0.05691,0.04179106,0.29187527,-0.20829317
0.0006144,0.059437,0.04396196,0.29353258,-0.20560865
0.0006272,0.062069,0.046027478,0.2951233,-0.20306835
0.00064,0.064802,0.048013054,0.29664966,-0.20062354
0.0006528,0.067577,0.04989006,0.29809618,-0.19831605
0.0006656,0.070415,0.051688276,0.29948056,-0.19610399
0.0006784,0.073377,0.053428628,0.30082434,-0.1939671
0.0006912,0.076353,0.055119336,0.30210873,-0.19187006
0.000704,0.079401,0.05676717,0.30334228,-0.18980795
0.0007168,0.082518,0.05831202,0.30450398,-0.18787992
0.0007296,0.085712,0.05980967,0.30562544,-0.18600608
0.0007424,0.088987,0.061234575,0.30667964,-0.1842105
0.0007552,0.092294,0.06264472,0.3077315,-0.18244207
0.000768,0.095653,0.06401531,0.30874774,-0.18071714
0.0007808,0.099082,0.065375775,0.30974495,-0.1789934
0.0007936,0.10256,0.06673806,0.31074983,-0.17727372
0.0008064,0.10607,0.06807269,0.31173342,-0.17558803
0.0008192,0.10966,0.069376774,0.31269184,-0.1739383
0.000832,0.11332,0.07069333,0.31364852,-0.17226188
0.0008448,0.11701,0.07203128,0.31463158,-0.170569
0.0008576,0.12076,0.07337478,0.31561893,-0.16886938
0.0008704,0.12456,0.074736774,0.31662172,-0.16714819
0.0008832,0.12835,0.07611757,0.31763858,-0.16540343
0.000896,0.13223,0.07751021,0.3186496,-0.16362917
0.0009088,0.13616,0.07896414,0.3197087,-0.16178045
0.0009216,0.1401,0.08053638,0.32084006,-0.15976731
0.0009344,0.14409,0.08224201,0.32206273,-0.1575787
0.0009472,0.1481,0.08407745,0.3233636,-0.1552087
0.00096,0.15213,0.08599594,0.32470864,-0.15271677
0.0009728,0.1562,0.08804212,0.32613078,-0.15004656
0.0009856,0.16025,0.09021091,0.32763463,-0.14721283
0.0009984,0.16433,0.09251781,0.32924452,-0.14420891
0.0010112,0.16839,0.09485637,0.33086997,-0.14115722
0.001024,0.17243,0.09718756,0.33249602,-0.13812092
0.0010368,0.17647,0.09950498,0.3341137,-0.13510373
0.0010496,0.18045,0.101847544,0.3357624,-0.13206732
0.0010624,0.18439,0.104232736,0.33744335,-0.1289779
0.0010752,0.18832,0.10658076,0.33910057,-0.12593904
0.001088,0.19217,0.108930536,0.34076303,-0.122901954
0.0011008,0.19594,0.111293465,0.34243435,-0.11984742
0.0011136,0.19965,0.11370558,0.34413546,-0.11672429
0.0011264,0.20327,0.11618486,0.3458893,-0.11351958
0.0011392,0.20679,0.11868213,0.34766364,-0.11029939
0.001152,0.21023,0.1211842,0.34943467,-0.10706629
0.0011648,0.21359,0.123667836,0.35119584,-0.10386017
0.0011776,0.21681,0.12612885,0.35294205,-0.100684345
0.0011904,0.21996,0.12854517,0.354647,-0.09755668
0.0012032,0.22296,0.13098915,0.35637224,-0.09439395
0.001216,0.22584,0.13344505,0.3581091,-0.09121898
0.0012288,0.22864,0.1358789,0.35982835,-0.08807056
0.0012416,0.23129,0.1382758,0.36152682,-0.08497521
0.0012544,0.23385,0.14070325,0.3632486,-0.08184208
0.0012672,0.23628,0.14319836,0.3650229,-0.078626186
0.00128,0.23858,0.14574608,0.36734703,-0.07585487
0.0012928,0.24075,0.14836699,0.36996794,-0.07323396
0.0013056,0.24286,0.15096048,0.37256142,-0.070640475
0.0013184,0.24487,0.15356578,0.3751667,-0.06803517
0.0013312,0.24675,0.15621641,0.37781736,-0.06538454
0.001344,0.24855,0.1588694,0.38047034,-0.06273155
0.0013568,0.25023,0.16153881,0.38313976,-0.06006214
0.0013696,0.25186,0.16423891,0.38583988,-0.057362035
0.0013824,0.25337,0.16695808,0.38855904,-0.05464287
0.0013952,0.2548,0.16971569,0.39131665,-0.051885262
0.001408,0.25619,0.17253363,0.39413458,-0.04906732
0.0014208,0.25749,0.17538215,0.3969831,-0.046218798
0.0014336,0.25877,0.17826816,0.3998691,-0.043332785
0.0014464,0.25995,0.18116762,0.40276855,-0.040433332
0.0014592,0.26111,0.18406287,0.40566382,-0.03753808
0.001472,0.26219,0.1869735,0.40857446,-0.034627452
0.0014848,0.26325,0.18990903,0.41151,-0.031691924
0.0014976,0.26431,0.19276568,0.41436663,-0.028835267
0.0015104,0.26527,0.19548129,0.41708225,-0.026119664
0.0015232,0.26624,0.19806696,0.4196679,-0.023533985
0.001536,0.26716,0.20059414,0.42219508,-0.021006808
0.0015488,0.26804,0.2030407,0.42464167,-0.018560246
0.0015616,0.26893,0.20538212,0.42698306,-0.016218826
0.0015744,0.26977,0.20765567,0.42925662,-0.0139452815
0.0015872,0.2706,0.2099117,0.43151265,-0.011689246
0.0016,0.27141,0.21202481,0.43362576,-0.009576142
0.0016128,0.27221,0.21413615,0.4357371,-0.0074647963
0.0016256,0.27301,0.21618469,0.43778563,-0.005416259
0.0016384,0.27378,0.21821707,0.43981802,-0.003383875
0.0016512,0.27452,0.22022696,0.4418279,-0.0013739914
0.001664,0.27527,0.22217056,0.4437715,0.0005696118
0.0016768,0.276,0.22411695,0.4457179,0.0025160015
0.0016896,0.2767,0.22605975,0.44766068,0.0044588
0.0017024,0.27743,0.2279432,0.44954413,0.006342247
0.0017152,0.27813,0.22975262,0.45135355,0.008151665
0.001728,0.27881,0.23157287,0.45317382,0.009971917
0.0017408,0.27948,0.2333985,0.45499945,0.011797547
0.0017536,0.28014,0.23524603,0.45684698,0.013645083
0.0017664,0.2808,0.23711082,0.45871177,0.015509874
0.0017792,0.28145,0.23898743,0.4605884,0.017386481
0.001792,0.28205,0.24090567,0.46250662,0.019304723
0.0018048,0.28267,0.24274862,0.46434957,0.021147668
0.0018176,0.28329,0.24456953,0.4661705,0.022968575
0.0018304,0.28387,0.246421,0.46802193,0.024820045
0.0018432,0.28446,0.24813169,0.46973264,0.026530743
0.001856,0.28503,0.24967296,0.4712739,0.028072014
0.0018688,0.28557,0.25115052,0.47275147,0.029549569
0.0018816,0.2861,0.25256908,0.47417003,0.03096813
0.0018944,0.28664,0.2539174,0.47551835,0.032316446
0.0019072,0.28718,0.25518107,0.47678202,0.033580124
0.00192,0.28771,0.25634247,0.47794342,0.03474152
0.0019328,0.28821,0.25750193,0.47910288,0.03590098
0.0019456,0.28872,0.2586464,0.48024735,0.03704545
0.0019584,0.28918,0.25970444,0.4813054,0.03810349
0.0019712,0.28964,0.26068282,0.48228377,0.03908187
0.001984,0.2901,0.26161993,0.48322088,0.040018976
0.0019968,0.29055,0.26253226,0.4841332,0.040931314
0.0020096,0.291,0.26336175,0.4849627,0.041760802
0.0020224,0.29142,0.26421225,0.4858132,0.0426113
0.0020352,0.29185,0.26499203,0.48659298,0.04339108
0.002048,0.29226,0.26569298,0.48729393,0.04409203
0.0020608,0.29267,0.26635465,0.4879556,0.0447537
0.0020736,0.29306,0.26698005,0.488581,0.045379102
0.0020864,0.29345,0.26762956,0.4892305,0.046028614
0.0020992,0.29382,0.26824227,0.48984322,0.04664132
0.002112,0.29419,0.2689261,0.49052706,0.047325164
0.0021248,0.29457,0.26956737,0.49116832,0.04796642
0.0021376,0.29492,0.27021703,0.49181798,0.04861608
0.0021504,0.29528,0.27082133,0.49242228,0.049220383
0.0021632,0.29564,0.2714308,0.49303174,0.04982984
0.002176,0.29597,0.27198154,0.4935825,0.050380588
0.0021888,0.2963,0.27248207,0.49408302,0.050881118
0.0022016,0.29661,0.27301052,0.49461147,0.051409572
0.0022144,0.29692,0.27352357,0.49512452,0.05192262
0.0022272,0.29723,0.27402,0.49562094,0.052419037
0.00224,0.29751,0.27451062,0.49611157,0.052909672
0.0022528,0.2978,0.2749816,0.49658254,0.05338064
0.0022656,0.29809,0.27548537,0.49708632,0.053884417
0.0022784,0.29836,0.27600518,0.49760613,0.05440423
0.0022912,0.29862,0.2765059,0.49810684,0.054904938
0.002304,0.29892,0.27698717,0.49858811,0.055386215
0.0023168,0.29917,0.27743718,0.49903813,0.05583623
0.0023296,0.29942,0.27787375,0.4994747,0.056272805
0.0023424,0.29965,0.27830437,0.49990532,0.05670342
0.0023552,0.2999,0.27878016,0.5003811,0.057179213
0.002368,0.30015,0.27917874,0.5007797,0.05757779
0.0023808,0.30036,0.2795241,0.50112504,0.05792314
0.0023936,0.30058,0.27993655,0.5015375,0.058335602
0.0024064,0.3008,0.2802803,0.50188124,0.058679342
0.0024192,0.30099,0.28059122,0.50219214,0.05899027
0.002432,0.30122,0.2808859,0.5024868,0.059284955
0.0024448,0.3014,0.28113702,0.502738,0.05953607
0.0024576,0.30158,0.28139704,0.502998,0.059796095
0.0024704,0.30176,0.2816408,0.5032418,0.060039848
0.0024832,0.30192,0.28185946,0.5034604,0.060258508
0.002496,0.30212,0.2820777,0.5036787,0.06047675
0.0025088,0.3023,0.2822661,0.50386703,0.06066516
0.0025216,0.30244,0.2824392,0.5040401,0.060838252
0.0025344,0.30258,0.28262067,0.5042216,0.06101972
0.0025472,0.30269,0.28276843,0.5043694,0.06116748
0.00256,0.30284,0.2828879,0.5044888,0.061286956
0.0025728,0.30296,0.28312466,0.5047256,0.061523706
0.0025856,0.30307,0.28326488,0.5048658,0.061663926
0.0025984,0.30319,0.28342178,0.50502276,0.061820835
0.0026112,0.3033,0.28347287,0.5050738,0.061871916
0.002624,0.30339,0.28345972,0.5050607,0.061858773
0.0026368,0.30347,0.2834762,0.5050771,0.061875254
0.0026496,0.30356,0.2834963,0.50509727,0.06189534
0.0026624,0.30362,0.28351775,0.5051187,0.0619168
0.0026752,0.3037,0.2835608,0.50516176,0.061959863
0.002688,0.30375,0.28358927,0.50519025,0.061988324
0.0027008,0.30382,0.28361958,0.50522053,0.062018633
0.0027136,0.30386,0.28362247,0.5052234,0.062021524
0.0027264,0.30388,0.28359818,0.50519913,0.061997235
0.0027392,0.30391,0.28356215,0.5051631,0.061961204
0.002752,0.30393,0.28356764,0.50516856,0.061966687
0.0027648,0.30394,0.28354058,0.5051415,0.061939627
0.0027776,0.30396,0.28351876,0.5051197,0.06191781
0.0027904,0.30394,0.28348097,0.5050819,0.061880022
0.0028032,0.30391,0.283426,0.50502694,0.061825037
0.002816,0.3039,0.28337333,0.50497425,0.061772376
0.0028288,0.30385,0.2833442,0.50494516,0.06174326
0.0028416,0.30381,0.28330714,0.5049081,0.061706185
0.0028544,0.30375,0.2832895,0.50489044,0.061688542
0.0028672,0.30369,0.28322193,0.50482285,0.06162098
0.00288,0.30363,0.28312612,0.50472707,0.061525166
0.0028928,0.30355,0.2829974,0.5045984,0.06139645
0.0029056,0.30347,0.28291023,0.5045112,0.061309278
0.0029184,0.30336,0.28281334,0.5044143,0.06121239
0.0029312,0.30324,0.28275204,0.504353,0.061151087
0.002944,0.30313,0.28263074,0.5042317,0.06102979
0.0029568,0.30298,0.28243068,0.50403166,0.06082973
0.0029696,0.30285,0.28218284,0.5037838,0.060581893
0.0029824,0.30271,0.2819001,0.50350106,0.060299158
0.0029952,0.30253,0.28157768,0.5031786,0.059976727
0.003008,0.30237,0.28123155,0.50283253,0.059630603
0.0030208,0.30216,0.28086352,0.5024645,0.059262574
0.0030336,0.30195,0.28050125,0.5021022,0.058900297
0.0030464,0.30173,0.28014806,0.50174904,0.05854711
0.0030592,0.30152,0.27977163,0.5013726,0.058170676
0.003072,0.30125,0.27944106,0.501042,0.05784011
0.0030848,0.301,0.27904937,0.5006503,0.057448417
0.0030976,0.30073,0.2786342,0.50023514,0.05703324
0.0031104,0.30045,0.27813834,0.4997393,0.05653739
0.0031232,0.30016,0.27771068,0.49931163,0.056109726
0.003136,0.29982,0.27727696,0.4988779,0.055676013
0.0031488,0.2995,0.2767997,0.49840066,0.05519876
0.0031616,0.29914,0.27628994,0.4978909,0.05468899
0.0031744,0.29877,0.275747,0.49734795,0.05414605
0.0031872,0.29837,0.27518082,0.49678177,0.053579867
0.0032,0.29796,0.27468494,0.4962859,0.053083986
0.0032128,0.29753,0.2741137,0.49571466,0.052512765
0.0032256,0.29709,0.27346766,0.4950686,0.05186671
0.0032384,0.29663,0.27275014,0.4943511,0.05114919
0.0032512,0.29612,0.27201557,0.49361652,0.05041462
0.003264,0.29561,0.2712415,0.49284244,0.049640536
0.0032768,0.29507,0.2703917,0.49199265,0.048790753
0.0032896,0.29449,0.2695462,0.49114716,0.04794526
0.0033024,0.29388,0.26859403,0.49019498,0.046993077
0.0033152,0.29324,0.26760465,0.4892056,0.0460037
0.003328,0.2926,0.2665526,0.48815355,0.044951648
0.0033408,0.2919,0.26545542,0.48705637,0.043854475
0.0033536,0.29117,0.2642079,0.48580885,0.04260695
0.0033664,0.29038,0.26271972,0.48432067,0.04111877
0.0033792,0.28956,0.26122573,0.48282668,0.03962478
0.003392,0.2887,0.2596472,0.48124814,0.03804624
0.0034048,0.28781,0.25791767,0.47951862,0.036316723
0.0034176,0.28684,0.25602728,0.47762823,0.03442633
0.0034304,0.28583,0.25400177,0.47560272,0.032400817
0.0034432,0.28472,0.25183627,0.47343722,0.03023532
0.003456,0.28355,0.24961586,0.4712168,0.028014913
0.0034688,0.28231,0.24716374,0.4687647,0.025562793
0.0034816,0.28096,0.24448043,0.46608138,0.022879481
0.0034944,0.27952,0.24158874,0.4631897,0.019987792
0.0035072,0.27797,0.23850901,0.46010995,0.016908064
0.00352,0.27625,0.23528408,0.45688504,0.013683125
0.0035328,0.27436,0.23192726,0.45352823,0.010326311
0.0035456,0.27227,0.22844467,0.45004562,0.006843716
0.0035584,0.26991,0.22435881,0.44595975,0.0027578622
0.0035712,0.26726,0.2199676,0.44156855,-0.0016333461
0.003584,0.26428,0.21537116,0.4369721,-0.006229788
0.0035968,0.2609,0.21054077,0.43214172,-0.011060178
0.0036096,0.25707,0.20505793,0.42665887,-0.016543016
0.0036224,0.25273,0.19909777,0.4206987,-0.022503182
0.0036352,0.24781,0.19287369,0.41447464,-0.028727263
0.003648,0.24228,0.1863626,0.40796354,-0.035238355
0.0036608,0.23605,0.17959447,0.4011954,-0.042006478
0.0036736,0.22912,0.17238367,0.39398462,-0.049217284
0.0036864,0.22141,0.16462639,0.38622734,-0.05697456
0.0036992,0.21287,0.15651548,0.37811643,-0.06508547
0.003712,0.20353,0.14809625,0.3696972,-0.0735047
0.0037248,0.19332,0.13934523,0.36322716,-0.0845367
0.0037376,0.18224,0.13036793,0.3568833,-0.09614743
0.0037504,0.17031,0.12106904,0.35034662,-0.108208545
0.0037632,0.15753,0.11143156,0.34359422,-0.12073111
0.003776,0.14394,0.10149942,0.33666468,-0.13366581
0.0037888,0.12955,0.09133208,0.32961097,-0.14694682
0.0038016,0.11439,0.081012405,0.322481,-0.16045618
0.0038144,0.098561,0.07060136,0.31529772,-0.17409499
0.0038272,0.082052,0.06017991,0.30809537,-0.18773556
0.00384,0.065035,0.04970821,0.3008758,-0.20145938
0.0038528,0.047561,0.03925677,0.29324955,-0.214736
0.0038656,0.029685,0.028761359,0.28550267,-0.22797996
0.0038784,0.011545,0.018783104,0.27688166,-0.23931547
0.0038912,-0.0067798,0.0094156675,0.26828945,-0.24945812
0.003904,-0.025161,0.0010451117,0.25931957,-0.25722936
0.0039168,-0.04346,-0.009017196,0.24745426,-0.26548865
0.0039296,-0.061584,-0.020285198,0.23382305,-0.27439344
0.0039424,-0.079428,-0.031552367,0.22017443,-0.28327918
0.0039552,-0.096875,-0.042831745,0.20648527,-0.29214877
0.003968,-0.11382,-0.054099277,0.19279596,-0.30099452
0.0039808,-0.13014,-0.06530965,0.17915484,-0.30977413
0.0039936,-0.14579,-0.07642456,0.16561183,-0.31846097
0.0040064,-0.16065,-0.08741719,0.15219468,-0.32702908
0.0040192,-0.1747,-0.09823279,0.13896795,-0.33543354
0.004032,-0.18787,-0.10884591,0.12596354,-0.34365538
0.0040448,-0.20016,-0.11921897,0.11323229,-0.35167024
0.0040576,-0.21147,-0.12937507,0.10074413,-0.35949427
0.0040704,-0.22185,-0.13928808,0.08854143,-0.36711758
0.0040832,-0.2313,-0.14893968,0.07664549,-0.37452486
0.004096,-0.2398,-0.15832248,0.06506461,-0.38170958
0.0041088,-0.24743,-0.16667269,0.054928258,-0.38827366
0.0041216,-0.25416,-0.17456822,0.04703273,-0.3961692
0.0041344,-0.26005,-0.18229006,0.039310887,-0.40389103
0.0041472,-0.26514,-0.18977818,0.03182277,-0.41137913
0.00416,-0.26952,-0.19701172,0.024589226,-0.41861266
0.0041728,-0.27322,-0.20404486,0.017556086,-0.42564583
0.0041856,-0.27628,-0.21082634,0.010774612,-0.4324273
0.0041984,-0.27876,-0.21736357,0.0042373836,-0.43896452
0.0042112,-0.28075,-0.2236706,-0.002069652,-0.44527155
0.004224,-0.2823,-0.22975889,-0.008157939,-0.45135984
0.0042368,-0.28343,-0.23515028,-0.013549328,-0.45675123
0.0042496,-0.28421,-0.24026038,-0.018659428,-0.4618613
0.0042624,-0.28474,-0.24515915,-0.0235582,-0.4667601
0.0042752,-0.28502,-0.24981858,-0.028217629,-0.4714195
0.004288,-0.28511,-0.2542641,-0.032663137,-0.47586504
0.0043008,-0.28507,-0.25850344,-0.036902487,-0.4801044
0.0043136,-0.28491,-0.26253492,-0.040933967,-0.48413587
0.0043264,-0.28469,-0.26635846,-0.044757515,-0.4879594
0.0043392,-0.28445,-0.26995608,-0.048355132,-0.49155703
0.004352,-0.28416,-0.2733613,-0.051760346,-0.49496225
0.0043648,-0.28389,-0.2765705,-0.05496955,-0.49817145
0.0043776,-0.28365,-0.27962202,-0.05802107,-0.50122297
0.0043904,-0.28345,-0.28251556,-0.060914606,-0.50411654
0.0044032,-0.28332,-0.28525478,-0.06365383,-0.5068557
0.004416,-0.28324,-0.2878072,-0.06620625,-0.5094081
0.0044288,-0.28323,-0.2899327,-0.06833175,-0.5115336
0.0044416,-0.28326,-0.29193962,-0.07033867,-0.51354057
0.0044544,-0.28338,-0.29383597,-0.07223502,-0.5154369
0.0044672,-0.28356,-0.29565588,-0.07405493,-0.51725686
0.00448,-0.28382,-0.29737052,-0.07576957,-0.51897144
0.0044928,-0.28412,-0.29901326,-0.07741231,-0.5206142
0.0045056,-0.28445,-0.3005872,-0.07898626,-0.5221882
0.0045184,-0.28486,-0.30206582,-0.08046487,-0.52366674
0.0045312,-0.28528,-0.30343893,-0.08183798,-0.5250399
0.004544,-0.28576,-0.30471742,-0.08311647,-0.5263184
0.0045568,-0.28624,-0.30592692,-0.08432597,-0.52752787
0.0045696,-0.28674,-0.30707657,-0.08547562,-0.5286775
0.0045824,-0.28722,-0.30814624,-0.08654529,-0.5297472
0.0045952,-0.28772,-0.3091622,-0.08756125,-0.53076315
0.004608,-0.28822,-0.3100889,-0.08848795,-0.5316899
0.0046208,-0.28871,-0.31097832,-0.08937737,-0.5325793
0.0046336,-0.28915,-0.31179166,-0.09019071,-0.5333926
0.0046464,-0.28956,-0.3125357,-0.09093475,-0.53413665
0.0046592,-0.28998,-0.31319198,-0.09159103,-0.5347929
0.004672,-0.29031,-0.31380746,-0.09220651,-0.5354084
0.0046848,-0.29064,-0.3143298,-0.09272885,-0.53593075
0.0046976,-0.2909,-0.31477833,-0.09317738,-0.5363793
0.0047104,-0.29113,-0.3151469,-0.09354594,-0.5367478
0.0047232,-0.29131,-0.31541157,-0.09381062,-0.5370125
0.004736,-0.29145,-0.31559393,-0.09399298,-0.53719485
0.0047488,-0.29154,-0.315697,-0.094096065,-0.53729796
0.0047616,-0.29157,-0.31572765,-0.0941267,-0.5373286
0.0047744,-0.29154,-0.31566688,-0.094065934,-0.5372678
0.0047872,-0.29147,-0.31555292,-0.09395197,-0.53715384
0.0048,-0.29135,-0.31539804,-0.09379709,-0.536999
0.0048128,-0.29122,-0.3151953,-0.09359434,-0.5367962
0.0048256,-0.29103,-0.314962,-0.09336105,-0.5365629
0.0048384,-0.29075,-0.31467995,-0.093079,-0.5362809
0.0048512,-0.29047,-0.31433722,-0.092736274,-0.53593814
0.004864,-0.29012,-0.3138762,-0.09227526,-0.53547716
0.0048768,-0.28972,-0.31332847,-0.091727525,-0.5349294
0.0048896,-0.28927,-0.31265676,-0.09105581,-0.5342577
0.0049024,-0.28879,-0.31185168,-0.09025073,-0.53345263
0.0049152,-0.28827,-0.3109147,-0.089313745,-0.53251565
0.004928,-0.28772,-0.30986854,-0.088267595,-0.53146946
0.0049408,-0.2871,-0.308677,-0.08707604,-0.53027797
0.0049536,-0.28642,-0.30737045,-0.085769504,-0.52897143
0.0049664,-0.28572,-0.30591568,-0.084314734,-0.5275166
0.0049792,-0.28496,-0.3043016,-0.08270064,-0.5259025
0.004992,-0.28413,-0.30251068,-0.08090973,-0.5241116
0.0050048,-0.28327,-0.3005374,-0.07893646,-0.52213836
0.0050176,-0.28228,-0.29840034,-0.07679939,-0.5200013
0.0050304,-0.28126,-0.2961111,-0.07451016,-0.51771206
0.0050432,-0.2802,-0.29365972,-0.07205877,-0.5152607
0.005056,-0.27903,-0.2909296,-0.069328636,-0.51253057
0.0050688,-0.27773,-0.28749982,-0.065898865,-0.5091008
0.0050816,-0.27632,-0.28370932,-0.062108368,-0.5053103
0.0050944,-0.27479,-0.2796261,-0.05802515,-0.501227
0.0051072,-0.27309,-0.27523175,-0.0536308,-0.4968327
0.00512,-0.27117,-0.27055743,-0.048956484,-0.49215838
0.0051328,-0.26899,-0.26554093,-0.043939978,-0.48714188
0.0051456,-0.26649,-0.26023734,-0.038636386,-0.4818383
0.0051584,-0.26358,-0.2546099,-0.033008963,-0.47621086
0.0051712,-0.26021,-0.2486376,-0.027036652,-0.47023857
0.005184,-0.25628,-0.24232478,-0.020723835,-0.46392572
0.0051968,-0.25171,-0.23569186,-0.014090911,-0.4572928
0.0052096,-0.24644,-0.22861393,-0.007012978,-0.45021486
0.0052224,-0.24033,-0.22033012,0.0012708306,-0.44193107
0.0052352,-0.23334,-0.21153177,0.010069177,-0.4331327
0.005248,-0.22536,-0.20221852,0.019382432,-0.42381948
0.0052608,-0.21629,-0.1923778,0.029223144,-0.41397876
0.0052736,-0.20611,-0.18198635,0.039614603,-0.40358728
0.0052864,-0.19468,-0.1710618,0.05053915,-0.39266276
0.0052992,-0.1821,-0.15962942,0.06197153,-0.38123035
0.005312,-0.1683,-0.14769317,0.07390778,-0.3692941
0.0053248,-0.15326,-0.13529174,0.08630921,-0.3568927
0.0053376,-0.13703,-0.12244873,0.09915222,-0.3440497
0.0053504,-0.11968,-0.109223746,0.112377204,-0.3308247
0.0053632,-0.10134,-0.09544587,0.12788562,-0.31877738
0.005376,-0.082034,-0.07920341,0.14631301,-0.30471984
0.0053888,-0.06195,-0.0625459,0.16520295,-0.29029474
0.0054016,-0.041188,-0.045554116,0.18445604,-0.27556425
0.0054144,-0.019913,-0.02821982,0.20405385,-0.2604935
0.0054272,0.0016951,-0.010675714,0.22373016,-0.24508159
0.00544,0.023461,0.007113102,0.24327403,-0.22904783
0.0054528,0.045217,0.02367926,0.2607238,-0.21336529
0.0054656,0.066796,0.041014485,0.27793035,-0.19590136
0.0054784,0.087985,0.059234314,0.29528743,-0.17681879
0.0054912,0.10866,0.07671622,0.31129682,-0.15786436
0.005504,0.12865,0.09260023,0.3243619,-0.13916144
0.0055168,0.14783,0.10749246,0.33500165,-0.12001674
0.0055296,0.16606,0.12219713,0.34555504,-0.10116079
0.0055424,0.1833,0.13660745,0.35820842,-0.0849935
0.0055552,0.1994,0.15067612,0.37227708,-0.07092483
0.005568,0.21434,0.16426134,0.3858623,-0.05733961
0.0055808,0.2281,0.17726064,0.3988616,-0.044340312
0.0055936,0.24062,0.18970042,0.41130137,-0.031900525
0.0056064,0.25194,0.20147394,0.4230749,-0.020127013
0.0056192,0.26204,0.2125917,0.43419266,-0.009009257
0.005632,0.27094,0.22297263,0.44457358,0.0013716817
0.0056448,0.27871,0.23233555,0.45393652,0.010734603
0.0056576,0.28541,0.24090925,0.4625102,0.019308299
0.0056704,0.29104,0.24873213,0.4703331,0.027131185
0.0056832,0.29576,0.25573388,0.47733483,0.034132928
0.005696,0.29958,0.26211125,0.4837122,0.040510297
0.0057088,0.30257,0.26711968,0.48872063,0.045518726
0.0057216,0.30486,0.27151763,0.49311858,0.049916685
0.0057344,0.30647,0.27548435,0.4970853,0.053883404
0.0057472,0.30753,0.27910933,0.50071025,0.05750838
0.00576,0.30809,0.28243297,0.5040339,0.060832024
0.0057728,0.30823,0.28527766,0.5068786,0.063676715
0.0057856,0.30805,0.28771815,0.50931907,0.0661172
0.0057984,0.30757,0.28991196,0.5115129,0.068311006
0.0058112,0.30689,0.2918843,0.51348525,0.07028335
0.005824,0.30604,0.29369023,0.5152912,0.072089285
0.0058368,0.30507,0.2953811,0.5169821,0.07378015
0.0058496,0.30404,0.2969265,0.51852745,0.07532555
0.0058624,0.30301,0.29845023,0.5200512,0.07684928
0.0058752,0.30196,0.2996967,0.5212977,0.078095764
0.005888,0.30096,0.30079302,0.52239394,0.07919207
0.0059008,0.30004,0.30171967,0.5233206,0.080118716
0.0059136,0.29917,0.30249223,0.52409315,0.08089128
0.0059264,0.29838,0.30316573,0.5247667,0.081564784
0.0059392,0.2977,0.30381015,0.5254111,0.0822092
0.005952,0.29713,0.30429858,0.5258995,0.08269763
0.0059648,0.29665,0.3047073,0.52630824,0.08310634
0.0059776,0.29628,0.30505058,0.5266515,0.08344963
0.0059904,0.29603,0.30534387,0.5269448,0.08374292
0.0060032,0.29585,0.3055968,0.5271977,0.08399585
0.006016,0.29577,0.30578724,0.5273882,0.084186286
0.0060288,0.2957,0.30590472,0.52750564,0.08430377
0.0060416,0.29571,0.3059769,0.5275779,0.08437595
0.0060544,0.29581,0.30606732,0.52766824,0.08446637
0.0060672,0.2959,0.30607766,0.5276786,0.08447671
0.00608,0.29604,0.30605063,0.52765155,0.08444968
0.0060928,0.29616,0.30594614,0.5275471,0.08434519
0.0061056,0.29624,0.30586287,0.5274638,0.084261924
0.0061184,0.29634,0.3056663,0.5272672,0.08406535
0.0061312,0.29642,0.30538788,0.52698886,0.083786935
0.006144,0.29644,0.30503303,0.526634,0.08343208
0.0061568,0.29641,0.30459964,0.5262006,0.08299869
0.0061696,0.29633,0.30407873,0.5256797,0.08247778
0.0061824,0.29614,0.30349228,0.5250932,0.08189133
0.0061952,0.29589,0.30281138,0.52441233,0.081210434
0.006208,0.29557,0.3020487,0.5236497,0.08044776
0.0062208,0.29515,0.30123356,0.52283454,0.07963261
0.0062336,0.29459,0.3003213,0.52192223,0.07872036
0.0062464,0.29391,0.29923096,0.52083194,0.07763001
0.0062592,0.29311,0.29794604,0.519547,0.076345086
0.006272,0.29216,0.2964654,0.51806635,0.07486445
0.0062848,0.29108,0.29460582,0.51620674,0.07300487
0.0062976,0.2898,0.29231492,0.5139159,0.07071397
0.0063104,0.28831,0.28978518,0.51138616,0.06818423
0.0063232,0.28656,0.2869909,0.5085919,0.06538996
0.006336,0.28446,0.2838766,0.50547755,0.062275648
0.0063488,0.28199,0.28046763,0.5020686,0.05886668
0.0063616,0.27903,0.27623186,0.4978328,0.054630905
0.0063744,0.27546,0.2714254,0.49302635,0.049824446
0.0063872,0.27124,0.2661037,0.48770466,0.044502765
0.0064,0.26624,0.26027322,0.48187417,0.03867227
0.0064128,0.26036,0.2539404,0.47554135,0.032339454
0.0064256,0.25354,0.24693082,0.4685318,0.025329873
0.0064384,0.24558,0.23895848,0.46055943,0.017357528
0.0064512,0.23642,0.23039089,0.45199186,0.008789942
0.006464,0.22598,0.22114648,0.4427474,-0.00045447052
0.0064768,0.21415,0.21120006,0.432801,-0.010400891
0.0064896,0.2009,0.20025136,0.4218523,-0.021349594
0.0065024,0.18624,0.18868244,0.4102834,-0.032918513
0.0065152,0.17014,0.17650554,0.3981065,-0.045095414
0.006528,0.15268,0.16368823,0.3852892,-0.057912722
0.0065408,0.134,0.15028782,0.37188876,-0.07131313
0.0065536,0.11414,0.13630478,0.3592531,-0.08664353
0.0065664,0.09323,0.12172336,0.34871006,-0.105263345
0.0065792,0.071424,0.10658689,0.3378204,-0.12464665
0.006592,0.048893,0.09092774,0.3265998,-0.14474434
0.0066048,0.025863,0.07474526,0.3149846,-0.16549408
0.0066176,0.0025108,0.058003873,0.30228558,-0.18627784
0.0066304,-0.02093,0.04072279,0.28776282,-0.20631725
0.0066432,-0.044206,0.022881582,0.2723851,-0.22662193
0.006656,-0.067176,0.0023007244,0.25169712,-0.24709569
0.0066688,-0.089648,-0.01800505,0.22992018,-0.26593027
0.0066816,-0.11142,-0.03820075,0.20807903,-0.2844805
0.0066944,-0.13233,-0.057214282,0.18629941,-0.300728
0.0067072,-0.15224,-0.07512907,0.16488045,-0.31513858
0.00672,-0.17105,-0.09233287,0.1439572,-0.32862294
0.0067328,-0.18862,-0.109129034,0.123495616,-0.3417537
0.0067456,-0.20493,-0.12546743,0.10355799,-0.35449284
0.0067584,-0.21991,-0.14123715,0.08429368,-0.366768
0.0067712,-0.23351,-0.15637825,0.0657763,-0.37853283
0.006784,-0.24578,-0.1708432,0.05075775,-0.39244413
0.0067968,-0.25671,-0.18456218,0.037038773,-0.40616313
0.0068096,-0.26631,-0.19602874,0.02557221,-0.4176297
0.0068224,-0.27466,-0.20680672,0.01479423,-0.42840767
0.0068352,-0.28177,-0.21692449,0.004676461,-0.43852544
0.006848,-0.28769,-0.22641069,-0.004809737,-0.44801164
0.0068608,-0.29257,-0.23508589,-0.01348494,-0.45668685
0.0068736,-0.29642,-0.24242306,-0.020822108,-0.464024
0.0068864,-0.29943,-0.24920051,-0.027599558,-0.47080147
0.0068992,-0.30158,-0.25545737,-0.03385642,-0.47705832
0.006912,-0.30299,-0.26119465,-0.039593697,-0.4827956
0.0069248,-0.30382,-0.26646182,-0.04486087,-0.48806277
0.0069376,-0.30405,-0.27129453,-0.049693584,-0.49289548
0.0069504,-0.3038,-0.275686,-0.054085046,-0.49728695
0.0069632,-0.30321,-0.27966073,-0.05805978,-0.5012617
0.006976,-0.30228,-0.28301904,-0.061418086,-0.50461996
0.0069888,-0.3011,-0.28589585,-0.064294904,-0.50749683
0.0070016,-0.29977,-0.2885108,-0.06690985,-0.51011175
0.0070144,-0.29831,-0.29087293,-0.06927198,-0.5124739
0.0070272,-0.29679,-0.29301268,-0.07141173,-0.5146136
0.00704,-0.2952,-0.2949354,-0.073334455,-0.51653636
0.0070528,-0.29365,-0.2967001,-0.07509914,-0.518301
0.0070656,-0.29215,-0.2982743,-0.07667336,-0.5198753
0.0070784,-0.29073,-0.2996618,-0.078060836,-0.52126276
0.0070912,-0.28936,-0.30086708,-0.07926613,-0.52246803
0.007104,-0.28809,-0.30192652,-0.08032557,-0.5235275
0.0071168,-0.28693,-0.302783,-0.08118206,-0.52438396
0.0071296,-0.28586,-0.3034781,-0.08187714,-0.525079
0.0071424,-0.28492,-0.3040051,-0.08240414,-0.52560604
0.0071552,-0.28405,-0.30434573,-0.08274478,-0.5259467
0.007168,-0.28329,-0.3044954,-0.082894444,-0.52609634
0.0071808,-0.28263,-0.3044687,-0.08286774,-0.52606964
0.0071936,-0.28203,-0.30430382,-0.082702875,-0.5259048
0.0072064,-0.28147,-0.30392972,-0.08232877,-0.5255307
0.0072192,-0.28094,-0.30332494,-0.08172399,-0.5249259
0.007232,-0.28045,-0.3024815,-0.08088055,-0.5240824
0.0072448,-0.27995,-0.30138776,-0.07978681,-0.5229887
0.0072576,-0.27942,-0.30005,-0.07844904,-0.5216509
0.0072704,-0.27886,-0.2984768,-0.076875836,-0.5200777
0.0072832,-0.27821,-0.29666358,-0.07506263,-0.51826453
0.007296,-0.27741,-0.29461434,-0.073013395,-0.5162153
0.0073088,-0.27652,-0.2922955,-0.070694536,-0.51389647
0.0073216,-0.27542,-0.2891765,-0.067575544,-0.5107775
0.0073344,-0.27405,-0.28565577,-0.06405482,-0.50725675
0.0073472,-0.27235,-0.28171393,-0.060112983,-0.50331485
0.00736,-0.27014,-0.27726462,-0.055663675,-0.49886557
0.0073728,-0.2674,-0.2723086,-0.05070764,-0.49390954
0.0073856,-0.26399,-0.26689088,-0.045289934,-0.48849183
0.0073984,-0.25978,-0.26096085,-0.039359897,-0.4825618
0.0074112,-0.25468,-0.25448054,-0.03287959,-0.4760815
0.007424,-0.24853,-0.24739589,-0.025794938,-0.46899682
0.0074368,-0.24121,-0.23970199,-0.018101037,-0.46130294
0.0074496,-0.23262,-0.23115931,-0.009558365,-0.45276028
0.0074624,-0.22258,-0.22113888,0.0004620701,-0.44273984
0.0074752,-0.21102,-0.2102825,0.011318445,-0.43188345
0.007488,-0.19789,-0.19855095,0.023049995,-0.4201519
0.0075008,-0.18318,-0.18596233,0.035638615,-0.40756327
0.0075136,-0.16688,-0.17258804,0.049012914,-0.394189
0.0075264,-0.14912,-0.15839945,0.0632015,-0.3800004
0.0075392,-0.12996,-0.1433486,0.078252345,-0.36494955
0.007552,-0.10945,-0.12750395,0.094097,-0.34910488
0.0075648,-0.087774,-0.110819206,0.110781744,-0.33242017
0.0075776,-0.065091,-0.09196752,0.12963343,-0.31356847
0.0075904,-0.041633,-0.070448294,0.15281458,-0.2937112
0.0076032,-0.017583,-0.04810298,0.17756473,-0.2737707
0.007616,0.0067684,-0.025100362,0.20302464,-0.25322536
0.0076288,0.031216,-0.0016788793,0.22883181,-0.23218958
0.0076416,0.055545,0.02109132,0.25295413,-0.2107715
0.0076544,0.079507,0.043344844,0.27529564,-0.18860595
0.0076672,0.10288,0.066784896,0.29754266,-0.16397288
0.00768,0.12549,0.08961254,0.31865376,-0.13942868
0.0076928,0.14716,0.10969106,0.33503285,-0.115650736
0.0077056,0.16773,0.12860283,0.35020378,-0.09299812
0.0077184,0.18711,0.14685032,0.36845127,-0.07475063
0.0077312,0.20518,0.16433409,0.38593504,-0.05726686
0.007744,0.2219,0.18080777,0.40240872,-0.04079318
0.0077568,0.23718,0.19603948,0.41764045,-0.025561467
0.0077696,0.25101,0.21023256,0.4318335,-0.011368394
0.0077824,0.2634,0.22318281,0.44478375,0.0015818626
0.0077952,0.27433,0.23511222,0.45671317,0.01351127
0.007808,0.28389,0.24564078,0.46724173,0.024039835
0.0078208,0.29207,0.25511837,0.47671932,0.03351742
0.0078336,0.29899,0.26360208,0.48520303,0.04200113
0.0078464,0.30473,0.2712742,0.49287516,0.04967326
0.0078592,0.30931,0.27782276,0.4994237,0.056221813
0.007872,0.31283,0.2829186,0.5045196,0.061317652
0.0078848,0.31543,0.28746578,0.5090667,0.06586483
0.0078976,0.31719,0.29135397,0.51295495,0.06975302
0.0079104,0.31822,0.29454628,0.51614726,0.07294533
0.0079232,0.31855,0.29734105,0.518942,0.0757401
0.007936,0.31832,0.2997584,0.5213593,0.078157455
0.0079488,0.31765,0.3018318,0.52343273,0.08023086
0.0079616,0.31656,0.3036224,0.5252234,0.082021445
0.0079744,0.31519,0.3051673,0.5267682,0.08356634
0.0079872,0.31354,0.30647364,0.5280746,0.08487269
0.008,0.31173,0.30759475,0.52919567,0.0859938
0.0080128,0.30981,0.3085238,0.5301248,0.086922854
0.0080256,0.30783,0.30930603,0.530907,0.087705076
0.0080384,0.30581,0.30990812,0.53150904,0.08830717
0.0080512,0.30378,0.31036955,0.5319705,0.0887686
0.008064,0.30183,0.3106939,0.53229487,0.08909294
0.0080768,0.29992,0.3109166,0.53251755,0.08931565
0.0080896,0.29809,0.31100357,0.5326045,0.089402616
0.0081024,0.29635,0.3109576,0.53255856,0.08935666
0.0081152,0.29469,0.31080467,0.5324056,0.089203715
0.008128,0.29313,0.31045943,0.5320604,0.088858485
0.0081408,0.29166,0.30996272,0.53156364,0.08836177
0.0081536,0.29022,0.3094045,0.53100544,0.08780354
0.0081664,0.28883,0.30865967,0.5302606,0.08705872
0.0081792,0.28747,0.30768356,0.5292845,0.08608261
0.008192,0.28608,0.30643037,0.52803135,0.08482942
0.0082048,0.28462,0.30495256,0.5265535,0.08335161
0.0082176,0.28302,0.30319285,0.5247938,0.081591904
0.0082304,0.2812,0.30067673,0.5222777,0.07907578
0.0082432,0.27901,0.29779214,0.5193931,0.07619119
0.008256,0.27632,0.29449272,0.5160937,0.07289177
0.0082688,0.27304,0.29016447,0.5117654,0.06856352
0.0082816,0.26901,0.28529495,0.5068959,0.063694
0.0082944,0.26411,0.27993283,0.50153375,0.058331877
0.0083072,0.25817,0.27393323,0.49553418,0.052332282
0.00832,0.25106,0.2672287,0.48882964,0.045627743
0.0083328,0.24258,0.25966758,0.48126853,0.038066626
0.0083456,0.23263,0.2506207,0.47222164,0.029019743
0.0083584,0.22109,0.2407008,0.46230173,0.019099846
0.0083712,0.2079,0.22974093,0.45134187,0.008139983
0.008384,0.19304,0.21747205,0.439073,-0.004128903
0.0083968,0.17653,0.20422636,0.42582732,-0.01737459
0.0084096,0.15848,0.18999559,0.41159654,-0.031605363
0.0084224,0.13889,0.17486235,0.3964633,-0.046738595
0.0084352,0.11791,0.1587635,0.38036445,-0.06283745
0.008448,0.095703,0.14173543,0.36333638,-0.079865515
0.0084608,0.072462,0.123846814,0.34861642,-0.10092278
0.0084736,0.048458,0.10520212,0.3351022,-0.12469794
0.0084864,0.023869,0.085841075,0.3210361,-0.14935397
0.0084992,-0.0010333,0.06556683,0.30491966,-0.17378598
0.008512,-0.025996,0.04492239,0.2875252,-0.19768041
0.0085248,-0.050765,0.021855475,0.26628745,-0.2225765
0.0085376,-0.075127,-0.003918488,0.2402721,-0.24810907
0.0085504,-0.098835,-0.027621401,0.21490608,-0.27014887
0.0085632,-0.12169,-0.051013097,0.18963204,-0.29165822
0.008576,-0.14357,-0.073395535,0.16463813,-0.3114292
0.0085888,-0.16428,-0.09414216,0.14011481,-0.32839915
0.0086016,-0.1837,-0.11396522,0.11636528,-0.3442957
0.0086144,-0.20177,-0.13265936,0.093598425,-0.35891715
0.0086272,-0.21837,-0.15056002,0.07177821,-0.37289825
0.00864,-0.23351,-0.16759872,0.054002225,-0.38919967
0.0086528,-0.24714,-0.18368016,0.037920788,-0.40528113
0.0086656,-0.25929,-0.19802225,0.023578703,-0.4196232
0.0086784,-0.26995,-0.21041583,0.0111851245,-0.4320168
0.0086912,-0.27914,-0.22184849,-0.0002475381,-0.44344944
0.008704,-0.287,-0.23241271,-0.010811761,-0.45401365
0.0087168,-0.29353,-0.24126627,-0.019665316,-0.4628672
0.0087296,-0.29882,-0.24917404,-0.027573094,-0.470775
0.0087424,-0.30297,-0.25631154,-0.034710586,-0.4779125
0.0087552,-0.30609,-0.2626957,-0.04109475,-0.48429665
0.008768,-0.30826,-0.26838973,-0.046788782,-0.48999068
0.0087808,-0.30957,-0.27340204,-0.051801085,-0.49500299
0.0087936,-0.3101,-0.27767277,-0.056071818,-0.49927372
0.0088064,-0.31001,-0.28108755,-0.059486598,-0.5026885
0.0088192,-0.30936,-0.28405938,-0.062458426,-0.5056603
0.008832,-0.30821,-0.28658655,-0.0649856,-0.50818753
0.0088448,-0.30672,-0.28873235,-0.0671314,-0.5103333
0.0088576,-0.30485,-0.29048538,-0.06888443,-0.51208633
0.0088704,-0.30279,-0.29186815,-0.0702672,-0.5134691
0.0088832,-0.30055,-0.29292542,-0.07132447,-0.51452637
0.008896,-0.29815,-0.29367688,-0.07207593,-0.51527786
0.0089088,-0.29572,-0.2941082,-0.07250726,-0.51570916
0.0089216,-0.29326,-0.29421976,-0.07261881,-0.51582074
0.0089344,-0.2908,-0.2940202,-0.072419256,-0.5156212
0.0089472,-0.28832,-0.2935161,-0.07191515,-0.51511705
0.00896,-0.28587,-0.29272133,-0.07112038,-0.5143223
0.0089728,-0.28345,-0.2916242,-0.07002324,-0.51322514
0.0089856,-0.28106,-0.2902387,-0.06863776,-0.5118396
0.0089984,-0.27867,-0.28829783,-0.06669688,-0.5098988
0.0090112,-0.27625,-0.28576463,-0.064163685,-0.5073656
0.009024,-0.27368,-0.28278944,-0.06118849,-0.50439036
0.0090368,-0.27087,-0.2793431,-0.05774215,-0.500944
0.0090496,-0.2677,-0.27539635,-0.053795397,-0.4969973
0.0090624,-0.26402,-0.27086043,-0.049259484,-0.49246138
0.0090752,-0.25973,-0.2654973,-0.043896347,-0.48709825
0.009088,-0.25467,-0.25946304,-0.037862092,-0.481064
0.0091008,-0.24867,-0.25264853,-0.031047583,-0.47424948
0.0091136,-0.24157,-0.2450203,-0.02341935,-0.46662125
0.0091264,-0.23322,-0.23653023,-0.01492928,-0.4581312
0.0091392,-0.22341,-0.22621253,-0.0046115816,-0.44781348
0.009152,-0.21204,-0.21454796,0.007052988,-0.4361489
0.0091648,-0.199,-0.20162666,0.019974291,-0.4232276
0.0091776,-0.18432,-0.1874395,0.03416145,-0.40904045
0.0091904,-0.168,-0.17198695,0.049613997,-0.3935879
0.0092032,-0.15004,-0.1553441,0.06625685,-0.37694505
0.009216,-0.13055,-0.13753155,0.0840694,-0.3591325
0.0092288,-0.10959,-0.118700154,0.102900796,-0.3403011
0.0092416,-0.087339,-0.097531974,0.124068975,-0.31913292
0.0092544,-0.06405,-0.07311035,0.14849061,-0.2947113
0.0092672,-0.039895,-0.047799338,0.17514746,-0.27074614
0.00928,-0.015111,-0.021752607,0.2037357,-0.24724092
0.0092928,0.0099627,0.004735094,0.2325717,-0.22310151
0.0093056,0.035152,0.0298793,0.2589152,-0.19915658
0.0093184,0.060139,0.055986132,0.28427175,-0.17229947
0.0093312,0.084779,0.08205943,0.30886674,-0.14474787
0.009344,0.10879,0.10600494,0.32993412,-0.11792424
0.0093568,0.13193,0.12755667,0.34915763,-0.09404428
0.0093696,0.15406,0.14753321,0.36913416,-0.07406774
0.0093824,0.17504,0.16657624,0.3881772,-0.055024713
0.0093952,0.19472,0.18453325,0.4061342,-0.037067696
0.009408,0.21302,0.20116262,0.4227636,-0.020438328
0.0094208,0.22984,0.21637282,0.43797377,-0.005228132
0.0094336,0.24516,0.23020327,0.45180422,0.008602321
0.0094464,0.25896,0.24249433,0.4640953,0.02089338
0.0094592,0.27121,0.25339457,0.47499552,0.031793624
0.009472,0.28196,0.26293772,0.48453867,0.041336775
0.0094848,0.29127,0.27141023,0.49301118,0.049809277
0.0094976,0.29914,0.2789313,0.50053227,0.05733034
0.0095104,0.30567,0.28511372,0.5067147,0.06351277
0.0095232,0.31095,0.28989294,0.5114939,0.06829199
0.009536,0.31503,0.2940736,0.5156746,0.07247266
0.0095488,0.31806,0.29747307,0.519074,0.07587212
0.0095616,0.32009,0.30029228,0.52189326,0.07869133
0.0095744,0.32126,0.3027356,0.5243366,0.08113465
0.0095872,0.32161,0.30478847,0.5263894,0.08318752
0.0096,0.32131,0.306479,0.52808,0.08487806
0.0096128,0.32042,0.30790976,0.52951074,0.08630881
0.0096256,0.31902,0.30908597,0.5306869,0.087485015
0.0096384,0.31723,0.31000775,0.5316087,0.0884068
0.0096512,0.31507,0.31068847,0.5322894,0.089087516
0.009664,0.31266,0.31109914,0.53270006,0.08949819
0.0096768,0.31002,0.311333,0.53293395,0.08973205
0.0096896,0.30724,0.31140316,0.5330041,0.089802206
0.0097024,0.30434,0.31123754,0.53283846,0.089636594
0.0097152,0.30132,0.31085542,0.5324564,0.08925447
0.009728,0.29825,0.31016725,0.5317682,0.0885663
0.0097408,0.29509,0.30918205,0.530783,0.0875811
0.0097536,0.29179,0.30784595,0.5294469,0.086245
0.0097664,0.28829,0.30603647,0.5276374,0.08443552
0.0097792,0.28443,0.3036053,0.5252062,0.08200434
0.009792,0.28017,0.30072528,0.52232623,0.07912433
0.0098048,0.27532,0.2969273,0.5185282,0.07532635
0.0098176,0.26978,0.2925794,0.51418036,0.07097846
0.0098304,0.26339,0.28762826,0.5092292,0.06602731
0.0098432,0.25597,0.28201154,0.5036125,0.06041059
0.009856,0.24739,0.2756662,0.49726716,0.054065257
0.0098688,0.23741,0.26856315,0.4901641,0.0469622
0.0098816,0.22591,0.25991789,0.48151883,0.038316935
0.0098944,0.21282,0.2503414,0.47194234,0.028740436
0.0099072,0.1981,0.23969784,0.4612988,0.018096894
0.00992,0.18174,0.22765015,0.44925112,0.006049201
0.0099328,0.16377,0.21430574,0.4359067,-0.007295206
0.0099456,0.14424,0.19979055,0.4213915,-0.021810398
0.0099584,0.12325,0.18413553,0.40573648,-0.037465423
0.0099712,0.10095,0.16730984,0.38891077,-0.054291114
0.009984,0.077578,0.14940141,0.37100238,-0.07219954
0.0099968,0.053305,0.13051328,0.35272816,-0.0917016
0.0100096,0.028389,0.110771276,0.33835885,-0.116816305
0.0100224,0.0031249,0.090188436,0.32332778,-0.14295089
0.0100352,-0.022252,0.06846212,0.30566913,-0.16874489
0.010048,-0.047482,0.046415973,0.28705472,-0.19422276
0.0100608,-0.072303,0.020815058,0.26282915,-0.22119905
0.0100736,-0.096513,-0.006806376,0.23503676,-0.24864951
0.0100864,-0.11992,-0.03183153,0.20830694,-0.27197
0.0100992,-0.14232,-0.056431595,0.18177378,-0.29463696
0.010112,-0.16351,-0.08004712,0.1556496,-0.31574386
0.0101248,-0.18341,-0.101614214,0.13017339,-0.33340183
0.0101376,-0.20193,-0.122342706,0.10555793,-0.35024333
0.0101504,-0.21895,-0.14159884,0.08220373,-0.3654014
0.0101632,-0.23445,-0.15981342,0.06178753,-0.38141435
0.010176,-0.2484,-0.17695273,0.044648215,-0.39855367
0.0101888,-0.26083,-0.19295771,0.028643236,-0.41455865
0.0102016,-0.27172,-0.20637429,0.015226662,-0.42797524
0.0102144,-0.2811,-0.21839172,0.0032092333,-0.43999267
0.0102272,-0.28902,-0.2293571,-0.007756144,-0.45095804
0.01024,-0.29559,-0.2388291,-0.017228156,-0.46043006
0.0102528,-0.30089,-0.24692929,-0.025328338,-0.46853024
0.0102656,-0.30494,-0.2541516,-0.032550663,-0.47575256
0.0102784,-0.3079,-0.2605179,-0.038916945,-0.48211884
0.0102912,-0.30989,-0.26604995,-0.044449,-0.4876509
0.010304,-0.31093,-0.27081904,-0.04921809,-0.49242
0.0103168,-0.31115,-0.27484515,-0.053244203,-0.4964461
0.0103296,-0.31064,-0.2780952,-0.056494236,-0.49969614
0.0103424,-0.30955,-0.28058863,-0.058987677,-0.5021896
0.0103552,-0.30791,-0.28256723,-0.060966283,-0.50416815
0.010368,-0.30581,-0.28407195,-0.062471002,-0.50567293
0.0103808,-0.30335,-0.28506565,-0.0634647,-0.5066666
0.0103936,-0.30052,-0.28562135,-0.064020395,-0.5072223
0.0104064,-0.29744,-0.28574315,-0.0641422,-0.5073441
0.0104192,-0.29411,-0.2854404,-0.063839436,-0.50704134
0.010432,-0.29053,-0.28437006,-0.062769115,-0.505971
0.0104448,-0.28667,-0.2826812,-0.061080247,-0.5042821
0.0104576,-0.28239,-0.28039542,-0.05879447,-0.5019964
0.0104704,-0.27764,-0.2774407,-0.055839747,-0.49904165
0.0104832,-0.27232,-0.27377394,-0.05217299,-0.4953749
0.010496,-0.26628,-0.2693391,-0.047738165,-0.49094006
0.0105088,-0.25942,-0.26406342,-0.04246247,-0.48566437
0.0105216,-0.25155,-0.25757912,-0.03597817,-0.47918007
0.0105344,-0.2425,-0.25006095,-0.028459996,-0.4716619
0.0105472,-0.23215,-0.2414936,-0.019892648,-0.46309453
0.01056,-0.22029,-0.23129754,-0.009696588,-0.4528985
0.0105728,-0.20688,-0.21902984,0.002571106,-0.4406308
0.0105856,-0.19187,-0.20536695,0.016233996,-0.42696792
0.0105984,-0.17523,-0.19039144,0.031209514,-0.41199237
0.0106112,-0.157,-0.17413355,0.047467396,-0.3957345
0.010624,-0.13723,-0.15672868,0.064872265,-0.37832963
0.0106368,-0.11597,-0.13819428,0.08340667,-0.3597952
0.0106496,-0.093423,-0.11863103,0.10296992,-0.34023198
0.0106624,-0.069769,-0.096201554,0.1253994,-0.3178025
0.0106752,-0.04523,-0.07062776,0.1509732,-0.2922287
0.010688,-0.020084,-0.04409107,0.17872092,-0.26690307
0.0107008,0.0054434,-0.016812261,0.20854765,-0.24217218
0.0107136,0.031084,0.011089176,0.23861057,-0.21643221
0.0107264,0.056558,0.03741453,0.2658048,-0.19097576
0.0107392,0.081631,0.06541986,0.29239216,-0.16155246
0.010752,0.1061,0.09287523,0.3181506,-0.13240016
0.0107648,0.1297,0.11660855,0.3382095,-0.1049924
0.0107776,0.15227,0.13859253,0.3601935,-0.08300842
0.0107904,0.17369,0.15899388,0.38059485,-0.062607065
0.0108032,0.19379,0.17814626,0.3997472,-0.04345469
0.010816,0.21245,0.19578876,0.4173897,-0.025812194
0.0108288,0.22963,0.2118054,0.43340635,-0.0097955465
0.0108416,0.24523,0.22620122,0.4478022,0.0046002716
0.0108544,0.25928,0.23909064,0.46069157,0.017489687
0.0108672,0.27177,0.25032607,0.47192702,0.028725117
0.01088,0.28268,0.26018167,0.48178262,0.038580716
0.0108928,0.29207,0.26880562,0.49040657,0.047204673
0.0109056,0.3,0.27638552,0.49798647,0.054784566
0.0109184,0.30653,0.28302616,0.5046271,0.06142521
0.0109312,0.31176,0.28858402,0.510185,0.066983074
0.010944,0.31575,0.292787,0.51438797,0.071186036
0.0109568,0.31861,0.2963119,0.51791286,0.074710935
0.0109696,0.32044,0.2993247,0.52092564,0.07772374
0.0109824,0.32131,0.30180272,0.52340364,0.080201775
0.0109952,0.32135,0.3037384,0.52533937,0.082137436
0.011008,0.32064,0.3052733,0.52687424,0.083672345
0.0110208,0.31925,0.3064435,0.52804446,0.08484256
0.0110336,0.31728,0.30727586,0.5288768,0.08567491
0.0110464,0.31483,0.30779335,0.52939427,0.0861924
0.0110592,0.31192,0.30797434,0.5295753,0.08637339
0.011072,0.30856,0.30776906,0.52937,0.08616811
0.0110848,0.30475,0.3071187,0.52871966,0.085517764
0.0110976,0.30043,0.30587643,0.5274774,0.084275484
0.0111104,0.29552,0.30416974,0.52577066,0.082568794
0.0111232,0.28988,0.30156234,0.5231633,0.07996139
0.011136,0.28346,0.29838678,0.5199877,0.07678583
0.0111488,0.27618,0.2945843,0.5161853,0.072983354
0.0111616,0.26782,0.28999016,0.5115911,0.06838921
0.0111744,0.25827,0.2845496,0.50615054,0.062948644
0.0111872,0.24736,0.27819467,0.49979562,0.056593716
0.0112,0.23494,0.2703434,0.49194434,0.048742443
0.0112128,0.22094,0.26124322,0.48284417,0.039642274
0.0112256,0.20531,0.25080088,0.47240183,0.029199928
0.0112384,0.1881,0.23900956,0.4606105,0.01740861
0.0112512,0.16927,0.22543448,0.44703543,0.0038335323
0.011264,0.14892,0.21043792,0.43203887,-0.011163026
0.0112768,0.1271,0.19407715,0.41567808,-0.0275238
0.0112896,0.10403,0.17634559,0.39794654,-0.045255363
0.0113024,0.079886,0.15731888,0.37891984,-0.064282075
0.0113152,0.05486,0.13710855,0.3587095,-0.0844924
0.011328,0.029261,0.11584521,0.34091535,-0.10922494
0.0113408,0.0033893,0.09337154,0.32395372,-0.13721064
0.0113536,-0.022569,0.069765694,0.30469006,-0.16515866
0.0113664,-0.048331,0.04502029,0.28341007,-0.19336951
0.0113792,-0.07359,0.015704207,0.2547234,-0.223315
0.011392,-0.098222,-0.014189172,0.22444855,-0.2528269
0.0114048,-0.12197,-0.041426912,0.19529067,-0.27814448
0.0114176,-0.14463,-0.06810429,0.16645098,-0.30265957
0.0114304,-0.16606,-0.09344809,0.13823445,-0.32513064
0.0114432,-0.18611,-0.1165071,0.11095871,-0.34397292
0.011456,-0.20471,-0.13847338,0.0848548,-0.36180156
0.0114688,-0.22179,-0.1590456,0.06255534,-0.38064656
0.0114816,-0.23729,-0.17790984,0.043691114,-0.3995108
0.0114944,-0.25116,-0.1954259,0.026175052,-0.41702685
0.0115072,-0.26344,-0.21008608,0.011514872,-0.43168703
0.01152,-0.27413,-0.22298367,-0.0013827235,-0.4445846
0.0115328,-0.28329,-0.23448834,-0.0128873885,-0.4560893
0.0115456,-0.291,-0.24366252,-0.022061571,-0.4652635
0.0115584,-0.29728,-0.25187984,-0.030278891,-0.4734808
0.0115712,-0.30218,-0.25899616,-0.03739521,-0.4805971
0.011584,-0.30587,-0.265086,-0.043485045,-0.48668694
0.0115968,-0.3084,-0.27019906,-0.04859811,-0.4918
0.0116096,-0.30984,-0.27430534,-0.052704394,-0.4959063
0.0116224,-0.31041,-0.2773873,-0.05578634,-0.49898824
0.0116352,-0.31005,-0.27976635,-0.0581654,-0.50136733
0.011648,-0.3089,-0.2815589,-0.05995795,-0.5031599
0.0116608,-0.30707,-0.28271416,-0.06111321,-0.50431514
0.0116736,-0.30456,-0.28327963,-0.061678678,-0.50488055
0.0116864,-0.30143,-0.28322238,-0.061621428,-0.5048233
0.0116992,-0.29762,-0.28237867,-0.060777724,-0.5039796
0.011712,-0.29306,-0.280609,-0.059008062,-0.50220996
0.0117248,-0.28765,-0.2780552,-0.05645424,-0.49965614
0.0117376,-0.28135,-0.27463716,-0.053036213,-0.4962381
0.0117504,-0.2741,-0.2703193,-0.048718363,-0.49192026
0.0117632,-0.26573,-0.26498187,-0.043380916,-0.48658282
0.011776,-0.25612,-0.25846192,-0.036860973,-0.48006287
0.0117888,-0.24506,-0.25052047,-0.028919518,-0.47212142
0.0118016,-0.23251,-0.24133486,-0.019733906,-0.4629358
0.0118144,-0.21835,-0.23028827,-0.008687317,-0.45188922
0.0118272,-0.20252,-0.2170979,0.0045030564,-0.43869883
0.01184,-0.18512,-0.20232342,0.019277528,-0.4239244
0.0118528,-0.16608,-0.18606463,0.03553632,-0.40766558
0.0118656,-0.14547,-0.16848308,0.05311787,-0.39008403
0.0118784,-0.1234,-0.14962746,0.07197349,-0.3712284
0.0118912,-0.099988,-0.12950926,0.092091694,-0.35111022
0.011904,-0.075532,-0.10779934,0.11380161,-0.3294003
0.0119168,-0.050164,-0.081969775,0.13963118,-0.30357072
0.0119296,-0.024193,-0.05472495,0.166876,-0.2763259
0.0119424,0.0020916,-0.026707305,0.19694863,-0.25036323
0.0119552,0.028434,0.0020542955,0.2281485,-0.22403993
0.011968,0.054608,0.030094106,0.25753707,-0.19734885
0.0119808,0.080323,0.05845058,0.28501236,-0.1681112
0.0119936,0.10535,0.08683878,0.31165856,-0.137981
0.0120064,0.12948,0.11244656,0.3340475,-0.10915439
0.0120192,0.15251,0.13531539,0.35691634,-0.08628556
0.012032,0.17432,0.15633571,0.37793666,-0.06526524
0.0120448,0.19474,0.17605187,0.3976528,-0.04554908
0.0120576,0.21368,0.19418332,0.41578427,-0.02741763
0.0120704,0.23105,0.21054712,0.43214807,-0.01105383
0.0120832,0.24681,0.22519414,0.4467951,0.0035931915
0.012096,0.26092,0.23828557,0.45988652,0.016684622
0.0121088,0.27339,0.2495884,0.47118935,0.02798745
0.0121216,0.28426,0.25944152,0.48104247,0.037840575
0.0121344,0.29354,0.26797858,0.48957953,0.04637763
0.0121472,0.3013,0.27544686,0.4970478,0.053845912
0.01216,0.30761,0.2818956,0.5034965,0.060294658
0.0121728,0.31258,0.2873962,0.50899714,0.06579524
0.0121856,0.31623,0.29201606,0.51361704,0.07041511
0.0121984,0.31867,0.2953749,0.5169759,0.07377395
0.0122112,0.32001,0.2980168,0.51961774,0.07641584
0.012224,0.32035,0.30007255,0.5216735,0.0784716
0.0122368,0.31978,0.30164006,0.52324104,0.080039114
0.0122496,0.31831,0.302638,0.52423894,0.081037045
0.0122624,0.31599,0.30302578,0.52462673,0.08142483
0.0122752,0.31284,0.3026214,0.5242224,0.081020445
0.012288,0.30875,0.30159745,0.52319837,0.0799965
0.0123008,0.30366,0.29983723,0.5214382,0.07823628
0.0123136,0.29756,0.29734695,0.5189479,0.075746
0.0123264,0.29032,0.2941075,0.51570845,0.07250655
0.0123392,0.28189,0.29006338,0.51166433,0.06846243
0.012352,0.27208,0.28508508,0.50668603,0.06348413
0.0123648,0.26074,0.278726,0.500327,0.05712506
0.0123776,0.24781,0.27099377,0.49259472,0.04939282
0.0123904,0.23322,0.26210055,0.4837015,0.040499598
0.0124032,0.21694,0.25170338,0.47330433,0.030102432
0.012416,0.19901,0.23990855,0.4615095,0.018307596
0.0124288,0.17945,0.22623657,0.44783753,0.004635617
0.0124416,0.15824,0.21110334,0.43270427,-0.010497615
0.0124544,0.13555,0.19451833,0.41611928,-0.027082622
0.0124672,0.11161,0.17653404,0.398135,-0.045066908
0.01248,0.086569,0.15724134,0.3788423,-0.064359605
0.0124928,0.060688,0.13677248,0.35837343,-0.084828466
0.0125056,0.034257,0.11527617,0.339998,-0.10944565
0.0125184,0.0075235,0.092396066,0.32230622,-0.1375141
0.0125312,-0.019263,0.06866095,0.30293202,-0.1656101
0.012544,-0.045801,0.043426316,0.28106874,-0.1942161
0.0125568,-0.0718,0.0136344,0.2516897,-0.2244209
0.0125696,-0.097033,-0.016285477,0.2214432,-0.25401416
0.0125824,-0.12136,-0.04353036,0.19233577,-0.27939647
0.0125952,-0.14454,-0.07018927,0.16357255,-0.30395108
0.012608,-0.16641,-0.09551947,0.13545953,-0.32649845
0.0126208,-0.18684,-0.11848517,0.108321175,-0.3452915
0.0126336,-0.20574,-0.14029531,0.08242746,-0.3630181
0.0126464,-0.22305,-0.1606682,0.060932755,-0.38226914
0.0126592,-0.2387,-0.17921226,0.042388692,-0.40081322
0.012672,-0.25269,-0.19632621,0.025274739,-0.41792715
0.0126848,-0.26496,-0.21048729,0.011113659,-0.43208826
0.0126976,-0.27561,-0.22288674,-0.0012857914,-0.4444877
0.0127104,-0.28466,-0.23380984,-0.012208894,-0.45541078
0.0127232,-0.29218,-0.24248907,-0.02088812,-0.46409002
0.012736,-0.2982,-0.2501707,-0.028569758,-0.47177166
0.0127488,-0.30279,-0.2567763,-0.035175353,-0.47837725
0.0127616,-0.30609,-0.26234543,-0.040744483,-0.48394638
0.0127744,-0.30817,-0.26687792,-0.04527697,-0.48847887
0.0127872,-0.30907,-0.2704827,-0.04888174,-0.49208364
0.0128,-0.3089,-0.27314487,-0.05154392,-0.49474582
0.0128128,-0.30772,-0.27487275,-0.0532718,-0.4964737
0.0128256,-0.30544,-0.2756816,-0.054080665,-0.49728256
0.0128384,-0.30205,-0.2754955,-0.05389455,-0.49709645
0.0128512,-0.2975,-0.27430242,-0.052701473,-0.49590337
0.012864,-0.29173,-0.2720606,-0.050459653,-0.49366155
0.0128768,-0.28467,-0.2687263,-0.04712534,-0.49032724
0.0128896,-0.27624,-0.26423457,-0.042633623,-0.48583552
0.0129024,-0.26633,-0.25850326,-0.03690231,-0.4801042
0.0129152,-0.25479,-0.25151113,-0.029910177,-0.47311208
0.012928,-0.24152,-0.24276035,-0.021159396,-0.4643613
0.0129408,-0.22653,-0.23226525,-0.010664299,-0.45386618
0.0129536,-0.20978,-0.21935871,0.0022422373,-0.44095966
0.0129664,-0.1913,-0.20492488,0.016676068,-0.42652583
0.0129792,-0.17113,-0.18885508,0.032745868,-0.41045603
0.012992,-0.14935,-0.17127004,0.050330907,-0.392871
0.0130048,-0.12607,-0.15226825,0.069332704,-0.37386918
0.0130176,-0.10147,-0.13197951,0.08962144,-0.35358047
0.0130304,-0.075814,-0.110382736,0.111218214,-0.3319837
0.0130432,-0.049363,-0.084026605,0.13757434,-0.30562755
0.013056,-0.022396,-0.055698857,0.1659021,-0.27729982
0.0130688,0.0048367,-0.026493026,0.19742279,-0.25040883
0.0130816,0.03201,0.0034539131,0.22981308,-0.22290526
0.0130944,0.058909,0.032378968,0.26004297,-0.19528502
0.0131072,0.0852,0.061762445,0.28832617,-0.1648013
0.01312,0.11069,0.09111437,0.31579435,-0.1335656
0.0131328,0.13518,0.11680804,0.338409,-0.10479291
0.0131456,0.15844,0.14011274,0.3617137,-0.08148821
0.0131584,0.18037,0.16133988,0.38294083,-0.06026107
0.0131712,0.20079,0.18102737,0.4026283,-0.040573582
0.013184,0.21964,0.19882403,0.420425,-0.022776917
0.0131968,0.23679,0.214689,0.43628997,-0.0069119483
0.0132096,0.25226,0.2288144,0.45041534,0.0072134435
0.0132224,0.26603,0.24118412,0.46278507,0.019583166
0.0132352,0.27807,0.25180382,0.47340477,0.030202866
0.013248,0.28843,0.26086313,0.48246408,0.039262176
0.0132608,0.29717,0.26863503,0.49023598,0.047034085
0.0132736,0.30434,0.27528864,0.4968896,0.05368769
0.0132864,0.30995,0.28093094,0.5025319,0.059329987
0.0132992,0.31413,0.28563017,0.5072311,0.06402922
0.013312,0.31699,0.2894344,0.5110353,0.06783345
0.0133248,0.31856,0.2923687,0.51396966,0.07076776
0.0133376,0.31889,0.29421246,0.5158134,0.07261151
0.0133504,0.31799,0.29531205,0.516913,0.0737111
0.0133632,0.31582,0.29568282,0.5172838,0.07408187
0.013376,0.3123,0.29531068,0.5169116,0.07370973
0.0133888,0.30738,0.29416344,0.51576436,0.072562486
0.0134016,0.3011,0.29216966,0.5137706,0.07056871
0.0134144,0.29331,0.28939694,0.5109979,0.06779599
0.0134272,0.28393,0.28579158,0.5073925,0.064190626
0.01344,0.27282,0.28099245,0.5025934,0.0593915
0.0134528,0.25988,0.27510914,0.4967101,0.053508192
0.0134656,0.24512,0.26803172,0.48963267,0.046430767
0.0134784,0.22856,0.25976673,0.48136768,0.038165778
0.0134912,0.21017,0.25000542,0.47160637,0.028404474
0.013504,0.19001,0.2387849,0.46038586,0.017183945
0.0135168,0.16814,0.22566769,0.44726864,0.0040667355
0.0135296,0.1447,0.21089667,0.43249762,-0.010704279
0.0135424,0.11995,0.19453897,0.4161399,-0.027061984
0.0135552,0.09406,0.1766822,0.39828315,-0.044918746
0.013568,0.067302,0.15743051,0.37903148,-0.064170435
0.0135808,0.039946,0.1369269,0.35852784,-0.084674045
0.0135936,0.012326,0.115326986,0.33987123,-0.10921727
0.0136064,-0.015292,0.09222187,0.3218134,-0.13736968
0.0136192,-0.042658,0.06839499,0.30236533,-0.16557536
0.013632,-0.069436,0.042818844,0.28004867,-0.19441096
0.0136448,-0.09543,0.012943988,0.25065303,-0.22476506
0.0136576,-0.12041,-0.016829742,0.22061598,-0.25427547
0.0136704,-0.14416,-0.043911103,0.19179156,-0.27961376
0.0136832,-0.16654,-0.07029377,0.16344264,-0.30403018
0.013696,-0.18743,-0.09516758,0.13588859,-0.32622373
0.0137088,-0.20667,-0.11756422,0.10948212,-0.34461057
0.0137216,-0.22425,-0.13870126,0.08445069,-0.3618532
0.0137344,-0.2401,-0.15815708,0.06344387,-0.37975803
0.0137472,-0.25415,-0.17579147,0.045809478,-0.39739242
0.01376,-0.26647,-0.19191219,0.02968876,-0.41351312
0.0137728,-0.27708,-0.20548186,0.016119093,-0.4270828
0.0137856,-0.28596,-0.2168448,0.0047561526,-0.43844575
0.0137984,-0.2932,-0.22678296,-0.005182013,-0.44838393
0.0138112,-0.29892,-0.23503831,-0.0134373605,-0.45663926
0.013824,-0.30309,-0.24168217,-0.020081222,-0.46328312
0.0138368,-0.30583,-0.24719343,-0.025592476,-0.46879438
0.0138496,-0.30719,-0.25158188,-0.029980928,-0.47318283
0.0138624,-0.30709,-0.25480893,-0.033207983,-0.47640988
0.0138752,-0.30554,-0.25683543,-0.03523448,-0.47843638
0.013888,-0.30243,-0.25762993,-0.03602898,-0.47923088
0.0139008,-0.29777,-0.25714993,-0.035548985,-0.47875088
0.0139136,-0.29154,-0.25531185,-0.033710897,-0.4769128
0.0139264,-0.28357,-0.25207245,-0.030471504,-0.4736734
0.0139392,-0.27385,-0.24740124,-0.025800288,-0.4690022
0.013952,-0.26224,-0.2412161,-0.019615144,-0.46281704
0.0139648,-0.24865,-0.23347558,-0.011874631,-0.45507652
0.0139776,-0.23314,-0.22257954,-0.000978589,-0.4441805
0.0139904,-0.21572,-0.20976086,0.01184009,-0.4313618
0.0140032,-0.19643,-0.19518866,0.026412293,-0.4167896
0.014016,-0.1753,-0.17894375,0.042657197,-0.4005447
0.0140288,-0.15247,-0.16103022,0.06057073,-0.38263118
0.0140416,-0.12811,-0.14165264,0.079948306,-0.3632536
0.0140544,-0.10244,-0.12097762,0.10062333,-0.34257856
0.0140672,-0.075709,-0.09800123,0.12359972,-0.3196022
0.01408,-0.048248,-0.07053778,0.15148658,-0.29256213
0.0140928,-0.020327,-0.042043228,0.1824084,-0.26649487
0.0141056,0.0077921,-0.012842549,0.2140793,-0.2397644
0.0141184,0.035723,0.017017987,0.2458312,-0.21179523
0.0141312,0.06325,0.04494081,0.2740472,-0.18416557
0.014144,0.090129,0.07422669,0.3014183,-0.15296493
0.0141568,0.11607,0.1019465,0.32646942,-0.12257643
0.0141696,0.14088,0.12577216,0.34737313,-0.09582879
0.0141824,0.16435,0.14794566,0.3695466,-0.07365529
0.0141952,0.18635,0.16852492,0.39012587,-0.05307603
0.014208,0.20676,0.18744083,0.40904176,-0.034160122
0.0142208,0.22547,0.20446377,0.42606473,-0.017137185
0.0142336,0.24242,0.2195244,0.44112533,-0.0020765513
0.0142464,0.25755,0.23285875,0.4544597,0.0112577975
0.0142592,0.27092,0.24422999,0.46583092,0.022629037
0.014272,0.28249,0.25403997,0.47564092,0.032439023
0.0142848,0.29227,0.26228118,0.48388213,0.04068023
0.0142976,0.30035,0.2693155,0.49091646,0.04771456
0.0143104,0.30677,0.27521354,0.4968145,0.05361259
0.0143232,0.31158,0.2800299,0.50163084,0.058428943
0.014336,0.3148,0.28379497,0.5053959,0.06219402
0.0143488,0.31649,0.2865308,0.50813174,0.06492984
0.0143616,0.31653,0.28829515,0.5098961,0.0666942
0.0143744,0.31488,0.28908125,0.5106822,0.067480296
0.0143872,0.31151,0.2888853,0.51048625,0.067284346
0.0144,0.30643,0.28762954,0.5092305,0.066028595
0.0144128,0.29954,0.28530952,0.50691044,0.06370857
0.0144256,0.29072,0.2819284,0.5035293,0.06032744
0.0144384,0.27993,0.27730155,0.4989025,0.0557006
0.0144512,0.26704,0.27130926,0.4929102,0.049708307
0.014464,0.25212,0.26384458,0.48544553,0.04224363
0.0144768,0.2352,0.25494996,0.4765509,0.033349007
0.0144896,0.2163,0.24438927,0.46599022,0.022788316
0.0145024,0.19545,0.2318856,0.45348656,0.010284647
0.0145152,0.17281,0.21752734,0.43912828,-0.004073605
0.014528,0.14854,0.20145415,0.4230551,-0.020146802
0.0145408,0.12288,0.18378343,0.40538436,-0.037817523
0.0145536,0.096036,0.1646268,0.38622776,-0.056974143
0.0145664,0.068336,0.1441299,0.36573085,-0.07747105
0.0145792,0.0401,0.122497015,0.3447766,-0.099782564
0.014592,0.011639,0.09947091,0.32711402,-0.12817219
0.0146048,-0.016764,0.07548637,0.30788106,-0.1569083
0.0146176,-0.044812,0.050595697,0.28680417,-0.18561277
0.0146304,-0.072181,0.021407468,0.2586963,-0.21588135
0.0146432,-0.098719,-0.009011535,0.22853415,-0.24655722
0.014656,-0.12411,-0.03633965,0.19978465,-0.27246395
0.0146688,-0.14818,-0.06274559,0.17160195,-0.29709315
0.0146816,-0.17079,-0.087961234,0.14422598,-0.32014844
0.0146944,-0.19176,-0.110285595,0.11799474,-0.33856595
0.0147072,-0.21106,-0.13132644,0.09315255,-0.35580543
0.01472,-0.22854,-0.1507641,0.07083686,-0.37236506
0.0147328,-0.24419,-0.16825056,0.05335039,-0.3898515
0.0147456,-0.258,-0.18422754,0.03737341,-0.40582848
0.0147584,-0.26998,-0.19835855,0.0232424,-0.4199595
0.0147712,-0.28012,-0.2095335,0.012067452,-0.43113446
0.014784,-0.28847,-0.21934769,0.0022532642,-0.44094864
0.0147968,-0.29509,-0.22780165,-0.006200701,-0.4494026
0.0148096,-0.29995,-0.23441015,-0.012809202,-0.45601112
0.0148224,-0.30314,-0.23958999,-0.01798904,-0.46119094
0.0148352,-0.30455,-0.24350764,-0.021906689,-0.46510857
0.014848,-0.30407,-0.2461103,-0.024509355,-0.46771127
0.0148608,-0.30172,-0.24733755,-0.0257366,-0.4689385
0.0148736,-0.29746,-0.2471021,-0.025501147,-0.46870303
0.0148864,-0.29123,-0.24531026,-0.023709312,-0.4669112
0.0148992,-0.28299,-0.24189211,-0.020291165,-0.46349305
0.014912,-0.27256,-0.23683809,-0.015237138,-0.45843905
0.0149248,-0.25993,-0.22992422,-0.008323267,-0.45152515
0.0149376,-0.24515,-0.22039996,0.0012009889,-0.44200093
0.0149504,-0.22824,-0.20854034,0.0130606145,-0.43014127
0.0149632,-0.20926,-0.19460781,0.02699314,-0.41620874
0.014976,-0.18826,-0.1787419,0.042859048,-0.40034285
0.0149888,-0.16538,-0.16116093,0.06044002,-0.3827619
0.0150016,-0.14079,-0.14197643,0.07962452,-0.36357737
0.0150144,-0.11477,-0.121318385,0.100282565,-0.34291935
0.0150272,-0.087558,-0.09858737,0.12301358,-0.3201883
0.01504,-0.059482,-0.0712724,0.15185533,-0.29440016
0.0150528,-0.030831,-0.042824924,0.18266825,-0.26831812
0.0150656,-0.0019802,-0.01359949,0.21429427,-0.24149324
0.0150784,0.026778,0.016116446,0.24586976,-0.21363688
0.0150912,0.055175,0.043645985,0.27373478,-0.18644282
0.015104,0.082902,0.072633,0.3007853,-0.15551932
0.0151168,0.1097,0.09988972,0.32528168,-0.12550226
0.0151296,0.13534,0.12336813,0.3449691,-0.09823282
0.0151424,0.15965,0.14512655,0.3667275,-0.0764744
0.0151552,0.1824,0.16513824,0.3867392,-0.056462705
0.015168,0.2035,0.18350677,0.40510774,-0.038094178
0.0151808,0.22287,0.20002893,0.42162988,-0.021572024
0.0151936,0.24039,0.21462233,0.43622327,-0.006978616
0.0152064,0.25605,0.22756198,0.44916293,0.0059610307
0.0152192,0.26976,0.23876013,0.46036106,0.017159179
0.015232,0.2816,0.24829228,0.46989322,0.026691332
0.0152448,0.29158,0.25632098,0.47792193,0.034720033
0.0152576,0.29972,0.26298326,0.4845842,0.041382313
0.0152704,0.30603,0.26844162,0.49004257,0.046840668
0.0152832,0.31042,0.27274448,0.49434543,0.051143527
0.015296,0.31291,0.27593777,0.49753872,0.054336816
0.0153088,0.31341,0.2780509,0.49965185,0.05644995
0.0153216,0.31189,0.27909908,0.5007,0.057498127
0.0153344,0.30831,0.27897692,0.50057787,0.057375968
0.0153472,0.30261,0.27763307,0.49923402,0.05603212
0.01536,0.2947,0.27506632,0.49666727,0.053465366
0.0153728,0.28448,0.27113485,0.4927358,0.049533904
0.0153856,0.27196,0.26572627,0.48732722,0.04412532
0.0153984,0.25716,0.25875115,0.4803521,0.037150204
0.0154112,0.24013,0.25024128,0.47184223,0.02864033
0.015424,0.22095,0.23993,0.46153095,0.018329054
0.0154368,0.19967,0.22737351,0.44897446,0.005772561
0.0154496,0.17642,0.21291073,0.43451166,-0.008690223
0.0154624,0.15149,0.19656487,0.4181658,-0.025036082
0.0154752,0.12506,0.17851354,0.40011448,-0.043087408
0.015488,0.097457,0.1588893,0.38049024,-0.062711656
0.0155008,0.06898,0.13789001,0.35949096,-0.08371094
0.0155136,0.039969,0.11570994,0.33953562,-0.108115755
0.0155264,0.010771,0.09181206,0.32050782,-0.13688369
0.0155392,-0.018301,0.067391925,0.30059835,-0.16581449
0.015552,-0.04696,0.040506788,0.2767274,-0.19571385
0.0155648,-0.074893,0.009871598,0.24666467,-0.22692147
0.0155776,-0.10184,-0.020193152,0.21634999,-0.2567363
0.0155904,-0.12759,-0.04754963,0.18733601,-0.28243527
0.0156032,-0.15195,-0.0741072,0.1589136,-0.307128
0.015616,-0.17471,-0.098632894,0.13147777,-0.32874358
0.0156288,-0.19578,-0.12081414,0.105367385,-0.34699565
0.0156416,-0.21503,-0.1415505,0.08085011,-0.3639511
0.0156544,-0.23238,-0.16036208,0.06123887,-0.381963
0.0156672,-0.24781,-0.17734335,0.044257596,-0.39894432
0.01568,-0.26131,-0.19270395,0.028897002,-0.4143049
0.0156928,-0.27284,-0.20510925,0.016491696,-0.4267102
0.0157056,-0.28246,-0.21555786,0.0060430914,-0.43715882
0.0157184,-0.29014,-0.22451131,-0.0029103607,-0.44611228
0.0157312,-0.29577,-0.23185961,-0.01025866,-0.45346057
0.015744,-0.29934,-0.23719895,-0.015597999,-0.4587999
0.0157568,-0.30075,-0.24107185,-0.0194709,-0.4626728
0.0157696,-0.30001,-0.24342869,-0.021827742,-0.46502966
0.0157824,-0.29703,-0.24419229,-0.022591338,-0.46579325
0.0157952,-0.29177,-0.24331257,-0.021711618,-0.46491352
0.015808,-0.28414,-0.24071307,-0.019112125,-0.462314
0.0158208,-0.27406,-0.23636986,-0.014768913,-0.4579708
0.0158336,-0.26154,-0.23019059,-0.00858964,-0.45179152
0.0158464,-0.24662,-0.22122456,0.00037638843,-0.4428255
0.0158592,-0.2294,-0.21016316,0.011437789,-0.43176413
0.015872,-0.2099,-0.1966535,0.02494745,-0.41825444
0.0158848,-0.18822,-0.1812284,0.04037255,-0.40282935
0.0158976,-0.16455,-0.16398492,0.057616025,-0.38558587
0.0159104,-0.13911,-0.14501585,0.0765851,-0.3666168
0.0159232,-0.11221,-0.12446047,0.097140476,-0.3460614
0.015936,-0.084169,-0.10205305,0.119547896,-0.323654
0.0159488,-0.055298,-0.07537661,0.14797923,-0.29873243
0.0159616,-0.025931,-0.04688697,0.17883992,-0.27261385
0.0159744,0.0036196,-0.017652672,0.21046402,-0.24576937
0.0159872,0.032991,0.012207996,0.24232495,-0.21790895
0.016,0.061826,0.03944177,0.27032724,-0.19144371
0.0160128,0.089892,0.06826529,0.29728183,-0.16075125
0.0160256,0.11692,0.09571807,0.32236958,-0.13093342
0.0160384,0.1427,0.11879,0.34080237,-0.10322237
0.0160512,0.16698,0.14008085,0.36168182,-0.081520095
0.016064,0.18963,0.15960379,0.38120472,-0.06199716
0.0160768,0.2105,0.17744365,0.3990446,-0.044157296
0.0160896,0.22947,0.19353482,0.41513577,-0.028066128
0.0161024,0.24655,0.20772627,0.42932722,-0.01387468
0.0161152,0.26164,0.22017811,0.44177908,-0.0014228374
0.016128,0.27472,0.2310447,0.45264566,0.009443745
0.0161408,0.2858,0.24014252,0.46174347,0.018541574
0.0161536,0.2948,0.24779136,0.4693923,0.026190415
0.0161664,0.30171,0.25399208,0.47559303,0.03239113
0.0161792,0.30644,0.25890172,0.48050267,0.037300766
0.016192,0.30889,0.26258907,0.48419002,0.040988117
0.0162048,0.30902,0.26498806,0.486589,0.043387115
0.0162176,0.30679,0.26608098,0.48768193,0.044480026
0.0162304,0.30211,0.26586267,0.48746362,0.044261724
0.0162432,0.2949,0.26430094,0.4859019,0.042699993
0.016256,0.28516,0.26129365,0.4828946,0.0396927
0.0162688,0.27285,0.25669748,0.47829843,0.035096526
0.0162816,0.25804,0.25041074,0.4720117,0.028809786
0.0162944,0.24077,0.24254934,0.4641503,0.020948395
0.0163072,0.22114,0.23262492,0.45422587,0.011023968
0.01632,0.19931,0.22067253,0.4422735,-0.00092841685
0.0163328,0.1754,0.2067313,0.42833227,-0.014869645
0.0163456,0.14971,0.19091055,0.4125115,-0.030690402
0.0163584,0.12252,0.17333482,0.3949358,-0.048266128
0.0163712,0.094136,0.15412083,0.37572178,-0.06748012
0.016384,0.064927,0.13345437,0.35505533,-0.08814658
0.0163968,0.035271,0.11138207,0.33603948,-0.11327535
0.0164096,0.0054478,0.08771176,0.3172328,-0.14180928
0.0164224,-0.02415,0.063490815,0.29740334,-0.17042172
0.0164352,-0.053194,0.035992634,0.27242002,-0.20043474
0.016448,-0.081432,0.0053044795,0.24224067,-0.2316317
0.0164608,-0.1086,-0.024170034,0.21225333,-0.2605934
0.0164736,-0.13443,-0.05141575,0.18335763,-0.2861891
0.0164864,-0.15874,-0.077791706,0.15512906,-0.31071246
0.0164992,-0.18137,-0.101719126,0.12796259,-0.33140084
0.016512,-0.20221,-0.123648554,0.10215747,-0.34945458
0.0165248,-0.22108,-0.14417005,0.077907234,-0.36624733
0.0165376,-0.23799,-0.16252658,0.059074372,-0.38412753
0.0165504,-0.25286,-0.17928177,0.04231918,-0.40088272
0.0165632,-0.26562,-0.19435942,0.027241528,-0.41596037
0.016576,-0.27631,-0.20611091,0.01549004,-0.42771184
0.0165888,-0.28482,-0.21605799,0.0055429637,-0.43765894
0.0166016,-0.29097,-0.2243233,-0.0027223527,-0.44592425
0.0166144,-0.29473,-0.23081735,-0.009216398,-0.4524183
0.0166272,-0.29606,-0.23499921,-0.01339826,-0.45660016
0.01664,-0.29489,-0.23741554,-0.015814587,-0.4590165
0.0166528,-0.29114,-0.23795968,-0.016358733,-0.45956063
0.0166656,-0.28472,-0.23657721,-0.014976263,-0.45817816
0.0166784,-0.27563,-0.23323514,-0.011634186,-0.45483607
0.0166912,-0.26382,-0.22766949,-0.0060685426,-0.44927043
0.016704,-0.2494,-0.2194403,0.0021606535,-0.44104123
0.0167168,-0.23246,-0.2090681,0.012532845,-0.43066907
0.0167296,-0.21302,-0.19631739,0.02528356,-0.41791832
0.0167424,-0.19122,-0.18117487,0.040426075,-0.40277582
0.0167552,-0.16728,-0.16412945,0.0574715,-0.3857304
0.016768,-0.14151,-0.14536753,0.07623342,-0.36696848
0.0167808,-0.11417,-0.12501591,0.096585035,-0.34661686
0.0167936,-0.085599,-0.10268084,0.11892011,-0.32428178
0.0168064,-0.056172,-0.07658562,0.1477966,-0.30096784
0.0168192,-0.026244,-0.047931116,0.17877857,-0.2746408
0.016832,0.0038358,-0.018390186,0.21068645,-0.2474668
0.0168448,0.033679,0.011886316,0.24291396,-0.21914133
0.0168576,0.062992,0.039581165,0.2713514,-0.19218905
0.0168704,0.09149,0.0687434,0.29853165,-0.16104484
0.0168832,0.11888,0.09610658,0.3231907,-0.13097751
0.016896,0.14492,0.11936364,0.34166467,-0.10293739
0.0169088,0.16941,0.1406389,0.36223984,-0.08096205
0.0169216,0.19216,0.16009277,0.38169372,-0.06150818
0.0169344,0.21308,0.17778385,0.3993848,-0.043817103
0.0169472,0.23207,0.19362184,0.4152228,-0.027979106
0.01696,0.24897,0.20742293,0.42902386,-0.014178023
0.0169728,0.2638,0.2193735,0.44097444,-0.0022274554
0.0169856,0.27647,0.22963503,0.45123598,0.00803408
0.0169984,0.28688,0.23811494,0.4597159,0.016513988
0.0170112,0.29494,0.24492538,0.46652633,0.02332443
0.017024,0.30049,0.2502426,0.47184354,0.028641641
0.0170368,0.30351,0.25408402,0.47568497,0.03248307
0.0170496,0.30391,0.25651765,0.4781186,0.0349167
0.0170624,0.30167,0.25748792,0.47908887,0.035886973
0.0170752,0.29667,0.25692496,0.4785259,0.035324007
0.017088,0.28879,0.25473192,0.47633287,0.033130974
0.0171008,0.27812,0.2508611,0.47246206,0.029260159
0.0171136,0.2647,0.2450797,0.46668065,0.023478746
0.0171264,0.2486,0.23742278,0.4590237,0.01582183
0.0171392,0.22993,0.22747958,0.44908053,0.0058786273
0.017152,0.20878,0.21558683,0.4371878,-0.0060141236
0.0171648,0.18536,0.20151567,0.42311662,-0.020085275
0.0171776,0.15992,0.18549989,0.40710086,-0.036101058
0.0171904,0.1328,0.16767795,0.3892789,-0.053922996
0.0172032,0.10435,0.1482595,0.36986047,-0.073341444
0.017216,0.074912,0.12745965,0.3490606,-0.094141304
0.0172288,0.044853,0.10508438,0.3307457,-0.120576926
0.0172416,0.014584,0.08147362,0.31202924,-0.149082
0.0172544,-0.015569,0.0572424,0.2919231,-0.17743832
0.0172672,-0.045263,0.029001385,0.26549637,-0.2074936
0.01728,-0.074161,-0.0015518264,0.23540108,-0.23850472
0.0172928,-0.10201,-0.030006522,0.20611642,-0.26612946
0.0173056,-0.12854,-0.05681299,0.17769386,-0.29131985
0.0173184,-0.15356,-0.082710765,0.14999598,-0.31541753
0.0173312,-0.17686,-0.10573613,0.12337787,-0.33485013
0.017344,-0.19829,-0.12724116,0.09807989,-0.35256222
0.0173568,-0.21775,-0.1471008,0.07450014,-0.36870176
0.0173696,-0.23512,-0.1649352,0.05666575,-0.38653615
0.0173824,-0.25035,-0.18109214,0.040508807,-0.4026931
0.0173952,-0.26331,-0.19533302,0.02626793,-0.41693395
0.017408,-0.27391,-0.20623523,0.01536572,-0.42783618
0.0174208,-0.28194,-0.21537806,0.006222889,-0.436979
0.0174336,-0.28737,-0.22277352,-0.0011725724,-0.44437447
0.0174464,-0.29012,-0.2282077,-0.0066067576,-0.44980866
0.0174592,-0.29009,-0.2311593,-0.00955835,-0.45276025
0.017472,-0.28726,-0.23209877,-0.010497823,-0.4536997
0.0174848,-0.28147,-0.23098549,-0.009384543,-0.45258644
0.0174976,-0.27268,-0.22767878,-0.006077826,-0.44927973
0.0175104,-0.261,-0.22164354,-4.258752e-05,-0.4432445
0.0175232,-0.24654,-0.2132026,0.008398354,-0.43480355
0.017536,-0.22932,-0.2024922,0.019108742,-0.42409316
0.0175488,-0.20946,-0.18958971,0.03201124,-0.41119066
0.0175616,-0.18711,-0.17398344,0.04761751,-0.3955844
0.0175744,-0.16259,-0.15641893,0.065182015,-0.37801987
0.0175872,-0.13614,-0.13703297,0.08456798,-0.35863394
0.0176,-0.10815,-0.11596813,0.10563282,-0.3375691
0.0176128,-0.079014,-0.09221007,0.13123517,-0.3156553
0.0176256,-0.049016,-0.06495583,0.16151851,-0.29143018
0.0176384,-0.018597,-0.03568594,0.19309603,-0.2644679
0.0176512,0.011844,-0.005671352,0.22544819,-0.2367909
0.017664,0.041998,0.024031537,0.2564351,-0.20837201
0.0176768,0.07149,0.05177233,0.28364274,-0.18009807
0.0176896,0.10002,0.08057106,0.31029284,-0.1491507
0.0177024,0.12733,0.105386585,0.33103174,-0.12025857
0.0177152,0.15321,0.12753144,0.3491324,-0.09406951
0.017728,0.1774,0.14746934,0.3690703,-0.07413161
0.0177408,0.19976,0.16564968,0.38725063,-0.055951267
0.0177536,0.22018,0.18200208,0.40360302,-0.039598867
0.0177664,0.23847,0.19648692,0.41808787,-0.02511403
0.0177792,0.25458,0.20894569,0.43054664,-0.012655258
0.017792,0.26843,0.2196614,0.44126236,-0.00193955
0.0178048,0.27976,0.22869374,0.45029467,0.007092789
0.0178176,0.28843,0.2360294,0.45763034,0.014428452
0.0178304,0.29442,0.24156596,0.4631669,0.019965008
0.0178432,0.2976,0.24555524,0.46715617,0.023954287
0.017856,0.29791,0.24794438,0.46954533,0.026343435
0.0178688,0.29522,0.24871102,0.47031197,0.02711007
0.0178816,0.28946,0.24778807,0.46938902,0.026187122
0.0178944,0.28065,0.24502662,0.46662757,0.023425668
0.0179072,0.26886,0.2404052,0.46200615,0.018804252
0.01792,0.25416,0.23378079,0.45538175,0.012179837
0.0179328,0.23664,0.22500846,0.4466094,0.0034075081
0.0179456,0.2164,0.21418862,0.4357896,-0.0074123293
0.0179584,0.19366,0.20116164,0.42276257,-0.020439312
0.0179712,0.16875,0.18615726,0.4077582,-0.035443693
0.017984,0.14191,0.16931738,0.3909183,-0.05228357
0.0179968,0.11355,0.15078235,0.3723833,-0.0708186
0.0180096,0.084065,0.1307552,0.35235614,-0.09084575
0.0180224,0.05383,0.10918232,0.33416736,-0.11580271
0.0180352,0.023231,0.086204834,0.31605357,-0.14364389
0.018048,-0.0073354,0.06264307,0.29684764,-0.17156148
0.0180608,-0.037548,0.036009736,0.27282518,-0.20080572
0.0180736,-0.067001,0.0063843466,0.24391662,-0.23114793
0.0180864,-0.095425,-0.022318184,0.21495834,-0.2595947
0.0180992,-0.12261,-0.04869956,0.18715063,-0.28454974
0.018112,-0.14823,-0.07425716,0.15998325,-0.30849758
0.0181248,-0.17209,-0.09730622,0.1337859,-0.32839835
0.0181376,-0.19407,-0.11848003,0.108956516,-0.34591657
0.0181504,-0.21403,-0.13795756,0.08580585,-0.36172098
0.0181632,-0.23181,-0.15546684,0.06613411,-0.3770678
0.018176,-0.24724,-0.17138101,0.05021994,-0.39298195
0.0181888,-0.26017,-0.18551339,0.036087558,-0.40711433
0.0182016,-0.27042,-0.19663075,0.024970204,-0.4182317
0.0182144,-0.27786,-0.20510705,0.016493902,-0.42670798
0.0182272,-0.28244,-0.2116333,0.009967655,-0.43323424
0.01824,-0.28403,-0.21595138,0.0056495667,-0.43755233
0.0182528,-0.28253,-0.21788795,0.0037129968,-0.4394889
0.0182656,-0.27789,-0.21739133,0.0042096227,-0.43899226
0.0182784,-0.27004,-0.21440883,0.00719212,-0.43600976
0.0182912,-0.25908,-0.20893373,0.012667224,-0.43053466
0.018304,-0.24513,-0.20103726,0.020563692,-0.4226382
0.0183168,-0.22824,-0.19077493,0.030826017,-0.41237587
0.0183296,-0.2085,-0.17824706,0.043353885,-0.399848
0.0183424,-0.18618,-0.1633394,0.058261544,-0.38494036
0.0183552,-0.16153,-0.14586625,0.075734705,-0.3674672
0.018368,-0.13491,-0.12647048,0.09513047,-0.34807143
0.0183808,-0.10664,-0.10479023,0.11797536,-0.32755584
0.0183936,-0.0772,-0.080179125,0.14682806,-0.3071863
0.0184064,-0.046907,-0.052662775,0.17712489,-0.28245044
0.0184192,-0.016195,-0.023693467,0.20833427,-0.2557212
0.018432,0.014506,0.005929227,0.23993683,-0.22807837
0.0184448,0.044887,0.033394434,0.2680707,-0.20128185
0.0184576,0.074567,0.06102027,0.29422474,-0.17218418
0.0184704,0.10325,0.088112,0.31860736,-0.14238337
0.0184832,0.13064,0.11106012,0.33666882,-0.11454857
0.018496,0.15651,0.13200866,0.35360962,-0.08959229
0.0185088,0.18066,0.15119913,0.37280008,-0.07040182
0.0185216,0.20286,0.1686164,0.39021736,-0.05298455
0.0185344,0.22297,0.18418077,0.40578172,-0.037420183
0.0185472,0.24087,0.19790265,0.4195036,-0.0236983
0.01856,0.25633,0.20952119,0.43112212,-0.01207976
0.0185728,0.26913,0.21932204,0.44092298,-0.002278909
0.0185856,0.27913,0.22735171,0.44895267,0.0057507604
0.0185984,0.28622,0.2335886,0.45518956,0.011987656
0.0186112,0.29033,0.23789752,0.45949847,0.016296566
0.018624,0.2913,0.24049106,0.462092,0.018890113
0.0186368,0.28903,0.24126452,0.46286547,0.019663572
0.0186496,0.28346,0.24011132,0.46171227,0.018510371
0.0186624,0.27467,0.23691928,0.45852023,0.015318334
0.0186752,0.26275,0.23160712,0.4532081,0.010006174
0.018688,0.24769,0.22420761,0.44580856,0.0026066601
0.0187008,0.22964,0.21465325,0.4362542,-0.006947696
0.0187136,0.20882,0.20287965,0.42448062,-0.018721297
0.0187264,0.18545,0.18896244,0.4105634,-0.032638505
0.0187392,0.15985,0.17304355,0.3946445,-0.0485574
0.018752,0.13241,0.1552934,0.37689435,-0.066307545
0.0187648,0.10349,0.13591853,0.35751948,-0.08568242
0.0187776,0.073514,0.11495631,0.33861172,-0.108699106
0.0187904,0.042906,0.09240527,0.3209025,-0.13609198
0.0188032,0.012045,0.06902225,0.3020994,-0.16405492
0.018816,-0.018643,0.043989684,0.28062117,-0.19264181
0.0188288,-0.048839,0.014738681,0.25228852,-0.22281116
0.0188416,-0.078175,-0.014668569,0.22312604,-0.25246316
0.0188544,-0.10636,-0.041143592,0.1953552,-0.2776424
0.0188672,-0.13308,-0.06685902,0.16816719,-0.30188525
0.01888,-0.15815,-0.090427645,0.14192909,-0.32278436
0.0188928,-0.1814,-0.111806855,0.116941944,-0.34055567
0.0189056,-0.20255,-0.13163398,0.093505815,-0.3567738
0.0189184,-0.22146,-0.14935762,0.07224333,-0.37095857
0.0189312,-0.23795,-0.16538584,0.056215107,-0.3869868
0.018944,-0.25169,-0.17951928,0.04208167,-0.40112025
0.0189568,-0.26259,-0.1909611,0.030639857,-0.41256204
0.0189696,-0.2705,-0.19916746,0.02243349,-0.4207684
0.0189824,-0.27532,-0.20526597,0.01633498,-0.42686692
0.0189952,-0.27694,-0.20907632,0.012524635,-0.43067726
0.019008,-0.27516,-0.21037754,0.011223406,-0.4319785
0.0190208,-0.26999,-0.20909463,0.012506321,-0.4306956
0.0190336,-0.26156,-0.20523046,0.01637049,-0.42683142
0.0190464,-0.24986,-0.19880775,0.022793204,-0.4204087
0.0190592,-0.23495,-0.18987697,0.031723976,-0.41147792
0.019072,-0.21697,-0.17853951,0.043061435,-0.40014046
0.0190848,-0.19611,-0.16492543,0.056675524,-0.38652638
0.0190976,-0.17272,-0.14891358,0.07268737,-0.3705145
0.0191104,-0.14704,-0.13058393,0.09101702,-0.3521849
0.0191232,-0.1195,-0.11035564,0.11244319,-0.33315447
0.019136,-0.090476,-0.087115146,0.13965341,-0.31388372
0.0191488,-0.060403,-0.062111948,0.16858608,-0.29280996
0.0191616,-0.02968,-0.03429134,0.19858201,-0.26716468
0.0191744,0.0012346,-0.0059089414,0.22910723,-0.2409251
0.0191872,0.031982,0.021903964,0.25803018,-0.21422225
0.0192,0.062174,0.04757129,0.2832548,-0.18811223
0.0192128,0.091458,0.074477464,0.30790585,-0.15895092
0.0192256,0.11959,0.09777587,0.32713082,-0.13157907
0.0192384,0.14624,0.11860214,0.34267718,-0.10547288
0.0192512,0.17117,0.1374964,0.35909736,-0.08410455
0.019264,0.19418,0.15471396,0.3763149,-0.06688699
0.0192768,0.21506,0.17016347,0.3917644,-0.051437482
0.0192896,0.23359,0.18380795,0.40540892,-0.037792996
0.0193024,0.24951,0.1955903,0.41719127,-0.026010647
0.0193152,0.26254,0.20542559,0.42702654,-0.01617536
0.019328,0.27265,0.21337277,0.43497372,-0.008228183
0.0193408,0.27959,0.21955207,0.44115302,-0.0020488799
0.0193536,0.28329,0.22385551,0.44545645,0.0022545606
0.0193664,0.28363,0.22624674,0.4478477,0.0046457946
0.0193792,0.28047,0.22671188,0.44831282,0.0051109344
0.019392,0.27389,0.22519338,0.44679433,0.0035924315
0.0194048,0.26398,0.22176205,0.443363,0.00016109645
0.0194176,0.25071,0.21636866,0.43796962,-0.0052322894
0.0194304,0.23424,0.20885992,0.43046087,-0.012741029
0.0194432,0.21478,0.19920196,0.4208029,-0.022398993
0.019456,0.1925,0.18745248,0.40905344,-0.03414847
0.0194688,0.16779,0.17368124,0.3952822,-0.047919706
0.0194816,0.14102,0.15801512,0.37961608,-0.06358583
0.0194944,0.11254,0.14064382,0.36224478,-0.08095713
0.0195072,0.082832,0.1217562,0.34434107,-0.100828655
0.01952,0.052316,0.10109558,0.32840717,-0.126216
0.0195328,0.021394,0.07917629,0.3111949,-0.1528423
0.0195456,-0.0095102,0.056718037,0.2927698,-0.17933373
0.0195584,-0.04002,0.030696997,0.2689591,-0.2075651
0.0195712,-0.069741,0.0020611975,0.24105515,-0.23693274
0.019584,-0.098391,-0.024988608,0.21351042,-0.26348764
0.0195968,-0.12567,-0.05048894,0.18674919,-0.2877271
0.0196096,-0.1513,-0.07513688,0.16055867,-0.3108324
0.0196224,-0.17502,-0.096801706,0.13533595,-0.32893935
0.0196352,-0.19665,-0.11705966,0.111572325,-0.34569165
0.019648,-0.2159,-0.13505918,0.089794025,-0.3599124
0.0196608,-0.23245,-0.1514324,0.070168555,-0.37303334
0.0196736,-0.24612,-0.1658448,0.05575615,-0.38744575
0.0196864,-0.25676,-0.17803484,0.043566108,-0.3996358
0.0196992,-0.2642,-0.18697865,0.034622297,-0.4085796
0.019712,-0.26832,-0.19292027,0.028680682,-0.41452122
0.0197248,-0.26894,-0.1965156,0.025085345,-0.41811657
0.0197376,-0.26595,-0.19746493,0.024136022,-0.4190659
0.0197504,-0.25948,-0.19569112,0.025909826,-0.41729206
0.0197632,-0.24962,-0.19118974,0.030411214,-0.4127907
0.019776,-0.23632,-0.18400708,0.03759387,-0.40560803
0.0197888,-0.21973,-0.1743136,0.047287345,-0.39591455
0.0198016,-0.20008,-0.16223226,0.059368685,-0.38383323
0.0198144,-0.17763,-0.14798608,0.073614866,-0.36958703
0.0198272,-0.15277,-0.13172972,0.08987123,-0.35333067
0.01984,-0.12587,-0.11260889,0.11158096,-0.33679873
0.0198528,-0.097325,-0.09037496,0.13754286,-0.3182928
0.0198656,-0.067511,-0.06662187,0.16536164,-0.29860538
0.0198784,-0.036901,-0.040223483,0.19471228,-0.27515924
0.0198912,-0.0059691,-0.012171157,0.22480291,-0.24914521
0.019904,0.024917,0.015579034,0.25377437,-0.2226163
0.0199168,0.055358,0.04075927,0.27897945,-0.19746092
0.0199296,0.084976,0.067726456,0.3035961,-0.16814321
0.0199424,0.11345,0.09151613,0.32332805,-0.1402958
0.0199552,0.14046,0.1125776,0.33890763,-0.113752425
0.019968,0.16577,0.13172783,0.35332876,-0.08987312
0.0199808,0.18913,0.14914553,0.3707465,-0.07245542
0.0199936,0.21028,0.16471697,0.3863179,-0.056883976
0.0200064,0.22889,0.17835847,0.39995942,-0.043242484
0.0200192,0.24461,0.19002552,0.41162646,-0.031575426
0.020032,0.25726,0.1997262,0.42132714,-0.021874756
0.0200448,0.26681,0.20741671,0.42901766,-0.0141842365
0.0200576,0.27304,0.21315372,0.43475467,-0.00844723
0.0200704,0.27573,0.21688366,0.4384846,-0.0047172904
0.0200832,0.27483,0.21853393,0.44013488,-0.0030670166
0.020096,0.27029,0.21801113,0.4396121,-0.0035898238
0.0201088,0.26223,0.21540546,0.4370064,-0.0061954856
0.0201216,0.25068,0.21055557,0.4321565,-0.011045381
0.0201344,0.23575,0.20328899,0.42488992,-0.018311962
0.0201472,0.21758,0.19373699,0.41533792,-0.027863964
0.02016,0.19641,0.18191534,0.4035163,-0.039685607
0.0201728,0.17258,0.1679536,0.38955456,-0.053647354
0.0201856,0.14649,0.15203373,0.3736347,-0.06956722
0.0201984,0.11857,0.13437656,0.3559775,-0.087224394
0.0202112,0.089277,0.11507706,0.3391981,-0.109044
0.020224,0.058985,0.094101764,0.3228372,-0.13463369
0.0202368,0.028112,0.07210846,0.3053854,-0.16116847
0.0202496,-0.0028446,0.049518082,0.28683063,-0.18779448
0.0202624,-0.033495,0.022545533,0.26130658,-0.2162155
0.0202752,-0.063433,-0.005994071,0.2334504,-0.24543853
0.020288,-0.092328,-0.031641565,0.20691255,-0.2701957
0.0203008,-0.11991,-0.056467768,0.18091068,-0.29384622
0.0203136,-0.14589,-0.079516776,0.15567672,-0.31471026
0.0203264,-0.16994,-0.10020387,0.13161512,-0.33202285
0.0203392,-0.19171,-0.11914801,0.10914976,-0.3474458
0.020352,-0.2109,-0.13610679,0.08863439,-0.36084795
0.0203648,-0.22727,-0.15123597,0.07036498,-0.37283692
0.0203776,-0.24061,-0.16432522,0.057275727,-0.3859262
0.0203904,-0.25073,-0.1750565,0.046544448,-0.39665747
0.0204032,-0.25743,-0.18246281,0.03913814,-0.40406376
0.020416,-0.26051,-0.18691033,0.03469062,-0.40851128
0.0204288,-0.25992,-0.18883406,0.032766894,-0.41043502
0.0204416,-0.25568,-0.18808268,0.03351827,-0.40968364
0.0204544,-0.24786,-0.18468697,0.036913976,-0.4062879
0.0204672,-0.23645,-0.1787391,0.04286185,-0.40034005
0.02048,-0.22155,-0.17027704,0.051323906,-0.391878
0.0204928,-0.20339,-0.15944302,0.06215793,-0.38104397
0.0205056,-0.18223,-0.14639008,0.07521087,-0.36799103
0.0205184,-0.15841,-0.13127641,0.090677604,-0.35323042
0.0205312,-0.13231,-0.1140827,0.11116416,-0.33932957
0.020544,-0.10435,-0.093176536,0.13559237,-0.32194546
0.0205568,-0.074983,-0.070745,0.16187495,-0.30336493
0.0205696,-0.044666,-0.046928924,0.18963201,-0.28348985
0.0205824,-0.013856,-0.02026026,0.21828018,-0.2588007
0.0205952,0.017034,0.006479696,0.24662597,-0.23366658
0.020608,0.047554,0.030960632,0.2713388,-0.20941754
0.0206208,0.077403,0.055532936,0.29438415,-0.18331827
0.0206336,0.10617,0.07944678,0.31514186,-0.15624832
0.0206464,0.13353,0.10006298,0.33067906,-0.13055308
0.0206592,0.1592,0.1187595,0.34364793,-0.10612893
0.020672,0.18283,0.13583769,0.35743862,-0.08576326
0.0206848,0.20413,0.15117829,0.37277925,-0.070422664
0.0206976,0.2227,0.16464376,0.3862447,-0.056957185
0.0207104,0.2383,0.17615993,0.39776087,-0.045441017
0.0207232,0.25075,0.18574762,0.40734857,-0.035853326
0.020736,0.25985,0.19330922,0.41491017,-0.028291732
0.0207488,0.26536,0.1987725,0.42037344,-0.022828445
0.0207616,0.2672,0.20204747,0.42364842,-0.019553483
0.0207744,0.26532,0.2030321,0.42463306,-0.018568844
0.0207872,0.25972,0.20179148,0.42339242,-0.01980947
0.0208,0.2505,0.19814959,0.41975054,-0.023451358
0.0208128,0.23762,0.19207759,0.41367853,-0.029523358
0.0208256,0.22132,0.18370199,0.40530294,-0.037898958
0.0208384,0.20185,0.17303398,0.39463493,-0.048566967
0.0208512,0.17947,0.16017908,0.38178003,-0.06142187
0.020864,0.15457,0.14529625,0.3668972,-0.076304704
0.0208768,0.12758,0.12858805,0.350189,-0.0930129
0.0208896,0.098951,0.11012239,0.33576944,-0.11552466
0.0209024,0.069124,0.089974284,0.32006538,-0.14011683
0.0209152,0.038572,0.068756625,0.30316108,-0.16564785
0.020928,0.0077509,0.04676882,0.28507546,-0.1915378
0.0209408,-0.022956,0.020237725,0.2598439,-0.21936844
0.0209536,-0.053132,-0.007825674,0.23235661,-0.24800795
0.0209664,-0.082384,-0.03299052,0.20614144,-0.27212247
0.0209792,-0.11035,-0.057613883,0.18028969,-0.29551744
0.020992,-0.13676,-0.080367975,0.15510005,-0.315836
0.0210048,-0.16125,-0.10114442,0.1308936,-0.33318245
0.0210176,-0.18337,-0.1199151,0.10843998,-0.34827018
0.0210304,-0.20285,-0.13687634,0.08789885,-0.36165154
0.0210432,-0.2194,-0.15198624,0.06961471,-0.3735872
0.021056,-0.23277,-0.16494507,0.056655884,-0.38654602
0.0210688,-0.24278,-0.17542367,0.046177283,-0.39702463
0.0210816,-0.24919,-0.18214205,0.0394589,-0.403743
0.0210944,-0.25185,-0.18612179,0.03547916,-0.40772274
0.0211072,-0.25072,-0.18733405,0.034266904,-0.408935
0.02112,-0.24582,-0.18572913,0.03587182,-0.4073301
0.0211328,-0.23724,-0.18133205,0.040268898,-0.402933
0.0211456,-0.22496,-0.1742038,0.04739715,-0.39580476
0.0211584,-0.20916,-0.16446254,0.057138413,-0.3860635
0.0211712,-0.19012,-0.15233058,0.06927037,-0.37393153
0.021184,-0.1681,-0.13800587,0.08359508,-0.3596068
0.0211968,-0.14352,-0.12180247,0.10210321,-0.34570816
0.0212096,-0.11682,-0.1024109,0.12502769,-0.32984948
0.0212224,-0.088394,-0.08074511,0.1504069,-0.31189713
0.0212352,-0.058757,-0.057850815,0.17728043,-0.29298207
0.021248,-0.028325,-0.032567643,0.20536748,-0.27050278
0.0212608,0.0024182,-0.0057931263,0.23404458,-0.24563083
0.0212736,0.033013,0.019954072,0.26058134,-0.22067319
0.0212864,0.063124,0.043580834,0.28370726,-0.19654559
0.0212992,0.092313,0.06873545,0.30642512,-0.16895422
0.021312,0.12025,0.09007099,0.32330468,-0.1431627
0.0213248,0.1466,0.109182,0.33692467,-0.11856067
0.0213376,0.17091,0.12656975,0.34900123,-0.09586173
0.0213504,0.19281,0.14224438,0.36384535,-0.079356566
0.0213632,0.21199,0.15608454,0.3776855,-0.06551641
0.021376,0.22814,0.16802254,0.3896235,-0.053578407
0.0213888,0.24109,0.17797606,0.39957702,-0.043624893
0.0214016,0.25054,0.18585426,0.4074552,-0.035746694
0.0214144,0.25627,0.19155495,0.4131559,-0.030046001
0.0214272,0.25823,0.19497006,0.41657102,-0.026630893
0.02144,0.25634,0.19605757,0.4176585,-0.025543377
0.0214528,0.25069,0.194935,0.41653594,-0.026665956
0.0214656,0.24123,0.19139874,0.4129997,-0.03020221
0.0214784,0.22811,0.18547636,0.4070773,-0.036124587
0.0214912,0.2115,0.17723846,0.3988394,-0.044362485
0.021504,0.19165,0.16666397,0.38826492,-0.054936975
0.0215168,0.16893,0.1538821,0.37548304,-0.06771885
0.0215296,0.14378,0.13904771,0.36064866,-0.08255324
0.0215424,0.11659,0.12237779,0.3450227,-0.100267135
0.0215552,0.087864,0.10379203,0.33092338,-0.12333934
0.021568,0.05802,0.083772205,0.31537652,-0.1478321
0.0215808,0.027542,0.06285857,0.29859358,-0.17287645
0.0215936,-0.003092,0.040472127,0.27964807,-0.1987038
0.0216064,-0.03347,0.013963678,0.25425276,-0.22632541
0.0216192,-0.063206,-0.012812648,0.22776224,-0.25338754
0.021632,-0.091908,-0.037413042,0.20225145,-0.27707753
0.0216448,-0.11914,-0.06148238,0.17712957,-0.30009434
0.0216576,-0.1446,-0.08275243,0.15286252,-0.31836736
0.0216704,-0.16779,-0.10235342,0.12992811,-0.33463496
0.0216832,-0.18836,-0.119648285,0.10903127,-0.34832785
0.021696,-0.20603,-0.13510561,0.09030375,-0.36051497
0.0217088,-0.22046,-0.14837852,0.07416691,-0.37092394
0.0217216,-0.23151,-0.15912674,0.062474206,-0.3807277
0.0217344,-0.23886,-0.16709948,0.054501474,-0.38870043
0.0217472,-0.24238,-0.17166041,0.04994054,-0.39326137
0.02176,-0.24203,-0.17299834,0.04860261,-0.3945993
0.0217728,-0.23787,-0.17154567,0.05005528,-0.39314663
0.0217856,-0.22987,-0.16728528,0.05431567,-0.3888862
0.0217984,-0.21805,-0.16025189,0.061349064,-0.38185284
0.0218112,-0.20267,-0.15061104,0.07098991,-0.372212
0.021824,-0.18392,-0.13852364,0.08336058,-0.36040786
0.0218368,-0.1622,-0.124185175,0.10037434,-0.3487447
0.0218496,-0.13787,-0.10687343,0.121031396,-0.33477825
0.0218624,-0.11135,-0.08750211,0.14425269,-0.3192569
0.0218752,-0.083167,-0.06578008,0.16969997,-0.3012601
0.021888,-0.053721,-0.042842276,0.19658351,-0.28226805
0.0219008,-0.023544,-0.017163409,0.22439235,-0.25871918
0.0219136,0.0069707,0.0088169435,0.2516558,-0.23402189
0.0219264,0.037308,0.032428335,0.27514,-0.21028332
0.0219392,0.067087,0.05650979,0.2973687,-0.18434912
0.021952,0.095925,0.07904084,0.31603935,-0.15795767
0.0219648,0.12341,0.09871898,0.33022138,-0.13278344
0.0219776,0.14911,0.11659344,0.34254405,-0.109357156
0.0219904,0.17256,0.13274355,0.3543445,-0.0888574
0.0220032,0.19341,0.1470361,0.36863706,-0.074564844
0.022016,0.21132,0.15938629,0.38098723,-0.062214658
0.0220288,0.22605,0.1697325,0.39133346,-0.051868454
0.0220416,0.23734,0.17803574,0.3996367,-0.043565214
0.0220544,0.24488,0.18426456,0.4058655,-0.037336394
0.0220672,0.24855,0.18830228,0.40990323,-0.03329867
0.02208,0.24837,0.19015613,0.41175708,-0.031444818
0.0220928,0.24431,0.18980038,0.41140133,-0.031800568
0.0221056,0.23634,0.18704928,0.40865022,-0.034551665
0.0221184,0.22455,0.18188144,0.40348238,-0.039719507
0.0221312,0.20915,0.17436177,0.39596272,-0.047239184
0.022144,0.19041,0.16447702,0.38607797,-0.05712393
0.0221568,0.16866,0.15234938,0.37395033,-0.06925157
0.0221696,0.14434,0.13811475,0.3597157,-0.0834862
0.0221824,0.11786,0.12200547,0.34506467,-0.10105374
0.0221952,0.089692,0.10402999,0.33155409,-0.12349411
0.022208,0.060328,0.08455167,0.31645158,-0.14734825
0.0222208,0.030238,0.0641512,0.30016768,-0.17186527
0.0222336,-0.0001172,0.042860664,0.28263623,-0.19691491
0.0222464,-0.030295,0.017223092,0.25828958,-0.2238434
0.0222592,-0.059872,-0.009287898,0.23229183,-0.25086764
0.022272,-0.088426,-0.033431698,0.20732047,-0.27418387
0.0222848,-0.1155,-0.05710167,0.18268037,-0.2968837
0.0222976,-0.14072,-0.07804802,0.15882543,-0.31492147
0.0223104,-0.16353,-0.09708806,0.13651872,-0.33069485
0.0223232,-0.18359,-0.11382366,0.11630746,-0.34395477
0.022336,-0.20066,-0.12860388,0.098410115,-0.35561788
0.0223488,-0.21441,-0.14108798,0.08323589,-0.36541185
0.0223616,-0.22454,-0.15090036,0.07124765,-0.37304837
0.0223744,-0.23086,-0.15782039,0.06378056,-0.37942135
0.0223872,-0.23331,-0.16178203,0.059818923,-0.38338298
0.0224,-0.23183,-0.16212015,0.0594808,-0.3837211
0.0224128,-0.2264,-0.15942982,0.06217113,-0.38103077
0.0224256,-0.21708,-0.15390247,0.06769848,-0.37550342
0.0224384,-0.20396,-0.14567173,0.075929224,-0.36727268
0.0224512,-0.18732,-0.13489671,0.088578,-0.35837144
0.022464,-0.16746,-0.121557735,0.10441274,-0.34752822
0.0224768,-0.14474,-0.10530945,0.1237982,-0.3344171
0.0224896,-0.11962,-0.08704576,0.14569846,-0.31978998
0.0225024,-0.092497,-0.06704926,0.1696656,-0.30376413
0.0225152,-0.063942,-0.045156237,0.19532834,-0.2856408
0.022528,-0.034351,-0.021722183,0.22178684,-0.2652312
0.0225408,-0.0042907,0.003146632,0.24810952,-0.24181625
0.0225536,0.025798,0.025960896,0.2708832,-0.2189614
0.0225664,0.055579,0.04796971,0.29158694,-0.19564752
0.0225792,0.084556,0.07015004,0.31039768,-0.17009759
0.022592,0.11225,0.08924664,0.32418665,-0.14569336
0.0226048,0.13823,0.10667831,0.3360997,-0.1227431
0.0226176,0.16196,0.12257722,0.34700704,-0.101852596
0.0226304,0.18309,0.136792,0.35839295,-0.084808946
0.0226432,0.2013,0.14915046,0.3707514,-0.07245049
0.022656,0.21627,0.15949185,0.3810928,-0.062109098
0.0226688,0.22769,0.16771726,0.38931823,-0.053883687
0.0226816,0.23532,0.17371036,0.3953113,-0.04789059
0.0226944,0.23905,0.17740631,0.39900726,-0.04419464
0.0227072,0.23887,0.17880504,0.400406,-0.04279591
0.02272,0.23473,0.17769049,0.39929146,-0.04391046
0.0227328,0.22662,0.17399041,0.39559138,-0.047610536
0.0227456,0.21465,0.16782437,0.38942534,-0.053776577
0.0227584,0.19905,0.15917952,0.38078046,-0.062421426
0.0227712,0.18016,0.14817213,0.3697731,-0.073428825
0.022784,0.15828,0.13497905,0.35658002,-0.086621895
0.0227968,0.13387,0.11982434,0.3436778,-0.10402911
0.0228096,0.10739,0.10267703,0.33078027,-0.12542619
0.0228224,0.079289,0.08386236,0.31615403,-0.14842933
0.0228352,0.050089,0.063942105,0.30022725,-0.17234305
0.022848,0.020283,0.043166164,0.2832234,-0.19689105
0.0228608,-0.0097117,0.017750056,0.25908387,-0.22358376
0.0228736,-0.039423,-0.008873896,0.23289339,-0.2506412
0.0228864,-0.068384,-0.033444494,0.20739356,-0.27428254
0.0228992,-0.096135,-0.057564728,0.18219829,-0.29732776
0.022912,-0.12216,-0.07902386,0.15771729,-0.31576502
0.0229248,-0.14601,-0.098631315,0.13472459,-0.33198723
0.0229376,-0.16722,-0.115867876,0.11387812,-0.34561387
0.0229504,-0.18553,-0.13107508,0.0954459,-0.35759607
0.0229632,-0.20056,-0.14393501,0.07979587,-0.3676659
0.022976,-0.21199,-0.15412216,0.06747879,-0.37572312
0.0229888,-0.21963,-0.16138697,0.060213983,-0.38298792
0.0230016,-0.22338,-0.16548167,0.056119278,-0.38708264
0.0230144,-0.22315,-0.16595052,0.055650428,-0.3875515
0.0230272,-0.21892,-0.1635347,0.05806625,-0.38513565
0.02304,-0.21073,-0.15825629,0.06334466,-0.37985724
0.0230528,-0.19868,-0.15031318,0.071287766,-0.37191415
0.0230656,-0.18299,-0.13987572,0.082405195,-0.36215663
0.0230784,-0.16397,-0.12717181,0.0974713,-0.35181493
0.0230912,-0.14206,-0.11164628,0.11598784,-0.3392804
0.023104,-0.11764,-0.09388955,0.1372674,-0.32504648
0.0231168,-0.091172,-0.07454331,0.16051073,-0.30959737
0.0231296,-0.063165,-0.053189605,0.18556969,-0.2919489
0.0231424,-0.034072,-0.030766798,0.21159314,-0.27312672
0.0231552,-0.0044182,-0.0060436223,0.23793422,-0.25002146
0.023168,0.025338,0.017343635,0.2620072,-0.22731993
0.0231808,0.05473,0.03823808,0.2823031,-0.20582694
0.0231936,0.083315,0.061014038,0.3027386,-0.18071054
0.0232064,0.11057,0.08029289,0.3176584,-0.15707263
0.0232192,0.13596,0.09751829,0.32953736,-0.1345008
0.023232,0.15903,0.11314892,0.34024784,-0.11395001
0.0232448,0.17943,0.1270753,0.3498484,-0.095697775
0.0232576,0.19677,0.13911869,0.36071962,-0.08248226
0.0232704,0.21075,0.1490961,0.37069705,-0.07250485
0.0232832,0.22101,0.15687132,0.37847227,-0.06472963
0.023296,0.22742,0.16238348,0.38398445,-0.059217468
0.0233088,0.22993,0.16552386,0.3871248,-0.056077093
0.0233216,0.22841,0.16613556,0.3877365,-0.055465385
0.0233344,0.22286,0.16416913,0.38577008,-0.057431817
0.0233472,0.21335,0.15966967,0.38127062,-0.061931282
0.02336,0.20004,0.15259473,0.3741957,-0.06900622
0.0233728,0.18321,0.14302963,0.36463058,-0.07857132
0.0233856,0.16318,0.13113932,0.3527403,-0.09046163
0.0233984,0.14042,0.117143326,0.34170407,-0.10741743
0.0234112,0.11533,0.10089187,0.32924968,-0.12746595
0.023424,0.088358,0.08301682,0.3153951,-0.14936146
0.0234368,0.060059,0.063995205,0.3003081,-0.17231768
0.0234496,0.030919,0.043937303,0.2839493,-0.1960747
0.0234624,0.0013596,0.01952051,0.26094884,-0.22190781
0.0234752,-0.028084,-0.0064634667,0.23564932,-0.24857625
0.023488,-0.056958,-0.030287495,0.21103103,-0.27160603
0.0235008,-0.08475,-0.053754944,0.18664266,-0.29415256
0.0235136,-0.11091,-0.074787624,0.16293901,-0.31251425
0.0235264,-0.13492,-0.09393151,0.14057986,-0.32844287
0.0235392,-0.15638,-0.11064841,0.12038325,-0.34168005
0.023552,-0.17493,-0.1253816,0.102528825,-0.35329205
0.0235648,-0.19023,-0.137765,0.08747864,-0.36300865
0.0235776,-0.20192,-0.1474774,0.075611845,-0.37056667
0.0235904,-0.20979,-0.15428492,0.067316025,-0.37588587
0.0236032,-0.21374,-0.1581558,0.06344515,-0.37975675
0.023616,-0.21368,-0.15857352,0.06302743,-0.38017446
0.0236288,-0.20958,-0.15576838,0.06583257,-0.37736934
0.0236416,-0.20144,-0.15018804,0.071412906,-0.37178898
0.0236544,-0.18946,-0.1420271,0.08056785,-0.36462206
0.0236672,-0.17385,-0.1314848,0.09301981,-0.35598943
0.02368,-0.15494,-0.11823538,0.108774126,-0.34524488
0.0236928,-0.13316,-0.10249691,0.12759133,-0.33258516
0.0237056,-0.10891,-0.084812805,0.14881746,-0.31844306
0.0237184,-0.082667,-0.065550506,0.17201129,-0.3031123
0.0237312,-0.054935,-0.044153243,0.19706869,-0.28537518
0.023744,-0.026206,-0.021401105,0.2229873,-0.2657895
0.0237568,0.0030458,0.0028496303,0.24857353,-0.24287428
0.0237696,0.032321,0.02504963,0.2706162,-0.22051695
0.0237824,0.061125,0.04643852,0.2906492,-0.19777218
0.0237952,0.088929,0.067896254,0.30871308,-0.17292055
0.023808,0.11518,0.086272776,0.3220245,-0.14947894
0.0238208,0.13933,0.10277108,0.33327702,-0.12773487
0.0238336,0.16102,0.11750841,0.34337738,-0.10836056
0.0238464,0.17984,0.13030623,0.352189,-0.09157656
0.0238592,0.19541,0.14104255,0.36264348,-0.080558404
0.023872,0.20737,0.14960667,0.37120762,-0.071994275
0.0238848,0.21555,0.15594092,0.37754187,-0.06566003
0.0238976,0.21982,0.15992619,0.38152713,-0.06167476
0.0239104,0.22007,0.16139778,0.38299873,-0.060203165
0.0239232,0.21626,0.16027042,0.38187137,-0.061330527
0.023936,0.20843,0.15662083,0.37822178,-0.06498012
0.0239488,0.19668,0.15044367,0.37204462,-0.07115728
0.0239616,0.18132,0.14181398,0.36341494,-0.07978697
0.0239744,0.16267,0.13085912,0.3524601,-0.09074183
0.0239872,0.1411,0.117792435,0.34249496,-0.1069101
0.024,0.11706,0.10258991,0.33112133,-0.12594151
0.0240128,0.091064,0.08553039,0.31791407,-0.1468533
0.0240256,0.063563,0.06721537,0.30354613,-0.16911538
0.0240384,0.035053,0.047891658,0.2879006,-0.19211727
0.0240512,0.0060313,0.025254281,0.2673852,-0.21687664
0.024064,-0.023003,-0.00016368018,0.24295852,-0.24328586
0.0240768,-0.051503,-0.023887396,0.21866849,-0.26644328
0.0240896,-0.078945,-0.047091655,0.19464418,-0.28882748
0.0241024,-0.10473,-0.068057425,0.17130277,-0.30741763
0.0241152,-0.12837,-0.08677511,0.14948285,-0.32303306
0.024128,-0.14949,-0.10295579,0.12995148,-0.33586305
0.0241408,-0.16767,-0.117065236,0.112875536,-0.34700602
0.0241536,-0.18251,-0.12877467,0.09866275,-0.35621208
0.0241664,-0.19369,-0.13775091,0.08771424,-0.36321604
0.0241792,-0.20102,-0.14379293,0.08028072,-0.36786658
0.024192,-0.20443,-0.14688618,0.07634723,-0.3701196
0.0242048,-0.20383,-0.14694463,0.076017514,-0.36990678
0.0242176,-0.19913,-0.14387345,0.079452306,-0.3671992
0.0242304,-0.1904,-0.13771488,0.086622626,-0.36205238
0.0242432,-0.17789,-0.12866339,0.09729117,-0.35461795
0.024256,-0.16178,-0.11694332,0.1112038,-0.34509045
0.0242688,-0.14249,-0.10282495,0.12807435,-0.33372426
0.0242816,-0.12043,-0.08661681,0.14752412,-0.32075775
0.0242944,-0.096024,-0.06870213,0.1690824,-0.30648667
0.0243072,-0.069797,-0.049489755,0.19225727,-0.2912368
0.02432,-0.042202,-0.028485665,0.21684003,-0.27381137
0.0243328,-0.013763,-0.0056532435,0.24177589,-0.25308236
0.0243456,0.015034,0.016111882,0.26389894,-0.23167518
0.0243584,0.043632,0.035947442,0.28286546,-0.21097058
0.0243712,0.071539,0.05714965,0.30169368,-0.18739438
0.024384,0.09815,0.075416796,0.31523037,-0.16439676
0.0243968,0.12284,0.09195713,0.3264248,-0.14251056
0.0244096,0.14532,0.10697087,0.33662924,-0.122687496
0.0244224,0.16503,0.12025285,0.3456951,-0.10518941
0.0244352,0.18159,0.13159026,0.353447,-0.090266466
0.024448,0.19468,0.14077076,0.3623717,-0.08083019
0.0244608,0.20402,0.14776409,0.36936504,-0.07383686
0.0244736,0.20947,0.15236972,0.3739707,-0.06923123
0.0244864,0.21093,0.15444894,0.37604988,-0.06715201
0.0244992,0.20834,0.15390722,0.3755082,-0.067693725
0.024512,0.20166,0.15075047,0.3723514,-0.07085048
0.0245248,0.19105,0.14498027,0.3665812,-0.07662068
0.0245376,0.17677,0.13668507,0.35828602,-0.08491588
0.0245504,0.15911,0.12600964,0.34860304,-0.096583754
0.0245632,0.13845,0.11317215,0.3394827,-0.113138385
0.024576,0.11529,0.09814041,0.32811934,-0.1318385
0.0245888,0.090069,0.08132975,0.31511506,-0.15245557
0.0246016,0.063272,0.06334473,0.3009025,-0.17421302
0.0246144,0.035386,0.044274542,0.28546816,-0.19691908
0.0246272,0.0069293,0.021512542,0.2645239,-0.22149882
0.02464,-0.021559,-0.0033597685,0.24044153,-0.24716106
0.0246528,-0.049522,-0.026551971,0.21655475,-0.26965868
0.0246656,-0.07636,-0.049415056,0.19287689,-0.291707
0.0246784,-0.10152,-0.06943029,0.1700363,-0.3088969
0.0246912,-0.1245,-0.08738506,0.1489082,-0.3236783
0.024704,-0.14488,-0.102918446,0.13013929,-0.33597618
0.0247168,-0.16225,-0.116206415,0.114045046,-0.34645787
0.0247296,-0.17619,-0.12688836,0.10105321,-0.35482994
0.0247424,-0.18647,-0.13467185,0.091528,-0.3608717
0.0247552,-0.19289,-0.13942848,0.08562879,-0.36448574
0.024768,-0.19533,-0.14126225,0.083198145,-0.36572266
0.0247808,-0.19374,-0.13999806,0.08448337,-0.36447948
0.0247936,-0.18802,-0.13562526,0.08952479,-0.3607753
0.0248064,-0.17837,-0.12831849,0.09810501,-0.354742
0.0248192,-0.16498,-0.11818265,0.11011592,-0.34648123
0.024832,-0.14817,-0.10540363,0.12534592,-0.33615318
0.0248448,-0.12829,-0.090348,0.143377,-0.32407302
0.0248576,-0.10581,-0.073379226,0.16377574,-0.31053418
0.0248704,-0.081176,-0.054888424,0.18606511,-0.29584196
0.0248832,-0.054869,-0.034879304,0.20985478,-0.27961338
0.024896,-0.027417,-0.013315081,0.2345798,-0.26120996
0.0249088,0.00068147,0.009062249,0.2577547,-0.2396302
0.0249216,0.028866,0.029129986,0.2771029,-0.21884292
0.0249344,0.056624,0.049540695,0.2958325,-0.19675113
0.0249472,0.083269,0.068641,0.3108222,-0.17354017
0.02496,0.10827,0.08545338,0.32221308,-0.1513063
0.0249728,0.13114,0.10075921,0.3325772,-0.13105878
0.0249856,0.15144,0.11434,0.34180284,-0.11312283
0.0249984,0.16877,0.12596585,0.34971166,-0.097779974
0.0250112,0.18267,0.13546322,0.3570642,-0.08613773
0.025024,0.19288,0.14280136,0.3644023,-0.07879959
0.0250368,0.19927,0.14781386,0.3694148,-0.07378709
0.0250496,0.20173,0.15040825,0.37200922,-0.0711927
0.0250624,0.20009,0.15050986,0.3721108,-0.071091086
0.0250752,0.19439,0.1481139,0.36971486,-0.07348704
0.025088,0.18474,0.14324394,0.3648449,-0.07835701
0.0251008,0.17133,0.13596433,0.35756528,-0.085636616
0.0251136,0.15453,0.12635887,0.3491761,-0.096458375
0.0251264,0.13473,0.11461453,0.34084433,-0.111615285
0.0251392,0.11235,0.10079692,0.33070877,-0.12911493
0.025152,0.087833,0.08501717,0.3185136,-0.14847925
0.0251648,0.061691,0.067860365,0.30513418,-0.16941345
0.0251776,0.034433,0.049662635,0.29048875,-0.19116348
0.0251904,0.0065935,0.029033687,0.27252364,-0.21445626
0.0252032,-0.021291,0.0050718435,0.2497788,-0.23963511
0.025216,-0.048589,-0.01790082,0.2265012,-0.26230285
0.0252288,-0.074691,-0.040137984,0.20365548,-0.28393143
0.0252416,-0.099086,-0.059940234,0.18165721,-0.3015377
0.0252544,-0.12128,-0.07731594,0.16135038,-0.31598228
0.0252672,-0.14081,-0.09220235,0.14339837,-0.32780308
0.02528,-0.15719,-0.10488424,0.12806986,-0.33783835
0.0252928,-0.17011,-0.11501043,0.11578912,-0.34581
0.0253056,-0.17937,-0.12229382,0.106911995,-0.35149965
0.0253184,-0.18475,-0.12655035,0.10165955,-0.35476023
0.0253312,-0.18612,-0.12771031,0.10012059,-0.35554123
0.025344,-0.18341,-0.12597308,0.102022514,-0.35396868
0.0253568,-0.17667,-0.12127648,0.10749404,-0.350047
0.0253696,-0.16605,-0.113744006,0.11641432,-0.34390235
0.0253824,-0.15178,-0.10353863,0.12858291,-0.33566016
0.0253952,-0.13426,-0.090929,0.14369768,-0.32555568
0.025408,-0.11385,-0.07632163,0.1612696,-0.31391287
0.0254208,-0.090987,-0.06005075,0.18088773,-0.30098924
0.0254336,-0.066212,-0.042509727,0.20208234,-0.2871018
0.0254464,-0.039931,-0.0239077,0.22439243,-0.27220783
0.0254592,-0.012741,-0.0039105564,0.24703567,-0.25485677
0.025472,0.01485,0.015939351,0.26689738,-0.23501867
0.0254848,0.042254,0.034457233,0.28443977,-0.2155253
0.0254976,0.068816,0.0537567,0.30116138,-0.19364798
0.0255104,0.093964,0.07060355,0.31291062,-0.1717035
0.0255232,0.11717,0.0859228,0.32312596,-0.15128034
0.025536,0.138,0.0996801,0.33236435,-0.13300416
0.0255488,0.15594,0.11165132,0.34045434,-0.11715172
0.0255616,0.1706,0.12163879,0.3472221,-0.10394451
0.0255744,0.18168,0.12949048,0.3525492,-0.09356822
0.0255872,0.18905,0.13504672,0.35664767,-0.08655423
0.0256,0.19247,0.1381624,0.35976335,-0.083438545
0.0256128,0.19182,0.13873416,0.3603351,-0.08286679
0.0256256,0.18712,0.13678083,0.35838178,-0.08482012
0.0256384,0.17845,0.13222939,0.35384032,-0.089381546
0.0256512,0.16604,0.12515458,0.34873402,-0.09842484
0.025664,0.15018,0.11566809,0.34195015,-0.11061397
0.0256768,0.13126,0.103958786,0.33363378,-0.12571622
0.0256896,0.10971,0.08987751,0.3227191,-0.14296407
0.0257024,0.086002,0.07404793,0.3104342,-0.16233832
0.0257152,0.060609,0.05693022,0.29670188,-0.18284142
0.025728,0.034021,0.03837996,0.28144908,-0.20468915
0.0257408,0.0068296,0.015936086,0.26050538,-0.22863321
0.0257536,-0.020404,-0.007693643,0.237212,-0.2525993
0.0257664,-0.047023,-0.03011397,0.21413457,-0.2743625
0.0257792,-0.072383,-0.051447667,0.19151688,-0.2944122
0.025792,-0.096008,-0.07014544,0.16999732,-0.3102882
0.0258048,-0.11742,-0.08621977,0.15073977,-0.3231793
0.0258176,-0.13611,-0.10016387,0.13390028,-0.33422804
0.0258304,-0.15162,-0.11168629,0.11994201,-0.3433146
0.0258432,-0.16363,-0.1204214,0.10931484,-0.35015765
0.025856,-0.17198,-0.12617017,0.102265924,-0.35460627
0.0258688,-0.17646,-0.12886843,0.09885782,-0.35659468
0.0258816,-0.17693,-0.12859985,0.098954424,-0.35615414
0.0258944,-0.17333,-0.12513584,0.102903455,-0.35317513
0.0259072,-0.16571,-0.11856228,0.11061531,-0.34773988
0.02592,-0.15433,-0.1090921,0.121855065,-0.34003925
0.0259328,-0.13944,-0.097019404,0.13628235,-0.33032116
0.0259456,-0.1214,-0.082686536,0.15349203,-0.31886512
0.0259584,-0.10066,-0.06651504,0.17297162,-0.30600172
0.0259712,-0.077657,-0.04892604,0.19420624,-0.29205832
0.025984,-0.052856,-0.030303037,0.21662396,-0.27723002
0.0259968,-0.026774,-0.010141133,0.23996559,-0.26024786
0.0260096,1.9363e-05,0.010536203,0.2611865,-0.24011411
0.0260224,0.026929,0.029386478,0.2791424,-0.22036944
0.0260352,0.053316,0.04883279,0.2968334,-0.19916783
0.026048,0.078511,0.066393204,0.30992717,-0.17714077
0.0260608,0.10208,0.08205923,0.32037836,-0.15625992
0.0260736,0.12348,0.096210994,0.3298814,-0.13745943
0.0260864,0.14217,0.10861278,0.3382401,-0.12101453
0.0260992,0.15778,0.11903932,0.34529713,-0.10721848
0.026112,0.16992,0.127272,0.35087502,-0.09633103
0.0261248,0.1784,0.13314173,0.35484135,-0.0885579
0.0261376,0.18307,0.13650864,0.3581096,-0.085092306
0.0261504,0.18375,0.13728683,0.3588878,-0.08431412
0.0261632,0.18035,0.13546696,0.3570679,-0.08613399
0.026176,0.17296,0.1310252,0.35286024,-0.09080985
0.0261888,0.16177,0.12404044,0.3478304,-0.099749535
0.0262016,0.14713,0.1146698,0.34113914,-0.11179954
0.0262144,0.12937,0.103082694,0.33281973,-0.12665436
0.0262272,0.10885,0.08916244,0.32199436,-0.14366949
0.02624,0.086102,0.07354319,0.30992594,-0.16283956
0.0262528,0.061544,0.056694683,0.2964599,-0.18307054
0.0262656,0.035757,0.038334325,0.28143,-0.20476137
0.0262784,0.0092729,0.016256548,0.26093745,-0.22842437
0.0262912,-0.017268,-0.007013705,0.23814479,-0.2521722
0.026304,-0.043206,-0.029068084,0.21554032,-0.27367648
0.0263168,-0.067959,-0.04987695,0.19351807,-0.293272
0.0263296,-0.091005,-0.06793573,0.17278978,-0.30866125
0.0263424,-0.11186,-0.083264634,0.15439974,-0.320929
0.0263552,-0.12993,-0.09642489,0.13853423,-0.331384
0.026368,-0.14487,-0.107148305,0.12556867,-0.33986527
0.0263808,-0.15634,-0.11508089,0.115935326,-0.3460971
0.0263936,-0.16418,-0.12006046,0.10984419,-0.3499651
0.0264064,-0.16815,-0.12198925,0.10743025,-0.35140875
0.0264192,-0.16808,-0.12110926,0.10831612,-0.35053465
0.026432,-0.16398,-0.117208794,0.112839326,-0.3472569
0.0264448,-0.15595,-0.11031999,0.120973036,-0.341613
0.0264576,-0.14424,-0.1006637,0.13247883,-0.33380622
0.0264704,-0.12912,-0.08857492,0.14696169,-0.32411152
0.0264832,-0.11096,-0.074410796,0.16401029,-0.31283188
0.026496,-0.090169,-0.05859596,0.18310697,-0.3002989
0.0265088,-0.067241,-0.041564304,0.20370896,-0.28683758
0.0265216,-0.042696,-0.023702689,0.2253316,-0.272737
0.0265344,-0.017014,-0.0045475177,0.24725689,-0.25635192
0.0265472,0.0091985,0.01461793,0.26646775,-0.2372319
0.02656,0.035272,0.032586347,0.28343517,-0.21826248
0.0265728,0.060542,0.05105199,0.29948074,-0.19737676
0.0265856,0.084493,0.067337595,0.31089795,-0.17622277
0.0265984,0.10658,0.082102984,0.32070136,-0.15649539
0.0266112,0.12626,0.0952637,0.32947478,-0.1389474
0.026624,0.14309,0.10659364,0.33706528,-0.123878
0.0266368,0.15667,0.11586776,0.3432963,-0.11156077
0.0266496,0.16674,0.12286199,0.3479937,-0.10226972
0.0266624,0.17309,0.12743448,0.35104203,-0.09617306
0.0266752,0.17552,0.12947929,0.35235876,-0.093400165
0.026688,0.17393,0.12897716,0.35187066,-0.09391633
0.0267008,0.16835,0.12587872,0.34956965,-0.097812206
0.0267136,0.15894,0.120233335,0.34549564,-0.10502898
0.0267264,0.14593,0.1122041,0.33977965,-0.11537146
0.0267392,0.12974,0.102003954,0.33258715,-0.12857923
0.026752,0.11065,0.089570016,0.323078,-0.14393798
0.0267648,0.089143,0.075327456,0.312099,-0.1614441
0.0267776,0.065733,0.059644215,0.2997429,-0.1804545
0.0267904,0.040901,0.042839002,0.28635326,-0.20067526
0.0268032,0.015241,0.023252012,0.2689626,-0.22245857
0.026816,-0.010634,0.001325491,0.24812435,-0.24547337
0.0268288,-0.036027,-0.019570861,0.22684437,-0.26598608
0.0268416,-0.060335,-0.039737184,0.20599289,-0.28546727
0.0268544,-0.083065,-0.057003595,0.1862579,-0.30026507
0.0268672,-0.10365,-0.07180325,0.16865495,-0.31226146
0.02688,-0.12158,-0.084575035,0.1532867,-0.32243675
0.0268928,-0.13645,-0.095060006,0.14063789,-0.33075792
0.0269056,-0.14791,-0.10288294,0.13117509,-0.33694094
0.0269184,-0.15578,-0.10787071,0.12509777,-0.3408392
0.0269312,-0.1598,-0.10986651,0.12261597,-0.342349
0.026944,-0.15985,-0.108916916,0.123648785,-0.3414826
0.0269568,-0.15592,-0.105034076,0.12819487,-0.33826303
0.0269696,-0.14809,-0.098260194,0.13623595,-0.33275634
0.0269824,-0.1366,-0.08882655,0.14751965,-0.32517275
0.0269952,-0.12176,-0.077035956,0.16168618,-0.3157581
0.027008,-0.10395,-0.06323758,0.17830974,-0.3047849
0.0270208,-0.08356,-0.04784519,0.19689313,-0.2925835
0.0270336,-0.061087,-0.031270336,0.21693607,-0.27947673
0.0270464,-0.037004,-0.013978607,0.23788497,-0.26584217
0.0270592,-0.011898,0.0036781575,0.2577159,-0.25035962
0.027072,0.013606,0.02133807,0.2746709,-0.23199475
0.0270848,0.038821,0.038445126,0.29070216,-0.21381192
0.0270976,0.063141,0.055405494,0.30366534,-0.19285436
0.0271104,0.086026,0.070420526,0.31354895,-0.17270792
0.0271232,0.10691,0.08407433,0.32258326,-0.1544346
0.027136,0.12532,0.096071355,0.33054677,-0.13840404
0.0271488,0.14075,0.10619536,0.33729222,-0.1249015
0.0271616,0.15288,0.11420701,0.34261882,-0.11420482
0.0271744,0.16152,0.119868286,0.3463555,-0.10661893
0.0271872,0.16637,0.123049065,0.34840554,-0.102307424
0.0272,0.16728,0.12371014,0.34870052,-0.10128026
0.0272128,0.1642,0.12182384,0.34721553,-0.103567846
0.0272256,0.15725,0.11742593,0.34399223,-0.10914035
0.0272384,0.14661,0.11061123,0.33910516,-0.1178827
0.0272512,0.13254,0.10154416,0.33267653,-0.1295882
0.027264,0.11543,0.09023727,0.32426265,-0.14378813
0.0272768,0.095723,0.07692338,0.31396806,-0.16012132
0.0272896,0.073819,0.062228158,0.30246937,-0.17801307
0.0273024,0.050246,0.046323437,0.28976673,-0.19711985
0.0273152,0.025594,0.028402755,0.27449897,-0.21769345
0.027328,0.00045121,0.007681933,0.25526148,-0.23989762
0.0273408,-0.024453,-0.012657742,0.2347887,-0.26010418
0.0273536,-0.048507,-0.032541167,0.2145218,-0.27960414
0.0273664,-0.071212,-0.049678326,0.19517806,-0.2945347
0.0273792,-0.091984,-0.064423665,0.17776509,-0.30661243
0.027392,-0.11026,-0.076989904,0.16265573,-0.31663555
0.0274048,-0.12563,-0.0873675,0.1501545,-0.32488948
0.0274176,-0.13775,-0.09523512,0.14065349,-0.3311237
0.0274304,-0.14639,-0.100355215,0.13445258,-0.335163
0.0274432,-0.15129,-0.102621615,0.1316667,-0.33690995
0.027456,-0.15225,-0.10199988,0.1323496,-0.33634937
0.0274688,-0.14925,-0.0985775,0.13636217,-0.33351716
0.0274816,-0.14242,-0.092275776,0.14386678,-0.3284183
0.0274944,-0.13191,-0.08337027,0.15454295,-0.3212835
0.0275072,-0.11803,-0.072259136,0.16789553,-0.31241378
0.02752,-0.10112,-0.059241787,0.1835891,-0.30207267
0.0275328,-0.081589,-0.04470767,0.20114587,-0.2905612
0.0275456,-0.059916,-0.029081773,0.22005893,-0.27822247
0.0275584,-0.03664,-0.012774532,0.23980558,-0.26535463
0.0275712,-0.012275,0.003049341,0.2582201,-0.25212142
0.027584,0.012482,0.019778516,0.27428344,-0.2347264
0.0275968,0.036913,0.0360817,0.28953636,-0.21737295
0.0276096,0.060514,0.052001975,0.30176973,-0.19776577
0.0276224,0.082685,0.06638632,0.31118867,-0.17841604
0.0276352,0.10288,0.07943399,0.31977332,-0.16090535
0.027648,0.12055,0.090879045,0.32732877,-0.14557067
0.0276608,0.13528,0.10047672,0.33367616,-0.1327227
0.0276736,0.14677,0.108040266,0.33867732,-0.12259678
0.0276864,0.15477,0.11336606,0.34216595,-0.115433834
0.0276992,0.15899,0.11631874,0.34404245,-0.11140498
0.027712,0.15929,0.11683054,0.34420645,-0.11054538
0.0277248,0.15568,0.11485017,0.34263733,-0.112936996
0.0277376,0.14826,0.1103805,0.33934492,-0.1185839
0.0277504,0.13722,0.10350862,0.33439806,-0.12738082
0.0277632,0.12291,0.09439289,0.3279232,-0.13913745
0.027776,0.10566,0.082885146,0.3189862,-0.15321591
0.0277888,0.085909,0.069457226,0.3085322,-0.16961777
0.0278016,0.06412,0.054568917,0.29655442,-0.18741658
0.0278144,0.040836,0.038303748,0.28348345,-0.20687594
0.0278272,0.016665,0.018790247,0.26576135,-0.22818086
0.02784,-0.007709,-0.002369529,0.24520907,-0.24994811
0.0278528,-0.031617,-0.022940557,0.22415583,-0.27003694
0.0278656,-0.05452,-0.042186365,0.20369016,-0.28806287
0.0278784,-0.075837,-0.058803353,0.1845609,-0.3021676
0.0278912,-0.095025,-0.07272657,0.1678102,-0.31326336
0.027904,-0.11156,-0.08454947,0.15356697,-0.32266593
0.0279168,-0.12508,-0.09392665,0.14225164,-0.33010495
0.0279296,-0.13529,-0.10061088,0.13415836,-0.33538014
0.0279424,-0.14193,-0.10435861,0.1295895,-0.33830673
0.0279552,-0.14475,-0.10505621,0.12867714,-0.33878958
0.027968,-0.14366,-0.10283837,0.13123539,-0.33691213
0.0279808,-0.13871,-0.0977079,0.13731357,-0.33272937
0.0279936,-0.13005,-0.08983741,0.14671063,-0.32638544
0.0280064,-0.11793,-0.07952709,0.15908602,-0.31814018
0.0280192,-0.10265,-0.067133665,0.17402835,-0.30829567
0.028032,-0.084618,-0.05305822,0.19103894,-0.29715538
0.0280448,-0.064275,-0.037709095,0.20961002,-0.28502822
0.0280576,-0.042137,-0.021519747,0.22920454,-0.27224404
0.0280704,-0.018774,-0.0052554067,0.24854809,-0.2590589
0.0280832,0.0052077,0.011389621,0.26584786,-0.24306864
0.028096,0.029062,0.027871193,0.28131762,-0.22557524
0.0281088,0.052215,0.044175435,0.29568034,-0.20732947
0.0281216,0.074098,0.05914048,0.30610684,-0.18782589
0.0281344,0.094147,0.072648786,0.31498998,-0.16969243
0.0281472,0.11181,0.0845674,0.32284784,-0.15371305
0.02816,0.12667,0.09463452,0.32949567,-0.14022662
0.0281728,0.13841,0.102635704,0.3347868,-0.12951538
0.0281856,0.14671,0.10833232,0.33852524,-0.12186061
0.0281984,0.1513,0.1115965,0.34059814,-0.11740514
0.0282112,0.15207,0.11233231,0.34091252,-0.1162479
0.028224,0.14898,0.11048487,0.33944896,-0.11847922
0.0282368,0.1421,0.10611051,0.33624464,-0.1240236
0.0282496,0.13166,0.09933516,0.33139306,-0.13272274
0.0282624,0.11791,0.09019736,0.32464418,-0.14424947
0.0282752,0.10125,0.07874643,0.31567064,-0.1581778
0.028288,0.082126,0.06543406,0.30526897,-0.17440084
0.0283008,0.060961,0.050584216,0.29328728,-0.19211884
0.0283136,0.038324,0.03409519,0.27977774,-0.21158734
0.0283264,0.014843,0.014497828,0.26182225,-0.2328266
0.0283392,-0.0087483,-0.006022091,0.24159873,-0.25364292
0.028352,-0.031869,-0.026044605,0.22115582,-0.27324504
0.0283648,-0.053951,-0.04423849,0.2014367,-0.28991368
0.0283776,-0.074367,-0.05990795,0.18328968,-0.3031056
0.0283904,-0.092611,-0.07303708,0.16749954,-0.31357372
0.0284032,-0.10822,-0.083978124,0.15431547,-0.3222717
0.028416,-0.1208,-0.09235499,0.14419726,-0.32890722
0.0284288,-0.13005,-0.09792184,0.13744631,-0.33329
0.0284416,-0.13573,-0.10058002,0.13419531,-0.33535534
0.0284544,-0.13765,-0.10021193,0.13457806,-0.33500195
0.0284672,-0.13567,-0.09700355,0.13834634,-0.33235344
0.02848,-0.12993,-0.0909985,0.14551166,-0.32750866
0.0284928,-0.1206,-0.08237132,0.15587023,-0.32061285
0.0285056,-0.10788,-0.07143558,0.16902861,-0.31189978
0.0285184,-0.092195,-0.058564045,0.18455178,-0.30167985
0.0285312,-0.073897,-0.0441469,0.2019638,-0.2902576
0.028544,-0.053489,-0.028598184,0.22076495,-0.2779613
0.0285568,-0.031504,-0.012426541,0.24031861,-0.2651717
0.0285696,-0.0085036,0.0033617923,0.25851738,-0.2517938
0.0285824,0.01472,0.019832661,0.2743413,-0.23467596
0.0285952,0.037607,0.03587622,0.28931835,-0.21756592
0.028608,0.059552,0.05159484,0.30140948,-0.19821982
0.0286208,0.079998,0.06565037,0.31062207,-0.17932132
0.0286336,0.098386,0.078307584,0.31895226,-0.16233711
0.0286464,0.11419,0.08930906,0.3262248,-0.14760667
0.0286592,0.12707,0.098355815,0.33220166,-0.13549004
0.028672,0.13673,0.1052474,0.33674702,-0.12625223
0.0286848,0.14284,0.10981618,0.33971962,-0.120087266
0.0286976,0.14522,0.111964494,0.34103155,-0.11710255
0.0287104,0.14378,0.11168,0.34066814,-0.11730814
0.0287232,0.13856,0.10890204,0.3385896,-0.120785534
0.028736,0.12973,0.103714205,0.33485505,-0.12742665
0.0287488,0.11753,0.09627404,0.3295862,-0.13703811
0.0287616,0.10234,0.086625464,0.32249594,-0.14924502
0.0287744,0.084513,0.07484306,0.31335148,-0.16366535
0.0287872,0.064528,0.061385665,0.30286634,-0.180095
0.0288,0.042923,0.046560638,0.29105332,-0.19793203
0.0288128,0.020345,0.029891433,0.27717906,-0.2173962
0.0288256,-0.0025438,0.010723913,0.25973555,-0.23828772
0.0288384,-0.025078,-0.00822552,0.24086304,-0.2573141
0.0288512,-0.04672,-0.02668832,0.22220118,-0.2755778
0.028864,-0.066896,-0.04205493,0.20479345,-0.2889033
0.0288768,-0.08499,-0.05488646,0.1896042,-0.2993771
0.0288896,-0.10055,-0.065456405,0.1769355,-0.3078483
0.0289024,-0.11321,-0.07364021,0.16712736,-0.31440777
0.0289152,-0.12265,-0.079235,0.16042717,-0.3188972
0.028928,-0.12858,-0.08205231,0.15706727,-0.3211719
0.0289408,-0.1308,-0.082010694,0.157136,-0.32115737
0.0289536,-0.1292,-0.07912599,0.1606209,-0.31887287
0.0289664,-0.12389,-0.07352503,0.16739057,-0.3144406
0.0289792,-0.11501,-0.06554799,0.177013,-0.308109
0.028992,-0.1028,-0.055387765,0.18928468,-0.3000602
0.0290048,-0.087642,-0.0434211,0.20375915,-0.29060134
0.0290176,-0.069916,-0.030030137,0.2199643,-0.28002456
0.0290304,-0.050073,-0.015700445,0.2372847,-0.26868558
0.0290432,-0.028694,-0.0017843087,0.25397196,-0.25754055
0.029056,-0.0063986,0.0117927445,0.26910785,-0.24552235
0.0290688,0.016088,0.027116846,0.28340614,-0.22917245
0.0290816,0.038184,0.041616336,0.29565614,-0.21242349
0.0290944,0.059325,0.055564098,0.3047158,-0.1935876
0.0291072,0.078896,0.06842936,0.3130866,-0.1762279
0.02912,0.096344,0.0798707,0.3205468,-0.16080539
0.0291328,0.11122,0.08959592,0.32688475,-0.14769292
0.0291456,0.12319,0.0973434,0.33191937,-0.13723256
0.0291584,0.13192,0.10285843,0.3354627,-0.12974581
0.0291712,0.13708,0.105967365,0.3373783,-0.12544355
0.029184,0.13855,0.106626436,0.33758676,-0.1243339
0.0291968,0.13627,0.104773656,0.33607948,-0.12653218
0.0292096,0.1303,0.100419514,0.33285645,-0.1320174
0.0292224,0.12083,0.09366049,0.32799327,-0.14067231
0.0292352,0.10811,0.08453044,0.32127637,-0.1522155
0.029248,0.092525,0.07309302,0.31228846,-0.16610241
0.0292608,0.074513,0.0598226,0.30175334,-0.18210815
0.0292736,0.054524,0.044998355,0.2897981,-0.19980142
0.0292864,0.033141,0.028009383,0.27540085,-0.21938208
0.0292992,0.011099,0.008101311,0.25700304,-0.24080041
0.029312,-0.010972,-0.011719265,0.23686565,-0.26030418
0.0293248,-0.032514,-0.031242507,0.21685879,-0.2793438
0.0293376,-0.052915,-0.047884364,0.1978283,-0.293597
0.0293504,-0.071579,-0.062077705,0.18094774,-0.30510315
0.0293632,-0.087993,-0.0740963,0.16648638,-0.31467897
0.029376,-0.10173,-0.08378518,0.1548127,-0.32238305
0.0293888,-0.1125,-0.09081612,0.14632675,-0.32795897
0.0294016,-0.11992,-0.09499292,0.14126284,-0.3312487
0.0294144,-0.12378,-0.09624737,0.13971534,-0.3322101
0.0294272,-0.12391,-0.094558015,0.14171587,-0.3308319
0.02944,-0.12032,-0.09014562,0.14696966,-0.3272609
0.0294528,-0.11315,-0.083038405,0.15549149,-0.3215683
0.0294656,-0.10256,-0.073571384,0.16688022,-0.314023
0.0294784,-0.088929,-0.06206144,0.1807622,-0.3048851
0.0294912,-0.072612,-0.04891207,0.19664481,-0.29446897
0.029504,-0.054015,-0.03454931,0.21401194,-0.28311056
0.0295168,-0.03371,-0.0193684,0.23236836,-0.27110517
0.0295296,-0.012314,-0.004577511,0.2501206,-0.25927565
0.0295424,0.0094471,0.010599899,0.26621917,-0.24501936
0.0295552,0.031024,0.026058242,0.28071392,-0.22859745
0.029568,0.051768,0.041047085,0.2939239,-0.21182974
0.0295808,0.071127,0.054874636,0.30354184,-0.19379255
0.0295936,0.088532,0.06711704,0.31150416,-0.17727008
0.0296064,0.10349,0.07765103,0.31836227,-0.16306019
0.0296192,0.11567,0.086193,0.32391167,-0.15152568
0.029632,0.12472,0.09252607,0.3279959,-0.14294377
0.0296448,0.13034,0.096489064,0.33046705,-0.1374889
0.0296576,0.13231,0.09793838,0.33122835,-0.13535157
0.0296704,0.13059,0.09684672,0.3302665,-0.13657305
0.0296832,0.12521,0.09323856,0.32758793,-0.14111081
0.029696,0.11636,0.087177806,0.32311326,-0.14875764
0.0297088,0.10431,0.07853378,0.3161975,-0.15912993
0.0297216,0.089401,0.067753516,0.30773392,-0.1722269
0.0297344,0.072017,0.055097576,0.29757637,-0.18738122
0.0297472,0.052685,0.040740382,0.28602755,-0.20454678
0.02976,0.032025,0.023586633,0.27089423,-0.22372097
0.0297728,0.010679,0.004423794,0.25297403,-0.24412645
0.0297856,-0.010701,-0.01476259,0.23344655,-0.26297173
0.0297984,-0.031519,-0.03337941,0.2142483,-0.2810071
0.0298112,-0.051181,-0.049166348,0.19622567,-0.29455838
0.029824,-0.06912,-0.06254094,0.18033949,-0.30542138
0.0298368,-0.0848,-0.0736908,0.16692626,-0.31430787
0.0298496,-0.097863,-0.08242383,0.15640208,-0.32124972
0.0298624,-0.10795,-0.08841551,0.14915696,-0.32598796
0.0298752,-0.11471,-0.091478504,0.14542267,-0.32837966
0.029888,-0.11792,-0.091533385,0.14531305,-0.3283798
0.0299008,-0.11746,-0.08863915,0.14873543,-0.3260137
0.0299136,-0.11338,-0.08293861,0.1555377,-0.32141492
0.0299264,-0.10578,-0.0745496,0.16560851,-0.3147077
0.0299392,-0.094895,-0.063878246,0.17846245,-0.30621892
0.029952,-0.081046,-0.051313337,0.19363041,-0.29625708
0.0299648,-0.064634,-0.03729874,0.21057041,-0.28516787
0.0299776,-0.046144,-0.022243228,0.2287876,-0.27327406
0.0299904,-0.026117,-0.0071669365,0.24694364,-0.2612775
0.0300032,-0.0052428,0.0079986565,0.26357976,-0.24758245
0.030016,0.015809,0.023694899,0.27838948,-0.23099968
0.0300288,0.036492,0.03898666,0.29245457,-0.21448126
0.0300416,0.056163,0.05334714,0.30256128,-0.195867
0.0300544,0.074299,0.066241406,0.31098506,-0.17850223
0.0300672,0.0903,0.07754626,0.31837526,-0.16328272
0.03008,0.10378,0.086982206,0.32455882,-0.15059441
0.0300928,0.11444,0.094287455,0.32931945,-0.14074454
0.0301056,0.12182,0.0992837,0.33251613,-0.13394874
0.0301184,0.12576,0.101837136,0.33403224,-0.13035798
0.0301312,0.12603,0.1018233,0.3337948,-0.1301482
0.030144,0.12268,0.09922314,0.33179128,-0.13334501
0.0301568,0.11585,0.09409995,0.3280717,-0.13987184
0.0301696,0.10569,0.08640777,0.32227364,-0.14945808
0.0301824,0.092548,0.07627145,0.314264,-0.16172108
0.0301952,0.076767,0.06409846,0.30476123,-0.1765643
0.030208,0.05879,0.05014941,0.29350197,-0.19320317
0.0302208,0.039266,0.034463443,0.280726,-0.21179911
0.0302336,0.0188,0.015728176,0.2636773,-0.23222095
0.0302464,-0.0019317,-0.003949656,0.24448018,-0.25237948
0.0302592,-0.022337,-0.023235932,0.22485761,-0.27132946
0.030272,-0.041851,-0.04054247,0.20613404,-0.287219
0.0302848,-0.05986,-0.0551963,0.18916436,-0.29955697
0.0302976,-0.075825,-0.06717319,0.17476791,-0.30911428
0.0303104,-0.08932,-0.076788954,0.16319561,-0.31677353
0.0303232,-0.10003,-0.08373635,0.15482134,-0.32229406
0.030336,-0.10756,-0.08779564,0.14991918,-0.32551047
0.0303488,-0.11164,-0.08888501,0.14857534,-0.32634535
0.0303616,-0.11214,-0.08696943,0.15085146,-0.32479033
0.0303744,-0.10903,-0.08219216,0.15656927,-0.3209536
0.0303872,-0.10245,-0.07475891,0.1655016,-0.31501943
0.0304,-0.092566,-0.0650092,0.17725566,-0.30727404
0.0304128,-0.079686,-0.05334088,0.19135968,-0.29804143
0.0304256,-0.064205,-0.040236212,0.207221,-0.2876934
0.0304384,-0.046562,-0.026061391,0.22439006,-0.27651283
0.0304512,-0.027324,-0.011389492,0.24210924,-0.26488823
0.030464,-0.0071991,0.0027473667,0.25859728,-0.25310257
0.0304768,0.01315,0.017584587,0.27314708,-0.23797789
0.0304896,0.033233,0.03228891,0.28677464,-0.22219682
0.0305024,0.052403,0.04650256,0.29805192,-0.2050468
0.0305152,0.070043,0.059184324,0.30645633,-0.18808769
0.030528,0.085666,0.070372626,0.31372967,-0.17298442
0.0305408,0.098839,0.07981886,0.31987974,-0.16024202
0.0305536,0.10922,0.08723528,0.3246871,-0.15021652
0.0305664,0.11644,0.09242709,0.32798892,-0.14313474
0.0305792,0.12023,0.09521269,0.32966393,-0.13923854
0.030592,0.12045,0.095509216,0.32965332,-0.1386349
0.0306048,0.11714,0.09332364,0.32795388,-0.14130658
0.0306176,0.11034,0.08871473,0.32460922,-0.14717977
0.0306304,0.10028,0.08159798,0.3190907,-0.15589473
0.0306432,0.087333,0.07213372,0.3116224,-0.16735497
0.030656,0.07179,0.060607437,0.30256477,-0.1813499
0.0306688,0.054172,0.047341608,0.29190063,-0.19721743
0.0306816,0.035096,0.032192823,0.279438,-0.21505235
0.0306944,0.01524,0.014477064,0.2634461,-0.23449197
0.0307072,-0.0048028,-0.0037785862,0.24563257,-0.25318974
0.03072,-0.024462,-0.021862496,0.22734998,-0.27107498
0.0307328,-0.043085,-0.037595592,0.21010923,-0.2853004
0.0307456,-0.060163,-0.050707888,0.19484848,-0.29626426
0.0307584,-0.075119,-0.061281476,0.1821758,-0.30473876
0.0307712,-0.087585,-0.06947112,0.172349,-0.31129125
0.030784,-0.097239,-0.075005814,0.16571213,-0.31572378
0.0307968,-0.10369,-0.07768514,0.16250345,-0.31787375
0.0308096,-0.10667,-0.077472515,0.16277987,-0.31772488
0.0308224,-0.10612,-0.07447062,0.16643244,-0.31537366
0.0308352,-0.10206,-0.06880413,0.17329697,-0.31090522
0.030848,-0.094616,-0.060769774,0.18300393,-0.30454347
0.0308608,-0.084012,-0.05063307,0.19526717,-0.29653332
0.0308736,-0.070581,-0.038765263,0.20962979,-0.2871603
0.0308864,-0.054749,-0.025641622,0.22549996,-0.2767832
0.0308992,-0.036983,-0.0118229445,0.2421686,-0.26581448
0.030912,-0.017964,0.0012646879,0.25781417,-0.2552848
0.0309248,0.0016791,0.014861992,0.27213323,-0.24240924
0.0309376,0.021346,0.029386526,0.2856351,-0.22686207
0.0309504,0.040418,0.043002564,0.29657426,-0.21056913
0.0309632,0.058359,0.055897653,0.30494455,-0.19314924
0.030976,0.074548,0.067616366,0.31255215,-0.17731944
0.0309888,0.088545,0.07781191,0.31918252,-0.16355869
0.0310016,0.099977,0.08618153,0.32460976,-0.15224671
0.0310144,0.10847,0.09249966,0.32867408,-0.14367478
0.0310272,0.1137,0.096577324,0.33122417,-0.13806954
0.03104,0.11546,0.098303586,0.33216113,-0.13555396
0.0310528,0.11372,0.09758217,0.33143276,-0.1362684
0.0310656,0.10852,0.09438827,0.32902184,-0.14024529
0.0310784,0.10002,0.088767596,0.32496214,-0.14742696
0.0310912,0.088513,0.08069254,0.31897673,-0.15759164
0.031104,0.074316,0.070214845,0.3107471,-0.17031738
0.0311168,0.057907,0.057727024,0.3008898,-0.18543576
0.0311296,0.039853,0.043721635,0.28969806,-0.20225479
0.0311424,0.020827,0.027800888,0.27635658,-0.22075482
0.0311552,0.0014354,0.009607251,0.25984305,-0.24062854
0.031168,-0.017761,-0.0081795305,0.24201597,-0.25837505
0.0311808,-0.036137,-0.025559865,0.22420782,-0.27532756
0.0311936,-0.053095,-0.040075105,0.20775189,-0.2879021
0.0312064,-0.06811,-0.05183378,0.19372098,-0.29738855
0.0312192,-0.080799,-0.06138778,0.1822825,-0.30505806
0.031232,-0.09078,-0.06846176,0.17382026,-0.31074378
0.0312448,-0.097686,-0.07283596,0.16859648,-0.31426838
0.0312576,-0.10123,-0.074378215,0.16678438,-0.31554082
0.0312704,-0.10132,-0.07312392,0.16833171,-0.31457955
0.0312832,-0.097947,-0.06917621,0.17313497,-0.31148738
0.031296,-0.091182,-0.062765725,0.18092185,-0.30645332
0.0313088,-0.081316,-0.054224014,0.1912789,-0.29972693
0.0313216,-0.068633,-0.04394791,0.20373026,-0.29162607
0.0313344,-0.053467,-0.032319706,0.21782334,-0.28246275
0.0313472,-0.036389,-0.0197545,0.23303035,-0.27253935
0.03136,-0.01804,-0.0071818656,0.24815302,-0.26251674
0.0313728,0.00092988,0.004477367,0.2619751,-0.2530204
0.0313856,0.019959,0.017191796,0.27488366,-0.24050006
0.0313984,0.038462,0.03019982,0.28680518,-0.22640553
0.0314112,0.055829,0.042099256,0.29590532,-0.2117068
0.031424,0.071499,0.053103287,0.30298173,-0.19677515
0.0314368,0.08502,0.06266837,0.30911693,-0.1837802
0.0314496,0.09602,0.070480034,0.31409013,-0.17313008
0.0314624,0.10414,0.07630472,0.31774175,-0.16513233
0.0314752,0.10899,0.0799349,0.3199234,-0.16005361
0.031488,0.11046,0.08123422,0.32054284,-0.15807441
0.0315008,0.1085,0.08019156,0.3196013,-0.15921819
0.0315136,0.1031,0.07682181,0.31709582,-0.16345221
0.0315264,0.094534,0.07092156,0.31220606,-0.17036292
0.0315392,0.083014,0.062835895,0.30574256,-0.18007076
0.031552,0.068899,0.052742142,0.29755926,-0.19207497
0.0315648,0.052692,0.040839378,0.28793776,-0.20625901
0.0315776,0.034999,0.02672209,0.27597064,-0.22252645
0.0315904,0.016483,0.010575179,0.26137415,-0.2402238
0.0316032,-0.0023042,-0.0053970795,0.24550256,-0.25629672
0.031616,-0.020758,-0.022063097,0.2286203,-0.2727465
0.0316288,-0.038251,-0.036154795,0.21266574,-0.28497532
0.0316416,-0.054234,-0.04802007,0.19860561,-0.29464576
0.0316544,-0.068238,-0.057857335,0.18681684,-0.3025315
0.0316672,-0.07984,-0.06555069,0.17759153,-0.3086929
0.03168,-0.088673,-0.07076889,0.17132717,-0.31286496
0.0316928,-0.094417,-0.073348016,0.168236,-0.31493205
0.0317056,-0.096818,-0.07316656,0.16848037,-0.31481346
0.0317184,-0.095746,-0.070409134,0.17181833,-0.3126366
0.0317312,-0.091332,-0.06519495,0.1781318,-0.3085217
0.031744,-0.083679,-0.057844687,0.18702835,-0.30271772
0.0317568,-0.073041,-0.048634585,0.19817951,-0.2954487
0.0317696,-0.059729,-0.03791576,0.21115535,-0.2869869
0.0317824,-0.044221,-0.02610354,0.22544964,-0.2776567
0.0317952,-0.027117,-0.013586178,0.24057145,-0.26774383
0.031808,-0.0090303,-0.0017311244,0.25475806,-0.25822031
0.0318208,0.0094189,0.009452792,0.2675632,-0.24865761
0.0318336,0.027682,0.022356004,0.279743,-0.23503098
0.0318464,0.04512,0.034491308,0.29060662,-0.22162402
0.0318592,0.061194,0.0459133,0.2984633,-0.2066367
0.031872,0.075366,0.055990107,0.30493063,-0.19295043
0.0318848,0.087241,0.064478666,0.3103546,-0.18139724
0.0318976,0.096442,0.07113309,0.31456494,-0.17229877
0.0319104,0.10262,0.075745,0.317411,-0.165921
0.0319232,0.10552,0.07817739,0.3188058,-0.16245103
0.031936,0.10502,0.078276545,0.3186366,-0.1620835
0.0319488,0.10115,0.07603289,0.31689894,-0.16483314
0.0319616,0.094028,0.07138479,0.3131308,-0.17036122
0.0319744,0.083911,0.06448757,0.30758524,-0.17861009
0.0319872,0.07109,0.055521075,0.3004095,-0.18936735
0.032,0.056056,0.04475097,0.29167107,-0.20216914
0.0320128,0.039333,0.032293107,0.2816179,-0.21703169
0.0320256,0.0216,0.017170757,0.2679936,-0.23365209
0.0320384,0.0034567,0.0021905988,0.25381827,-0.24943708
0.0320512,-0.014578,-0.013459787,0.23810221,-0.2650218
0.032064,-0.031826,-0.02751163,0.22289255,-0.2779158
0.0320768,-0.047719,-0.0391326,0.2094064,-0.2876716
0.0320896,-0.061804,-0.048517857,0.19817224,-0.29520795
0.0321024,-0.073655,-0.055784706,0.1894743,-0.30104372
0.0321152,-0.082835,-0.06058283,0.18374348,-0.30490914
0.032128,-0.089076,-0.06276619,0.18116802,-0.3067004
0.0321408,-0.092053,-0.06232884,0.18173501,-0.3063927
0.0321536,-0.091666,-0.059231207,0.18550633,-0.30396873
0.0321664,-0.087935,-0.053624712,0.19230348,-0.29955292
0.0321792,-0.080988,-0.045814328,0.20176068,-0.29338932
0.032192,-0.071078,-0.036128663,0.21347725,-0.2857346
0.0322048,-0.058467,-0.025022525,0.22691895,-0.276964
0.0322176,-0.043654,-0.01305417,0.24137533,-0.26748365
0.0322304,-0.027201,-0.0013765976,0.255352,-0.2581052
0.0322432,-0.0097463,0.009720159,0.26824453,-0.24880423
0.032256,0.0080782,0.022668624,0.28082076,-0.2354835
0.0322688,0.025794,0.035174806,0.29184976,-0.22150014
0.0322816,0.042732,0.047124673,0.29970053,-0.20545118
0.0322944,0.058298,0.05830122,0.3069053,-0.19030285
0.0323072,0.072079,0.068119615,0.31321818,-0.17697895
0.03232,0.083613,0.076292,0.31845424,-0.16587022
0.0323328,0.092526,0.082577266,0.32244933,-0.15729478
0.0323456,0.098449,0.08681744,0.32506257,-0.15142767
0.0323584,0.10113,0.088844165,0.32618216,-0.14849383
0.0323712,0.1005,0.088582024,0.32576552,-0.14860147
0.032384,0.096531,0.08598775,0.32377565,-0.15180014
0.0323968,0.089382,0.08113824,0.32028705,-0.15801059
0.0324096,0.079314,0.07395327,0.31486055,-0.16695401
0.0324224,0.066619,0.06445134,0.30742225,-0.17851958
0.0324352,0.051814,0.053136233,0.29842758,-0.19215512
0.032448,0.035487,0.040332843,0.28825435,-0.20758866
0.0324608,0.018226,0.025597917,0.27591854,-0.2247227
0.0324736,0.00064376,0.009543946,0.26136416,-0.24227627
0.0324864,-0.016705,-0.0060154176,0.2460374,-0.25806823
0.0324992,-0.033209,-0.020984942,0.23046619,-0.27243608
0.032512,-0.048279,-0.033136275,0.21659741,-0.28286996
0.0325248,-0.061462,-0.04264067,0.20522805,-0.2905094
0.0325376,-0.072434,-0.04993754,0.19652006,-0.29639515
0.0325504,-0.080719,-0.054739945,0.19081447,-0.30029437
0.0325632,-0.085932,-0.056911655,0.18826455,-0.30208784
0.032576,-0.08795,-0.056411237,0.18893887,-0.30176133
0.0325888,-0.086644,-0.053326763,0.19273901,-0.29939252
0.0326016,-0.082094,-0.04785453,0.19942112,-0.2951302
0.0326144,-0.074431,-0.040303607,0.20861603,-0.28922325
0.0326272,-0.063924,-0.03107847,0.21983473,-0.28199166
0.03264,-0.050932,-0.020559127,0.23260733,-0.2737256
0.0326528,-0.035948,-0.009561976,0.245883,-0.26500696
0.0326656,-0.019606,0.0012122564,0.25874305,-0.2563185
0.0326784,-0.0025113,0.011487375,0.2707171,-0.24774237
0.0326912,0.014776,0.023690762,0.28249097,-0.23510945
0.032704,0.031696,0.035091773,0.29206038,-0.22187684
0.0327168,0.047582,0.046255622,0.29925677,-0.20674554
0.0327296,0.061968,0.05657235,0.30586863,-0.19272393
0.0327424,0.074395,0.06545288,0.31152722,-0.18062147
0.0327552,0.084483,0.072616145,0.31604832,-0.17081602
0.032768,0.091776,0.07778577,0.31924856,-0.163677
0.0327808,0.095989,0.08079779,0.32100475,-0.15940918
0.0327936,0.097019,0.08152443,0.32123125,-0.1581824
0.0328064,0.094734,0.079976745,0.31994626,-0.15999278
0.0328192,0.089261,0.07619935,0.31716728,-0.16476858
0.032832,0.080759,0.07005603,0.31244454,-0.1723325
0.0328448,0.069533,0.061634567,0.305792,-0.18252286
0.0328576,0.056008,0.051341858,0.29754353,-0.1948598
0.0328704,0.040736,0.039393492,0.2880046,-0.20921764
0.0328832,0.024305,0.025598137,0.27652743,-0.22533116
0.032896,0.0073483,0.010335212,0.2627038,-0.24203339
0.0329088,-0.0096064,-0.0041725026,0.24854994,-0.25689495
0.0329216,-0.025961,-0.018645596,0.23352416,-0.27081534
0.0329344,-0.041077,-0.030506114,0.21999939,-0.2810116
0.0329472,-0.054535,-0.039877865,0.20879443,-0.28855017
0.03296,-0.065921,-0.047158808,0.20010318,-0.29442078
0.0329728,-0.074778,-0.052072026,0.19425619,-0.29840022
0.0329856,-0.080779,-0.05439848,0.19152063,-0.3003176
0.0329984,-0.083677,-0.054063268,0.19199413,-0.30012068
0.0330112,-0.083343,-0.051184546,0.19553702,-0.2979061
0.033024,-0.079728,-0.04589298,0.20198926,-0.29377523
0.0330368,-0.073015,-0.038477886,0.2110032,-0.28795898
0.0330496,-0.06342,-0.029287241,0.22215444,-0.28072894
0.0330624,-0.051291,-0.018753108,0.23491782,-0.27242404
0.0330752,-0.037144,-0.007839675,0.24805367,-0.26373303
0.033088,-0.021553,0.002741146,0.26061106,-0.25512874
0.0331008,-0.0050576,0.013052846,0.27258313,-0.24647743
0.0331136,0.011721,0.025299137,0.28428307,-0.23368481
0.0331264,0.028184,0.036278497,0.29299247,-0.22043549
0.0331392,0.04377,0.04756482,0.3002249,-0.20509528
0.033152,0.057906,0.057769816,0.3067554,-0.19121575
0.0331648,0.070211,0.0665445,0.31233644,-0.17924745
0.0331776,0.080228,0.073594555,0.31678468,-0.16959558
0.0331904,0.087579,0.07866435,0.31990802,-0.16257934
0.0332032,0.091944,0.08155333,0.32156798,-0.1584613
0.033216,0.093111,0.082126476,0.32166418,-0.15741125
0.0332288,0.091068,0.08035009,0.32018414,-0.15948397
0.0332416,0.085888,0.07623826,0.31714332,-0.16466679
0.0332544,0.077719,0.06969952,0.31199667,-0.17259762
0.0332672,0.066843,0.060794584,0.3049063,-0.18331715
0.03328,0.053738,0.049892813,0.29601565,-0.19623002
0.0332928,0.038919,0.037269115,0.28586534,-0.2113271
0.0333056,0.023004,0.022363137,0.27297252,-0.22824626
0.0333184,0.0065685,0.006666556,0.2584507,-0.24511756
0.0333312,-0.0098576,-0.009280619,0.24251685,-0.2610781
0.033344,-0.025618,-0.0241939,0.22667144,-0.27505925
0.0333568,-0.040171,-0.03648181,0.21254559,-0.2855092
0.0333696,-0.053039,-0.04618474,0.20091483,-0.29328433
0.0333824,-0.06382,-0.053655196,0.19196565,-0.29927605
0.0333952,-0.072126,-0.05863532,0.1860123,-0.30328295
0.033408,-0.077567,-0.060971364,0.1832421,-0.30518484
0.0334208,-0.079907,-0.060648896,0.18369055,-0.30498835
0.0334336,-0.079059,-0.05773563,0.18728498,-0.30275622
0.0334464,-0.075055,-0.052419867,0.19377182,-0.29861155
0.0334592,-0.068019,-0.04500907,0.20279106,-0.29280922
0.033472,-0.058219,-0.035812497,0.21395579,-0.28558078
0.0334848,-0.046023,-0.025241058,0.2267663,-0.2772484
0.0334976,-0.031924,-0.013726343,0.24069394,-0.26814663
0.0335104,-0.01657,-0.0025804262,0.25403777,-0.25919864
0.0335232,-0.00050464,0.0077445866,0.26613873,-0.25064957
0.033536,0.015713,0.01960123,0.27802527,-0.23882282
0.0335488,0.031489,0.03162769,0.28894785,-0.22569248
0.0335616,0.04622,0.042447664,0.29648164,-0.21158633
0.0335744,0.059397,0.052645728,0.30300605,-0.19771458
0.0335872,0.070674,0.06142459,0.30859998,-0.18575081
0.0336,0.079615,0.06847424,0.31304437,-0.17609587
0.0336128,0.085784,0.07353059,0.31616315,-0.16910198
0.0336256,0.088942,0.07641432,0.31782836,-0.16499972
0.0336384,0.088989,0.07699655,0.31795847,-0.16396539
0.0336512,0.08581,0.07526254,0.31654683,-0.16602173
0.033664,0.079635,0.07109869,0.3132582,-0.17106083
0.0336768,0.070625,0.06450549,0.30793005,-0.17891906
0.0336896,0.05912,0.055771433,0.30099592,-0.18945307
0.0337024,0.04564,0.04510205,0.29238182,-0.20217772
0.0337152,0.030745,0.03282323,0.2826406,-0.21699414
0.033728,0.015051,0.01798367,0.2694142,-0.23344684
0.0337408,-0.00095733,0.0035507847,0.25591564,-0.24881406
0.0337536,-0.016609,-0.011435576,0.24099758,-0.26386872
0.0337664,-0.031357,-0.024626119,0.22663201,-0.27588424
0.0337792,-0.044696,-0.035255965,0.21423724,-0.28474918
0.033792,-0.056191,-0.04355747,0.20431271,-0.29142764
0.0338048,-0.065458,-0.04959626,0.19711326,-0.29630578
0.0338176,-0.072038,-0.05312947,0.19292933,-0.29918826
0.0338304,-0.075693,-0.05413688,0.19178703,-0.3000608
0.0338432,-0.076236,-0.052557427,0.19375944,-0.2988743
0.033856,-0.073647,-0.048532594,0.19868666,-0.29575184
0.0338688,-0.068012,-0.042293314,0.20628476,-0.29087138
0.0338816,-0.059532,-0.034191143,0.21614234,-0.28452462
0.0338944,-0.048528,-0.02462481,0.22775508,-0.27700472
0.0339072,-0.035496,-0.014025345,0.24058808,-0.2686388
0.03392,-0.021008,-0.003571237,0.25312868,-0.26027116
0.0339328,-0.005625,0.0062154755,0.26463747,-0.2522065
0.0339456,0.0101,0.016721949,0.27595627,-0.24251236
0.0339584,0.02559,0.028308924,0.28653067,-0.22991282
0.0339712,0.040221,0.038501367,0.29412276,-0.21712
0.033984,0.053525,0.048320707,0.30035377,-0.20371234
0.0339968,0.065039,0.056721326,0.30564785,-0.19220519
0.0340096,0.074382,0.06339826,0.30979967,-0.18300317
0.0340224,0.081131,0.068083726,0.3126239,-0.17645642
0.0340352,0.084934,0.07057323,0.31399772,-0.17285123
0.034048,0.085682,0.070771955,0.31384513,-0.17230123
0.0340608,0.083333,0.06859371,0.31199378,-0.17480636
0.0340736,0.077942,0.063915834,0.30795985,-0.1801282
0.0340864,0.069723,0.056987725,0.30233708,-0.18836161
0.0340992,0.059,0.04798381,0.2948628,-0.1988952
0.034112,0.046223,0.03705951,0.28599685,-0.21187782
0.0341248,0.031955,0.023783889,0.27449715,-0.22692937
0.0341376,0.016857,0.009079732,0.2610274,-0.24286795
0.0341504,0.0013836,-0.005594627,0.24653713,-0.2577264
0.0341632,-0.013883,-0.020645408,0.23099616,-0.27228698
0.034176,-0.028303,-0.033296783,0.21658464,-0.2831782
0.0341888,-0.041402,-0.043485284,0.20437689,-0.29134744
0.0342016,-0.052725,-0.0517088,0.19453125,-0.29794884
0.0342144,-0.061887,-0.05766428,0.1874159,-0.30274445
0.0342272,-0.068467,-0.06119574,0.1832191,-0.30561057
0.03424,-0.072151,-0.06214832,0.18212731,-0.30642396
0.0342528,-0.072798,-0.060487706,0.18418418,-0.3051596
0.0342656,-0.070385,-0.056393202,0.18917295,-0.30195937
0.0342784,-0.064936,-0.050133817,0.19677594,-0.2970436
0.0342912,-0.056715,-0.042036694,0.20659555,-0.29066893
0.034304,-0.046031,-0.032439537,0.21821693,-0.283096
0.0343168,-0.033347,-0.02169975,0.23120347,-0.27460298
0.0343296,-0.019252,-0.010593351,0.24456984,-0.26575655
0.0343424,-0.0043251,-0.00013206305,0.25703156,-0.25729567
0.0343552,0.010908,0.009806413,0.26838398,-0.24877115
0.034368,0.025887,0.02123561,0.27927232,-0.23680109
0.0343808,0.03996,0.031855464,0.28861326,-0.22490233
0.0343936,0.052702,0.041588325,0.2954099,-0.21223323
0.0344064,0.063684,0.050034974,0.30095193,-0.20088199
0.0344192,0.072463,0.05667572,0.30510697,-0.19175553
0.034432,0.078665,0.06136219,0.30796802,-0.18524365
0.0344448,0.081951,0.06397047,0.30945316,-0.1815122
0.0344576,0.082209,0.06435604,0.30930677,-0.18059468
0.0344704,0.079429,0.062400773,0.3073169,-0.18251534
0.0344832,0.073696,0.058135107,0.30365956,-0.18738933
0.034496,0.065209,0.05165635,0.29831198,-0.19499928
0.0345088,0.054339,0.043266337,0.2914282,-0.20489553
0.0345216,0.041615,0.03303376,0.2832356,-0.2171681
0.0345344,0.027581,0.02018693,0.2718577,-0.23148385
0.0345472,0.012776,0.006963989,0.2596469,-0.24571891
0.03456,-0.0022352,-0.0065256576,0.24647222,-0.25952354
0.0345728,-0.016862,-0.019980496,0.23228961,-0.2722506
0.0345856,-0.030527,-0.031155923,0.21941985,-0.2817317
0.0345984,-0.042773,-0.040224347,0.20857674,-0.28902543
0.0346112,-0.053212,-0.047415383,0.1999853,-0.29481605
0.034624,-0.061356,-0.05242639,0.19401258,-0.29886538
0.0346368,-0.066884,-0.054979187,0.19100463,-0.300963
0.0346496,-0.069494,-0.055046596,0.19097361,-0.30106682
0.0346624,-0.06907,-0.05262189,0.19395149,-0.29919526
0.0346752,-0.065645,-0.04792813,0.19966885,-0.2955251
0.034688,-0.059366,-0.041222706,0.20781446,-0.29025987
0.0347008,-0.05041,-0.032816876,0.21800984,-0.2836436
0.0347136,-0.039203,-0.023075521,0.22980922,-0.27596027
0.0347264,-0.026301,-0.0125607345,0.24249478,-0.26761624
0.0347392,-0.012226,-0.002421225,0.25461903,-0.2594615
0.034752,0.0024559,0.0070557296,0.26569661,-0.25158516
0.0347648,0.017175,0.01740688,0.27659208,-0.24177831
0.0347776,0.031353,0.028403848,0.2866051,-0.2297974
0.0347904,0.04449,0.037916955,0.29362887,-0.21779495
0.0348032,0.05608,0.046964057,0.29940388,-0.20547578
0.034816,0.06575,0.05458541,0.30419663,-0.19502582
0.0348288,0.073056,0.060506374,0.3078658,-0.18685307
0.0348416,0.077665,0.06451178,0.31026673,-0.18124315
0.0348544,0.079344,0.06645252,0.31130075,-0.1783957
0.0348672,0.078004,0.06623619,0.31090313,-0.17843074
0.03488,0.073711,0.063688226,0.3086388,-0.18126237
0.0348928,0.066604,0.058834765,0.30458862,-0.1869191
0.0349056,0.056981,0.05179838,0.2989092,-0.19531244
0.0349184,0.045323,0.042785928,0.29158014,-0.2060083
0.0349312,0.032158,0.03201632,0.28300843,-0.2189758
0.034944,0.018061,0.018882388,0.27141222,-0.23364744
0.0349568,0.0035207,0.0058270227,0.25926524,-0.24761121
0.0349696,-0.010879,-0.007551339,0.2461974,-0.2613001
0.0349824,-0.024521,-0.02008107,0.2325697,-0.27273184
0.0349952,-0.036926,-0.030271692,0.22066541,-0.28120878
0.035008,-0.047709,-0.03845058,0.21088985,-0.287791
0.0350208,-0.056379,-0.044571757,0.20358948,-0.292733
0.0350336,-0.062554,-0.04836385,0.19909304,-0.29582074
0.0350464,-0.065975,-0.049735013,0.19752413,-0.29699415
0.0350592,-0.066427,-0.04864239,0.1989319,-0.29621667
0.035072,-0.063934,-0.045198057,0.20317759,-0.2935737
0.0350848,-0.058544,-0.039727487,0.20986277,-0.28931773
0.0350976,-0.050443,-0.032547608,0.2185985,-0.28369373
0.0351104,-0.040055,-0.02397189,0.229007,-0.27695078
0.0351232,-0.027877,-0.01440312,0.24059169,-0.2693979
0.035136,-0.014458,-0.0049476004,0.25194037,-0.26183558
0.0351488,-0.00030942,0.0039759777,0.2624265,-0.25447452
0.0351616,0.014008,0.012804511,0.27260992,-0.2470009
0.0351744,0.0279,0.023059806,0.28231627,-0.23619665
0.0351872,0.04085,0.03216884,0.28979206,-0.22545439
0.0352,0.052362,0.040892523,0.29560575,-0.21382071
0.0352128,0.062063,0.048392706,0.3002839,-0.20349848
0.0352256,0.069501,0.054252837,0.3038821,-0.19537643
0.0352384,0.074326,0.05825942,0.3062608,-0.18974194
0.0352512,0.076291,0.06026378,0.30732238,-0.18679482
0.035264,0.075271,0.06009425,0.3068009,-0.18661241
0.0352768,0.071385,0.057635024,0.30441886,-0.18914883
0.0352896,0.06469,0.052928716,0.30042192,-0.19456449
0.0353024,0.055512,0.0461367,0.29465306,-0.20237967
0.0353152,0.044285,0.037300136,0.28740817,-0.2128079
0.035328,0.031561,0.026436588,0.27834836,-0.22547518
0.0353408,0.01792,0.013389035,0.26651627,-0.23973821
0.0353536,0.0038038,0.001140715,0.2547834,-0.25250196
0.0353664,-0.010153,-0.012162334,0.24157417,-0.26589882
0.0353792,-0.023366,-0.023544323,0.22868858,-0.27577722
0.035392,-0.035394,-0.032676004,0.2178232,-0.28317523
0.0354048,-0.045819,-0.039906144,0.20917958,-0.28899187
0.0354176,-0.054174,-0.04501032,0.20309544,-0.2931161
0.0354304,-0.060075,-0.04775322,0.19985947,-0.2953659
0.0354432,-0.063242,-0.04809199,0.19951823,-0.29570222
0.035456,-0.063468,-0.046047755,0.20206636,-0.2941619
0.0354688,-0.060809,-0.041808583,0.2072576,-0.29087475
0.0354816,-0.055311,-0.035649188,0.21477968,-0.28607804
0.0354944,-0.047212,-0.027874421,0.22423409,-0.27998292
0.0355072,-0.0369,-0.018835947,0.23519741,-0.2728693
0.03552,-0.024892,-0.009327929,0.24665059,-0.26530644
0.0355328,-0.011752,-8.7411376e-05,0.25762507,-0.2577999
0.0355456,0.0020216,0.00878188,0.26795897,-0.2503952
0.0355584,0.015883,0.018716589,0.27820092,-0.24076776
0.0355712,0.029228,0.02904036,0.28742138,-0.22934064
0.035584,0.041574,0.03806051,0.29381874,-0.21769771
0.0355968,0.052467,0.046595212,0.29917383,-0.2059834
0.0356096,0.061461,0.05365746,0.3035549,-0.19623998
0.0356224,0.068167,0.05892149,0.3067429,-0.18889992
0.0356352,0.072237,0.06219316,0.30862552,-0.18423921
0.035648,0.073471,0.06330794,0.3090743,-0.18245843
0.0356608,0.071805,0.062011264,0.30762917,-0.18360662
0.0356736,0.067276,0.05833769,0.3043302,-0.18765482
0.0356864,0.060062,0.052273706,0.29925272,-0.19470531
0.0356992,0.050543,0.044057608,0.29238775,-0.20427254
0.035712,0.039177,0.03383313,0.2840808,-0.21641453
0.0357248,0.026532,0.021103326,0.27283114,-0.2306245
0.0357376,0.013085,0.0077188443,0.26039168,-0.244954
0.0357504,-0.00061918,-0.0058156964,0.2471291,-0.25876048
0.0357632,-0.013979,-0.019456554,0.23285843,-0.27177155
0.035776,-0.02645,-0.03078674,0.2198654,-0.2814389
0.0357888,-0.037604,-0.039835885,0.20902531,-0.28869706
0.0358016,-0.047032,-0.046946626,0.20052011,-0.29441336
0.0358144,-0.054253,-0.051821657,0.19470325,-0.29834658
0.0358272,-0.058986,-0.0542485,0.19183977,-0.30033678
0.03584,-0.060915,-0.05414213,0.19203722,-0.3003215
0.0358528,-0.05994,-0.051558465,0.19523406,-0.298351
0.0358656,-0.056149,-0.046722233,0.20114276,-0.29458722
0.0358784,-0.049671,-0.039938573,0.20939043,-0.28926757
0.0358912,-0.040761,-0.03155621,0.21955869,-0.28267112
0.035904,-0.029905,-0.021965083,0.23117197,-0.27510214
0.0359168,-0.017711,-0.011818476,0.24339989,-0.26703683
0.0359296,-0.0046064,-0.0021718065,0.2549171,-0.2592607
0.0359424,0.0088718,0.006707872,0.26527447,-0.2518587
0.0359552,0.022137,0.016732339,0.2753669,-0.24190223
0.035968,0.03464,0.026754579,0.28452012,-0.23101096
0.0359808,0.04594,0.035430547,0.2910572,-0.2201961
0.0359936,0.055587,0.043385882,0.2963573,-0.20958553
0.0360064,0.063144,0.049663205,0.30037972,-0.2010533
0.0360192,0.068252,0.053999472,0.30295014,-0.19495119
0.036032,0.07064,0.0562381,0.30397815,-0.19150193
0.0360448,0.070199,0.056309097,0.30344003,-0.19082183
0.0360576,0.066914,0.054128557,0.30129358,-0.19303647
0.0360704,0.060928,0.049691394,0.29743403,-0.19805126
0.0360832,0.052464,0.04311347,0.29184514,-0.2056182
0.036096,0.04202,0.034512483,0.2848086,-0.21578363
0.0361088,0.030115,0.02353791,0.27524287,-0.22816706
0.0361216,0.017297,0.011213121,0.26398662,-0.24156037
0.0361344,0.0040661,-0.00039348355,0.2528932,-0.25368017
0.0361472,-0.0090823,-0.012869078,0.24053566,-0.26627383
0.03616,-0.021517,-0.023330348,0.22873335,-0.27539405
0.0361728,-0.032819,-0.031558856,0.218996,-0.28211373
0.0361856,-0.042526,-0.037716486,0.21163833,-0.28707132
0.0361984,-0.050205,-0.04166502,0.20695466,-0.2902847
0.0362112,-0.055488,-0.04318135,0.20520388,-0.29156658
0.036224,-0.058077,-0.04224358,0.20642692,-0.2909141
0.0362368,-0.057884,-0.03892594,0.21052489,-0.28837678
0.0362496,-0.054889,-0.03343704,0.2172313,-0.2841054
0.0362624,-0.049137,-0.026115788,0.22614424,-0.2783758
0.0362752,-0.040954,-0.017321777,0.23681606,-0.2714596
0.036288,-0.030794,-0.008029968,0.24800178,-0.26406172
0.0363008,-0.019156,0.001084239,0.25879875,-0.25663027
0.0363136,-0.0065915,0.010124465,0.26931205,-0.24906312
0.0363264,0.0064745,0.020662697,0.27978104,-0.23845565
0.0363392,0.019428,0.030962648,0.2887833,-0.22685802
0.036352,0.031724,0.040478826,0.29538256,-0.21442491
0.0363648,0.042912,0.049194127,0.30088717,-0.20249891
0.0363776,0.052509,0.05641535,0.3054005,-0.19256979
0.0363904,0.060126,0.061880585,0.30875126,-0.18499008
0.0364032,0.065386,0.065356,0.3107782,-0.18006621
0.036416,0.067994,0.06669432,0.3113926,-0.17800397
0.0364288,0.067813,0.06578757,0.3104834,-0.17890827
0.0364416,0.06482,0.06240351,0.30740538,-0.18259835
0.0364544,0.059146,0.056686252,0.30265334,-0.18928084
0.0364672,0.051061,0.048800647,0.2961246,-0.19852331
0.03648,0.041009,0.03897198,0.28812268,-0.21017872
0.0364928,0.029526,0.027092068,0.2782372,-0.22405306
0.0365056,0.017082,0.013091146,0.26562962,-0.23944733
0.0365184,0.0042276,0.00015222351,0.25322074,-0.25291628
0.0365312,-0.0085268,-0.013711636,0.23933107,-0.26675433
0.036544,-0.020636,-0.02535179,0.22620392,-0.2769075
0.0365568,-0.031532,-0.034769423,0.21504939,-0.28458822
0.0365696,-0.040915,-0.042145055,0.20624255,-0.29053265
0.0365824,-0.048304,-0.04738511,0.19999544,-0.29476565
0.0365952,-0.053327,-0.05023117,0.1966442,-0.29710653
0.036608,-0.055713,-0.050647132,0.19623485,-0.29752913
0.0366208,-0.055299,-0.048622347,0.19877195,-0.29601666
0.0366336,-0.052142,-0.04440897,0.20395023,-0.29276815
0.0366464,-0.046322,-0.038282324,0.21143165,-0.2879963
0.0366592,-0.03818,-0.030576514,0.22080104,-0.28195408
0.036672,-0.028123,-0.021684455,0.23158748,-0.2749564
0.0366848,-0.016705,-0.012135637,0.24311654,-0.2673878
0.0366976,-0.0043639,-0.0029721064,0.25407296,-0.26001716
0.0367104,0.0083293,0.005487076,0.26395148,-0.2529773
0.0367232,0.020817,0.014601034,0.2735362,-0.24433415
0.036736,0.032597,0.024103427,0.2822872,-0.23408034
0.0367488,0.043188,0.03228143,0.28883764,-0.22427478
0.0367616,0.052223,0.03972751,0.29374585,-0.21429083
0.0367744,0.059247,0.04550171,0.2973769,-0.20637348
0.0367872,0.063815,0.04936835,0.299583,-0.20084628
0.0368,0.06575,0.051147096,0.30026087,-0.1979667
0.0368128,0.064937,0.050745897,0.2993619,-0.1978701
0.0368256,0.061388,0.048086997,0.29677904,-0.20060503
0.0368384,0.055242,0.043209217,0.2924369,-0.20601848
0.0368512,0.046849,0.036236364,0.28660014,-0.2141274
0.036864,0.036666,0.027010418,0.27873585,-0.22471502
0.0368768,0.025203,0.01540719,0.26819044,-0.23737605
0.0368896,0.012959,0.0041058525,0.25743762,-0.2492259
0.0369024,0.00042502,-0.007946495,0.2456553,-0.26154828
0.0369152,-0.011818,-0.019550646,0.23310563,-0.27220693
0.036928,-0.023231,-0.029160703,0.22195306,-0.28027448
0.0369408,-0.033403,-0.03681256,0.21279581,-0.28642094
0.0369536,-0.041893,-0.042567056,0.20592874,-0.29106286
0.0369664,-0.048316,-0.046204858,0.20161074,-0.29402044
0.0369792,-0.052285,-0.04750631,0.20011139,-0.295124
0.036992,-0.053588,-0.046463504,0.20144999,-0.294377
0.0370048,-0.052169,-0.043163735,0.20550935,-0.29183683
0.0370176,-0.048028,-0.03783894,0.21200709,-0.28768498
0.0370304,-0.041407,-0.030844608,0.22051506,-0.28220427
0.0370432,-0.032624,-0.022522094,0.23061454,-0.27565873
0.037056,-0.02223,-0.01331818,0.24174106,-0.26837742
0.0370688,-0.010703,-0.0043977434,0.2524159,-0.2612114
0.0370816,0.0014872,0.0039204056,0.2621575,-0.2543167
0.0370944,0.013819,0.012395842,0.27167884,-0.24688716
0.0371072,0.025698,0.021949599,0.28057525,-0.23667605
0.03712,0.036651,0.030425692,0.28783795,-0.22698656
0.0371328,0.046264,0.03810811,0.2930382,-0.21682197
0.0371456,0.054119,0.04450904,0.29717708,-0.20815901
0.0371584,0.059768,0.049154807,0.29998896,-0.20167933
0.0371712,0.062908,0.05188072,0.30138484,-0.1976234
0.037184,0.063384,0.05255531,0.3012878,-0.19617717
0.0371968,0.061154,0.05114049,0.2997033,-0.19742233
0.0372096,0.056296,0.047544923,0.29646638,-0.20137653
0.0372224,0.049032,0.041792806,0.29152054,-0.20793492
0.0372352,0.039833,0.034051105,0.28514785,-0.21704562
0.037248,0.029172,0.023887321,0.27628475,-0.2285101
0.0372608,0.017523,0.012267925,0.26565382,-0.24111798
0.0372736,0.0053747,0.0012253685,0.25513533,-0.25268456
0.0372864,-0.0066414,-0.010596666,0.24353391,-0.26472723
0.0372992,-0.018091,-0.020969382,0.23183627,-0.27377504
0.037312,-0.02845,-0.029380498,0.22186533,-0.28062633
0.0373248,-0.037345,-0.036063664,0.21390826,-0.28603557
0.0373376,-0.044357,-0.040796828,0.20829272,-0.2898864
0.0373504,-0.049025,-0.043284338,0.20538922,-0.29195789
0.0373632,-0.051154,-0.043456446,0.20527284,-0.29218572
0.037376,-0.050591,-0.041390836,0.20786178,-0.29064345
0.0373888,-0.047369,-0.037393123,0.21278578,-0.28757203
0.0374016,-0.041585,-0.03166687,0.21978694,-0.2831207
0.0374144,-0.03362,-0.024561176,0.22844665,-0.277569
0.0374272,-0.023914,-0.01638151,0.2383844,-0.2711474
0.03744,-0.012939,-0.007981081,0.24848582,-0.264448
0.0374528,-0.0012133,4.0003913e-05,0.2579929,-0.2579129
0.0374656,0.010781,0.007849641,0.26711684,-0.25141758
0.0374784,0.022456,0.016097035,0.27599177,-0.24379769
0.0374912,0.033335,0.024951927,0.28412107,-0.2342172
0.037504,0.042985,0.03232718,0.2896925,-0.22503814
0.0375168,0.051013,0.03938959,0.29433823,-0.21555905
0.0375296,0.05697,0.044932578,0.29782835,-0.2079632
0.0375424,0.060505,0.04868375,0.29997888,-0.20261137
0.0375552,0.061424,0.0504957,0.3007174,-0.19972603
0.037568,0.059654,0.05025329,0.2999695,-0.1994629
0.0375808,0.055301,0.047835473,0.29765183,-0.20198089
0.0375936,0.048549,0.0433289,0.29363915,-0.20698135
0.0376064,0.039822,0.03682162,0.28821278,-0.21456955
0.0376192,0.029609,0.02846127,0.28143352,-0.22451097
0.037632,0.018367,0.017647052,0.27164075,-0.23634663
0.0376448,0.006618,0.007265164,0.2618526,-0.24732228
0.0376576,-0.0051289,-0.0029563499,0.25223285,-0.25814557
0.0376704,-0.016315,-0.012753418,0.24176772,-0.26727456
0.0376832,-0.026487,-0.020856038,0.23236786,-0.27407992
0.037696,-0.035252,-0.026989192,0.22505346,-0.27903184
0.0377088,-0.042154,-0.031158281,0.22010706,-0.28242362
0.0377216,-0.046832,-0.033116758,0.21783006,-0.28406358
0.0377344,-0.048983,-0.03279744,0.2183053,-0.2839002
0.0377472,-0.048502,-0.030258982,0.22145528,-0.28197324
0.03776,-0.045379,-0.025765808,0.22695774,-0.27848935
0.0377728,-0.039753,-0.019598732,0.23447646,-0.27367392
0.0377856,-0.031985,-0.01235241,0.24325728,-0.2679621
0.0377984,-0.022541,-0.00465048,0.252495,-0.26179594
0.0378112,-0.011851,0.002986785,0.2614563,-0.25548273
0.037824,-0.00044643,0.010741603,0.27050513,-0.24902193
0.0378368,0.011192,0.019352322,0.27948445,-0.24077982
0.0378496,0.022518,0.028195707,0.28719887,-0.23080745
0.0378624,0.033015,0.035842832,0.2926526,-0.22096694
0.0378752,0.042309,0.043144803,0.29720804,-0.21091844
0.037888,0.04997,0.049053736,0.30083358,-0.20272613
0.0379008,0.055532,0.053341467,0.30338868,-0.19670574
0.0379136,0.058692,0.05581697,0.3047514,-0.19311744
0.0379264,0.059269,0.0562619,0.30466866,-0.19214487
0.0379392,0.057218,0.054452024,0.3027302,-0.19382617
0.037952,0.052632,0.05046666,0.29924795,-0.19831462
0.0379648,0.045753,0.044351656,0.29398623,-0.20528291
0.0379776,0.037005,0.036198635,0.2872514,-0.21485414
0.0379904,0.026893,0.026230654,0.27902934,-0.22656803
0.0380032,0.015848,0.014284695,0.26818943,-0.23962003
0.038016,0.0043681,0.003102947,0.2575614,-0.25135547
0.0380288,-0.0069566,-0.008358832,0.24646053,-0.2631782
0.0380416,-0.017653,-0.018732429,0.23477626,-0.27224112
0.0380544,-0.02731,-0.02686722,0.22507529,-0.27880973
0.0380672,-0.035477,-0.03317548,0.21755768,-0.28390864
0.03808,-0.041715,-0.037389763,0.2125673,-0.28734684
0.0380928,-0.045662,-0.039325606,0.21033175,-0.28898296
0.0381056,-0.047109,-0.038902294,0.21094641,-0.288751
0.0381184,-0.045945,-0.036257446,0.214246,-0.2867609
0.0381312,-0.042224,-0.03163946,0.21992356,-0.28320247
0.038144,-0.036132,-0.02534221,0.22761251,-0.27829692
0.0381568,-0.028048,-0.017702395,0.23690051,-0.2723053
0.0381696,-0.018464,-0.0096151065,0.24665447,-0.26588467
0.0381824,-0.0078018,-0.0016368864,0.25614938,-0.25942317
0.0381952,0.0034285,0.0061061434,0.2651786,-0.2529663
0.038208,0.014684,0.013937072,0.27405342,-0.24617927
0.0382208,0.025484,0.022969462,0.28238413,-0.23644522
0.0382336,0.035341,0.030546049,0.288435,-0.22734292
0.0382464,0.043842,0.03782224,0.2932606,-0.21761611
0.0382592,0.050579,0.043721125,0.29698694,-0.20954467
0.038272,0.055121,0.047899038,0.29942897,-0.2036309
0.0382848,0.057231,0.050147906,0.300448,-0.20015217
0.0382976,0.056785,0.050299678,0.29994076,-0.19934142
0.0383104,0.05375,0.048271295,0.2978534,-0.20131081
0.0383232,0.048296,0.044067875,0.2940234,-0.20588766
0.038336,0.040743,0.037716616,0.2886502,-0.21321698
0.0383488,0.031635,0.029523836,0.28202602,-0.22297834
0.0383616,0.021362,0.018905716,0.27254498,-0.23473354
0.0383744,0.010347,0.0083185,0.26267627,-0.24603926
0.0383872,-0.00081043,-0.0019161681,0.2530492,-0.25688154
0.0384,-0.011602,-0.01170002,0.24295442,-0.26635447
0.0384128,-0.021547,-0.019818943,0.23360963,-0.2732475
0.0384256,-0.030288,-0.025935592,0.22632128,-0.27819246
0.0384384,-0.037342,-0.030133432,0.22134793,-0.28161478
0.0384512,-0.042289,-0.032104462,0.21906087,-0.2832698
0.038464,-0.044887,-0.03177748,0.2195436,-0.28309855
0.0384768,-0.044939,-0.029255643,0.22268124,-0.28119254
0.0384896,-0.042411,-0.02473008,0.22823375,-0.27769393
0.0385024,-0.03748,-0.018522443,0.2358079,-0.27285278
0.0385152,-0.030384,-0.011332134,0.24451955,-0.2671838
0.038528,-0.02161,-0.003698504,0.2536657,-0.26106268
0.0385408,-0.011651,0.0039425446,0.262625,-0.2547399
0.0385536,-0.00091547,0.011684779,0.2716564,-0.24828684
0.0385664,0.010112,0.020517297,0.2806119,-0.23957732
0.0385792,0.020823,0.029119663,0.2879002,-0.22966087
0.038592,0.030805,0.036993857,0.293386,-0.21939829
0.0386048,0.03962,0.04430719,0.29794657,-0.20933218
0.0386176,0.046847,0.050230823,0.30158406,-0.2011224
0.0386304,0.052057,0.05450741,0.30412787,-0.19511305
0.0386432,0.054955,0.056902707,0.30543113,-0.19162573
0.038656,0.05533,0.057241615,0.3052912,-0.19080797
0.0386688,0.053146,0.055369742,0.30334032,-0.19260085
0.0386816,0.048566,0.05129625,0.2998321,-0.1972396
0.0386944,0.041798,0.04503098,0.29448375,-0.20442179
0.0387072,0.033321,0.0368194,0.2877593,-0.2141205
0.03872,0.02361,0.026973749,0.27978987,-0.22584236
0.0387328,0.013052,0.015032901,0.26902288,-0.23895709
0.0387456,0.0021868,0.0041720397,0.2587259,-0.25038186
0.0387584,-0.0084351,-0.006597007,0.24848601,-0.26168004
0.0387712,-0.018357,-0.01612094,0.23783055,-0.27007243
0.038784,-0.027179,-0.023518281,0.22907455,-0.27611113
0.0387968,-0.03445,-0.028909104,0.22267352,-0.28049174
0.0388096,-0.03974,-0.03218509,0.21883889,-0.28320906
0.0388224,-0.042765,-0.03322666,0.21770924,-0.28416258
0.0388352,-0.043281,-0.03203883,0.21925968,-0.28333735
0.038848,-0.041303,-0.02879527,0.22329104,-0.28088158
0.0388608,-0.036902,-0.023792388,0.22943681,-0.2770216
0.0388736,-0.030333,-0.017338315,0.23731096,-0.2719876
0.0388864,-0.022026,-0.0102367075,0.24591216,-0.26638559
0.0388992,-0.012484,-0.0029027518,0.25469497,-0.26050046
0.038912,-0.0020965,0.00429388,0.2631118,-0.25452402
0.0389248,0.0086016,0.011468756,0.27146545,-0.24852793
0.0389376,0.019078,0.01972665,0.27955937,-0.24010606
0.0389504,0.02892,0.027556092,0.28633276,-0.23122057
0.0389632,0.03764,0.034260448,0.29094785,-0.22242695
0.038976,0.044823,0.040367655,0.29484233,-0.214107
0.0389888,0.050103,0.044867367,0.29751486,-0.20778012
0.0390016,0.053104,0.047552757,0.29884374,-0.20373821
0.0390144,0.053618,0.04824738,0.2987159,-0.20222114
0.0390272,0.05165,0.046818092,0.2970683,-0.20343213
0.03904,0.047266,0.043186624,0.29361975,-0.2072465
0.0390528,0.040751,0.037388433,0.28859904,-0.21382217
0.0390656,0.032555,0.029652223,0.28220987,-0.22290541
0.0390784,0.023113,0.019390527,0.27296567,-0.23418462
0.0390912,0.012845,0.008849882,0.2630014,-0.24530163
0.039104,0.0022825,-0.0015653175,0.25308836,-0.25621897
0.0391168,-0.0080388,-0.011972552,0.24235475,-0.26629984
0.0391296,-0.017672,-0.02093879,0.23211387,-0.27399144
0.0391424,-0.026214,-0.027890626,0.22380471,-0.27958596
0.0391552,-0.033248,-0.032966215,0.21777354,-0.28370598
0.039168,-0.038322,-0.03599143,0.2142202,-0.28620306
0.0391808,-0.041114,-0.036838334,0.21328534,-0.286962
0.0391936,-0.04147,-0.03548329,0.21501602,-0.2859826
0.0392064,-0.039351,-0.03209913,0.21919113,-0.2833894
0.0392192,-0.034822,-0.026977228,0.22545935,-0.27941382
0.039232,-0.028274,-0.020474782,0.23338185,-0.27433142
0.0392448,-0.020069,-0.013059644,0.24238667,-0.26850596
0.0392576,-0.010651,-0.0055359835,0.25142586,-0.26249784
0.0392704,-0.00051505,0.0016607761,0.25989118,-0.25656965
0.0392832,0.0099093,0.008724238,0.26812604,-0.25067756
0.039296,0.020033,0.01653391,0.2760411,-0.24297327
0.0393088,0.02947,0.024321653,0.283094,-0.2344507
0.0393216,0.037776,0.030650854,0.28799856,-0.22669685
0.0393344,0.044503,0.03647023,0.29171902,-0.21877855
0.0393472,0.049269,0.040724732,0.2942644,-0.21281496
0.03936,0.051726,0.043214303,0.295504,-0.2090754
0.0393728,0.051768,0.04382722,0.29540968,-0.20775522
0.0393856,0.049349,0.04242444,0.29369414,-0.20884526
0.0393984,0.044613,0.038862564,0.29036775,-0.21264264
0.0394112,0.037895,0.03323766,0.28556433,-0.219089
0.039424,0.029604,0.02552432,0.2789669,-0.22791827
0.0394368,0.020181,0.015726665,0.27000245,-0.23854913
0.0394496,0.01007,0.0063323993,0.2610168,-0.24835199
0.0394624,-0.00020903,-0.0030609714,0.2521653,-0.25828722
0.0394752,-0.010122,-0.011801634,0.24291405,-0.2665173
0.039488,-0.019253,-0.01908355,0.23449247,-0.27265957
0.0395008,-0.027208,-0.024487896,0.22805126,-0.27702704
0.0395136,-0.033536,-0.027965654,0.22394173,-0.27987304
0.0395264,-0.037838,-0.02928586,0.22244297,-0.28101468
0.0395392,-0.039843,-0.028380016,0.2236435,-0.28040352
0.039552,-0.039395,-0.02537156,0.22737537,-0.2781185
0.0395648,-0.036542,-0.020476852,0.23337412,-0.2743278
0.0395776,-0.031441,-0.014165894,0.24106674,-0.26939854
0.0395904,-0.024457,-0.0071706357,0.24949835,-0.26383963
0.0396032,-0.016008,1.8387218e-05,0.25800973,-0.25797296
0.039616,-0.0065316,0.007460692,0.26673135,-0.25180998
0.0396288,0.0035079,0.015117222,0.27547368,-0.24523923
0.0396416,0.013596,0.024109894,0.28387767,-0.23565787
0.0396544,0.023223,0.031731248,0.28978938,-0.22632688
0.0396672,0.03201,0.039405957,0.29486692,-0.21605502
0.03968,0.039549,0.04581906,0.29882354,-0.20718543
0.0396928,0.04534,0.050706435,0.30177206,-0.20035918
0.0397056,0.049019,0.05384631,0.30356854,-0.19587593
0.0397184,0.050418,0.055050094,0.30402297,-0.19392277
0.0397312,0.049392,0.05405018,0.30267954,-0.19457918
0.039744,0.045962,0.050850134,0.29976806,-0.1980678
0.0397568,0.040379,0.04541133,0.29506084,-0.20423818
0.0397696,0.033072,0.037911378,0.2888334,-0.21301064
0.0397824,0.024434,0.028740117,0.28147402,-0.2239938
0.0397952,0.014872,0.01723247,0.27117088,-0.23670593
0.039808,0.0048967,0.006465283,0.26101446,-0.24808389
0.0398208,-0.0049646,-0.0039072563,0.25126886,-0.2590834
0.0398336,-0.014301,-0.013269076,0.24110173,-0.26763988
0.0398464,-0.022625,-0.020647772,0.23252419,-0.2738197
0.0398592,-0.02959,-0.025903212,0.22629173,-0.27809817
0.039872,-0.034718,-0.02906549,0.22258717,-0.28071815
0.0398848,-0.037688,-0.02992075,0.2216807,-0.2815222
0.0398976,-0.038304,-0.02857119,0.22342932,-0.2805717
0.0399104,-0.036491,-0.025229426,0.2275782,-0.27803704
0.0399232,-0.032416,-0.020155873,0.2338104,-0.27412215
0.039936,-0.026308,-0.013801592,0.24155663,-0.26915982
0.0399488,-0.018612,-0.006895941,0.24989139,-0.26368326
0.0399616,-0.0097259,1.4160527e-05,0.25807148,-0.25804317
0.0399744,-0.00010462,0.007058566,0.2663188,-0.25220168
0.0399872,0.0097584,0.014229135,0.27452216,-0.24606387
0.04,0.019349,0.022539403,0.28235307,-0.23727426
0.0400128,0.028237,0.029681351,0.28803366,-0.22867095
0.0400256,0.036061,0.03648224,0.29260206,-0.21963757
0.0400384,0.04229,0.042299565,0.29629946,-0.21170032
0.0400512,0.046592,0.046536386,0.29881546,-0.20574269
0.040064,0.048723,0.048919857,0.2999484,-0.20210868
0.0400768,0.048445,0.049266696,0.29959562,-0.20106223
0.0400896,0.045802,0.047367223,0.2976186,-0.20288417
0.0401024,0.040955,0.04321471,0.2938159,-0.2073865
0.0401152,0.034253,0.036947686,0.28853205,-0.21463667
0.040128,0.026156,0.028813092,0.28194898,-0.2243228
0.0401408,0.017053,0.018369459,0.27263382,-0.23589489
0.0401536,0.0073976,0.008136858,0.2629717,-0.24669798
0.0401664,-0.0022838,-0.0018819642,0.25354755,-0.25731146
0.0401792,-0.011524,-0.01117607,0.24377696,-0.2661291
0.040192,-0.019909,-0.018908301,0.23479913,-0.27261573
0.0402048,-0.027024,-0.024695119,0.22791646,-0.2773067
0.0402176,-0.032437,-0.028521782,0.22340652,-0.28045008
0.0402304,-0.03579,-0.030179953,0.221511,-0.2818709
0.0402432,-0.036843,-0.029646032,0.2222665,-0.28155857
0.040256,-0.035546,-0.027074026,0.22547801,-0.27962607
0.0402688,-0.031944,-0.02270727,0.23084415,-0.2762587
0.0402816,-0.026291,-0.016829446,0.23801361,-0.2716725
0.0402944,-0.019029,-0.010239598,0.24597695,-0.26645616
0.0403072,-0.010558,-0.003295666,0.25428253,-0.26087385
0.04032,-0.0012647,0.0035721776,0.26231217,-0.25516784
0.0403328,0.0083353,0.010431721,0.27029404,-0.24943061
0.0403456,0.017743,0.018092025,0.27800298,-0.24181892
0.0403584,0.026497,0.025744826,0.28484777,-0.23335811
0.0403712,0.034254,0.031796362,0.28908822,-0.22549549
0.040384,0.040543,0.03748748,0.29266807,-0.21769312
0.0403968,0.044902,0.041568574,0.2950427,-0.21190554
0.0404096,0.047148,0.04384072,0.29608846,-0.208407
0.0404224,0.047045,0.04413196,0.29570046,-0.20743653
0.0404352,0.044611,0.04232088,0.29365987,-0.20901811
0.040448,0.040032,0.038282666,0.2899508,-0.21338546
0.0404608,0.033589,0.032241248,0.2848386,-0.22035608
0.0404736,0.025747,0.023985391,0.27769542,-0.22972465
0.0404864,0.016903,0.014138201,0.26856163,-0.24028523
0.0404992,0.0075035,0.004431846,0.25929576,-0.25043207
0.040512,-0.0019419,-0.00525129,0.25015944,-0.26066202
0.0405248,-0.010956,-0.014165346,0.2402165,-0.26854718
0.0405376,-0.019112,-0.021400897,0.23169827,-0.27450007
0.0405504,-0.026039,-0.026911272,0.22513328,-0.27895582
0.0405632,-0.031292,-0.030514153,0.22087643,-0.28190473
0.040576,-0.034478,-0.03195287,0.21924059,-0.28314632
0.0405888,-0.035439,-0.031235082,0.22021298,-0.28268313
0.0406016,-0.034059,-0.028533028,0.22357787,-0.28064394
0.0406144,-0.030417,-0.024091568,0.22903731,-0.27722046
0.0406272,-0.024808,-0.01819526,0.23623319,-0.27262372
0.04064,-0.017632,-0.011486198,0.24436402,-0.26733643
0.0406528,-0.0092952,-0.004584008,0.2526395,-0.26180753
0.0406656,-0.00019875,0.0021386435,0.2605088,-0.25623152
0.0406784,0.0091492,0.008822905,0.26829052,-0.25064468
0.0406912,0.01825,0.01614297,0.2757726,-0.24348667
0.040704,0.026709,0.023491971,0.28239202,-0.23540807
0.0407168,0.034112,0.029336425,0.28703663,-0.22836378
0.0407296,0.040011,0.03465765,0.2904339,-0.2211186
0.0407424,0.04403,0.038455993,0.29267457,-0.21576259
0.0407552,0.045864,0.040523615,0.29364255,-0.21259531
0.040768,0.045419,0.04070555,0.29314262,-0.21173151
0.0407808,0.04268,0.03884783,0.2911123,-0.21341664
0.0407936,0.037857,0.03489922,0.2875381,-0.21773966
0.0408064,0.031304,0.029039646,0.28262186,-0.22454256
0.0408192,0.023454,0.020768436,0.27515212,-0.23361525
0.040832,0.014711,0.0118041225,0.2667167,-0.24310844
0.0408448,0.0054919,0.0027928115,0.25816348,-0.25257787
0.0408576,-0.0036395,-0.0058177854,0.24986817,-0.26150373
0.0408704,-0.012246,-0.013646166,0.24109782,-0.26839015
0.0408832,-0.019977,-0.01972596,0.23384298,-0.2732949
0.040896,-0.02637,-0.024115505,0.22863084,-0.27686185
0.0409088,-0.030988,-0.026503459,0.22585286,-0.2788598
0.0409216,-0.033581,-0.02676325,0.22565009,-0.2791766
0.0409344,-0.03391,-0.024914434,0.2280003,-0.27782917
0.0409472,-0.03193,-0.021179203,0.2326172,-0.2749756
0.04096,-0.027781,-0.015843721,0.23914686,-0.2708343
0.0409728,-0.02183,-0.009716345,0.24656807,-0.26600075
0.0409856,-0.014474,-0.0031358772,0.25443202,-0.2607038
0.0409984,-0.006067,0.0035822545,0.26229873,-0.2551342
0.0410112,0.0029003,0.010402624,0.27025515,-0.24944991
0.041024,0.011994,0.017942766,0.27807227,-0.24218674
0.0410368,0.02073,0.025753943,0.28514042,-0.23363253
0.0410496,0.028636,0.032069135,0.28961256,-0.22547428
0.0410624,0.035384,0.038246214,0.29359296,-0.21710053
0.0410752,0.040538,0.04296608,0.2964668,-0.21053465
0.041088,0.043701,0.04599697,0.29810452,-0.2061106
0.0411008,0.044648,0.047178976,0.2984002,-0.20404223
0.0411136,0.04332,0.04636429,0.29727325,-0.20454468
0.0411264,0.039827,0.0434469,0.2944806,-0.2075868
0.0411392,0.034386,0.038402252,0.29011533,-0.21331081
0.041152,0.027424,0.031465534,0.2844081,-0.22147703
0.0411648,0.019367,0.02260626,0.2768445,-0.231632
0.0411776,0.010608,0.012855633,0.26784799,-0.24213673
0.0411904,0.0016161,0.0035678064,0.25910327,-0.25196764
0.0412032,-0.0071189,-0.0051094554,0.25084108,-0.26106
0.041216,-0.015196,-0.012392117,0.24271683,-0.26750106
0.0412288,-0.022199,-0.017968312,0.23607029,-0.27200693
0.0412416,-0.027657,-0.021711009,0.23165654,-0.27507856
0.0412544,-0.031268,-0.023377255,0.22975741,-0.2765119
0.0412672,-0.032731,-0.022976734,0.23036021,-0.27631366
0.04128,-0.031927,-0.020593638,0.23335803,-0.2745453
0.0412928,-0.028913,-0.01648277,0.23843259,-0.27139813
0.0413056,-0.023927,-0.011324313,0.24472985,-0.26737848
0.0413184,-0.017387,-0.00543246,0.2518412,-0.2627061
0.0413312,-0.0096144,0.00074736855,0.25914004,-0.25764528
0.041344,-0.0010734,0.0071798954,0.26666957,-0.2523098
0.0413568,0.0077814,0.013702635,0.27419227,-0.24678701
0.0413696,0.016515,0.021338038,0.281403,-0.23872691
0.0413824,0.024623,0.028011946,0.2868829,-0.23085901
0.0413952,0.031766,0.03397176,0.29090902,-0.22296551
0.041408,0.037516,0.039197285,0.2941684,-0.21577384
0.0414208,0.041424,0.042877723,0.29626888,-0.21051343
0.0414336,0.043231,0.044793997,0.2970657,-0.20747772
0.0414464,0.042849,0.044766776,0.29645705,-0.20692348
0.0414592,0.040225,0.042708743,0.29428515,-0.20886765
0.041472,0.035621,0.0384859,0.290475,-0.21350323
0.0414848,0.029392,0.03224788,0.2852539,-0.22075817
0.0414976,0.021882,0.024095464,0.27841893,-0.23022799
0.0415104,0.013527,0.014482541,0.2695914,-0.24062632
0.0415232,0.0047953,0.0051148916,0.26071623,-0.25048646
0.041536,-0.0038375,-0.003964075,0.25212133,-0.26004946
0.0415488,-0.011954,-0.011770789,0.24348444,-0.267026
0.0415616,-0.019174,-0.018106082,0.23591743,-0.2721296
0.0415744,-0.025031,-0.022648925,0.23052129,-0.27581915
0.0415872,-0.029158,-0.025092648,0.22767897,-0.27786428
0.0416,-0.031245,-0.025446195,0.22736086,-0.27825326
0.0416128,-0.031077,-0.023776498,0.22948137,-0.27703437
0.0416256,-0.028719,-0.02027644,0.23380892,-0.2743618
0.0416384,-0.024366,-0.015274208,0.23994331,-0.27049172
0.0416512,-0.018346,-0.009530107,0.2469077,-0.2659679
0.041664,-0.011044,-0.0034365072,0.25418183,-0.26105484
0.0416768,-0.0028784,0.0027954984,0.26149362,-0.25590265
0.0416896,0.0057226,0.009105283,0.26886994,-0.25065935
0.0417024,0.014298,0.015644997,0.27601528,-0.24472529
0.0417152,0.022379,0.02283755,0.2825291,-0.23685399
0.041728,0.029573,0.028552959,0.28695738,-0.22985147
0.0417408,0.03549,0.033755288,0.2903191,-0.2228085
0.0417536,0.039703,0.037747752,0.29267344,-0.21717794
0.0417664,0.041902,0.040042493,0.29376885,-0.21368387
0.0417792,0.041912,0.040507507,0.29343128,-0.21241628
0.041792,0.039728,0.03893196,0.2915629,-0.21369898
0.0418048,0.035515,0.03526191,0.28816122,-0.2176374
0.0418176,0.029642,0.02964575,0.28339344,-0.22410195
0.0418304,0.022512,0.02185896,0.2765193,-0.23280138
0.0418432,0.014472,0.0130737545,0.26824147,-0.24209397
0.041856,0.0059781,0.0042757844,0.25984505,-0.25129345
0.0418688,-0.0024884,-0.004268557,0.2517632,-0.2603003
0.0418816,-0.010526,-0.011486805,0.24375832,-0.26673192
0.0418944,-0.017652,-0.017469533,0.23664129,-0.27158034
0.0419072,-0.023521,-0.02180905,0.23149227,-0.27511036
0.04192,-0.027748,-0.024161823,0.22874662,-0.27707025
0.0419328,-0.029959,-0.024366297,0.22860023,-0.2773328
0.0419456,-0.029979,-0.022545017,0.23089924,-0.27598926
0.0419584,-0.027828,-0.018904187,0.23539594,-0.2732043
0.0419712,-0.023696,-0.013850954,0.241588,-0.2692899
0.041984,-0.017915,-0.008040884,0.24863155,-0.26471332
0.0419968,-0.010865,-0.0020488817,0.25577906,-0.25987682
0.0420096,-0.0029242,0.004123694,0.26303476,-0.2547874
0.0420224,0.0054642,0.01027674,0.2702204,-0.24966693
0.0420352,0.013817,0.017091716,0.27713838,-0.24295494
0.042048,0.021701,0.024002247,0.28336558,-0.23536107
0.0420608,0.028713,0.029396418,0.28745556,-0.22866273
0.0420736,0.034499,0.03443209,0.29061812,-0.22175395
0.0420864,0.038623,0.03802995,0.29264247,-0.21658258
0.0420992,0.040732,0.03993142,0.2933883,-0.21352547
0.042112,0.040679,0.03995629,0.2926799,-0.21276732
0.0421248,0.038465,0.037930008,0.2904498,-0.21458977
0.0421376,0.03431,0.03373158,0.28663537,-0.21917221
0.0421504,0.028539,0.027548922,0.28142092,-0.22632308
0.0421632,0.021531,0.018777646,0.2733238,-0.23576853
0.042176,0.013651,0.009736005,0.26464254,-0.24517053
0.0421888,0.0053353,0.00058510446,0.25589642,-0.2547262
0.0422016,-0.0029025,-0.00806573,0.24734718,-0.26347864
0.0422144,-0.010648,-0.015675465,0.23869492,-0.27004585
0.0422272,-0.017533,-0.02139011,0.23185936,-0.27463958
0.04224,-0.023129,-0.025218062,0.22731757,-0.2777537
0.0422528,-0.027033,-0.02697638,0.22527876,-0.27923152
0.0422656,-0.028911,-0.026593689,0.22584262,-0.27903
0.0422784,-0.028683,-0.024165168,0.22887202,-0.27720237
0.0422912,-0.026316,-0.019946698,0.23406044,-0.27395383
0.042304,-0.022015,-0.014400771,0.2408352,-0.26963675
0.0423168,-0.016196,-0.008147864,0.24839833,-0.26469406
0.0423296,-0.009137,-0.0017294242,0.2560179,-0.25947675
0.0423424,-0.0012916,0.0048437514,0.26370785,-0.25402036
0.0423552,0.0069053,0.011560097,0.27139688,-0.2482767
0.042368,0.015012,0.019294178,0.27879992,-0.24021158
0.0423808,0.022564,0.026465023,0.28520015,-0.23227009
0.0423936,0.029238,0.03236658,0.28939506,-0.22466192
0.0424064,0.034578,0.037747975,0.292847,-0.21735105
0.0424192,0.038198,0.041619044,0.2951658,-0.21192773
0.042432,0.03979,0.043788012,0.29623055,-0.20865452
0.0424448,0.039272,0.04404967,0.29590115,-0.2078018
0.0424576,0.036637,0.04230139,0.29402092,-0.20941815
0.0424704,0.032155,0.038416304,0.29055926,-0.21372667
0.0424832,0.026188,0.032625824,0.2857647,-0.22051305
0.042496,0.019086,0.02518422,0.27965918,-0.22929075
0.0425088,0.011275,0.016244281,0.27155277,-0.2390642
0.0425216,0.0031681,0.007831854,0.26366985,-0.24800615
0.0425344,-0.0048244,-0.00024169486,0.25624016,-0.25672355
0.0425472,-0.01219,-0.0064643826,0.24965583,-0.2625846
0.04256,-0.018563,-0.011086587,0.24433792,-0.26651108
0.0425728,-0.023535,-0.014269711,0.24061108,-0.2691505
0.0425856,-0.02675,-0.015454918,0.23930565,-0.27021548
0.0425984,-0.027956,-0.014578449,0.24049152,-0.26964843
0.0426112,-0.027012,-0.012028394,0.24367312,-0.2677299
0.042624,-0.024039,-0.008024019,0.24856426,-0.2646123
0.0426368,-0.019277,-0.003134727,0.2544329,-0.26070234
0.0426496,-0.013158,0.0024408847,0.26100683,-0.2561251
0.0426624,-0.0059829,0.008495877,0.26810703,-0.2511153
0.0426752,0.0018683,0.014752363,0.27534604,-0.24584132
0.042688,0.0098923,0.022090465,0.28246263,-0.2382817
0.0427008,0.017646,0.02861681,0.28762898,-0.23039535
0.0427136,0.024722,0.034751043,0.29180783,-0.22230576
0.0427264,0.030778,0.040275943,0.29531235,-0.21476047
0.0427392,0.035347,0.044346463,0.2977001,-0.20900719
0.042752,0.038059,0.046710048,0.2988235,-0.20540342
0.0427648,0.038756,0.04724246,0.29863703,-0.2041521
0.0427776,0.037332,0.045662623,0.2969196,-0.20559438
0.0427904,0.033932,0.041958544,0.29349622,-0.20957914
0.0428032,0.028878,0.036171407,0.28859475,-0.21625194
0.042816,0.022512,0.02860716,0.28246155,-0.22524723
0.0428288,0.015206,0.01901898,0.274046,-0.23600805
0.0428416,0.0073631,0.0096131675,0.26516807,-0.24594174
0.0428544,-0.00052621,0.00047395815,0.25662127,-0.25567338
0.0428672,-0.0080374,-0.0071928953,0.24865161,-0.2630374
0.04288,-0.014823,-0.013787738,0.241031,-0.26860648
0.0428928,-0.020436,-0.018599797,0.23532717,-0.27252677
0.0429056,-0.024441,-0.021399401,0.23206222,-0.27486104
0.0429184,-0.02657,-0.022070782,0.2313761,-0.27551767
0.0429312,-0.026656,-0.020698931,0.23314774,-0.2745456
0.042944,-0.024643,-0.017498972,0.23712006,-0.272118
0.0429568,-0.020793,-0.012905312,0.24275868,-0.2685693
0.0429696,-0.015376,-0.0074631195,0.24935369,-0.26427993
0.0429824,-0.0087842,-0.001741832,0.25615966,-0.25964332
0.0429952,-0.0013845,0.0042422824,0.26317778,-0.25469324
0.043008,0.0064339,0.010271157,0.2702199,-0.24967757
0.0430208,0.014139,0.016758775,0.27706346,-0.24354592
0.0430336,0.021371,0.023562713,0.28316078,-0.23603536
0.0430464,0.027751,0.028859392,0.28714544,-0.22942664
0.0430592,0.032822,0.033758122,0.29024035,-0.2227241
0.043072,0.036216,0.037299726,0.29223445,-0.217635
0.0430848,0.037662,0.03914345,0.2929319,-0.21464503
0.0430976,0.037061,0.0390287,0.29213613,-0.21407872
0.0431104,0.034431,0.036749467,0.2897237,-0.21622474
0.0431232,0.030036,0.032316897,0.28575817,-0.22112438
0.043136,0.02422,0.025857508,0.28025705,-0.22854203
0.0431488,0.01738,0.01712707,0.27215356,-0.23789942
0.0431616,0.0098661,0.008568699,0.26391673,-0.24677932
0.0431744,0.0021061,-7.444061e-05,0.25575545,-0.25590435
0.0431872,-0.005381,-0.0077679665,0.24792202,-0.26345795
0.0432,-0.012258,-0.014333805,0.24037848,-0.2690461
0.0432128,-0.018109,-0.019126674,0.23465572,-0.27290908
0.0432256,-0.022562,-0.021978779,0.23129295,-0.2752505
0.0432384,-0.025226,-0.022753842,0.23045802,-0.2759657
0.0432512,-0.025874,-0.021514256,0.23206727,-0.2750958
0.043264,-0.024472,-0.018446356,0.23587862,-0.27277133
0.0432768,-0.021149,-0.013981065,0.24135993,-0.26932207
0.0432896,-0.016245,-0.008630736,0.24786733,-0.2651288
0.0433024,-0.010052,-0.0029475954,0.25465953,-0.26055473
0.0433152,-0.0029743,0.0029150122,0.2615333,-0.25570324
0.043328,0.0045805,0.0088112,0.26841694,-0.25079453
0.0433408,0.012171,0.015366392,0.27509964,-0.24436684
0.0433536,0.019355,0.02201885,0.281078,-0.23704031
0.0433664,0.025811,0.027486602,0.28553694,-0.23056374
0.0433792,0.031052,0.032048013,0.28846872,-0.22437268
0.043392,0.034747,0.03547269,0.29038993,-0.21944454
0.0434048,0.036569,0.037285265,0.2910935,-0.21652296
0.0434176,0.036309,0.03719567,0.29034323,-0.21595187
0.0434304,0.034108,0.03498579,0.28801164,-0.21804008
0.0434432,0.030101,0.030603604,0.2840893,-0.22288208
0.043456,0.024636,0.023963723,0.27816376,-0.23023632
0.0434688,0.018108,0.015510003,0.27022287,-0.23920287
0.0434816,0.010834,0.0069714566,0.26197505,-0.24803214
0.0434944,0.0032853,-0.0017301386,0.25372297,-0.25718325
0.0435072,-0.004082,-0.009662444,0.2455346,-0.2648595
0.04352,-0.010888,-0.01669482,0.23745137,-0.270841
0.0435328,-0.016764,-0.021967182,0.23115988,-0.27509424
0.0435456,-0.021294,-0.025445437,0.2270593,-0.27795017
0.0435584,-0.024058,-0.026804458,0.22553347,-0.27914238
0.0435712,-0.024898,-0.02613346,0.22645198,-0.2787189
0.043584,-0.023709,-0.023630487,0.22957806,-0.27683905
0.0435968,-0.020618,-0.019543778,0.23460357,-0.27369112
0.0436096,-0.015938,-0.014229066,0.24108782,-0.26954594
0.0436224,-0.0099959,-0.008358505,0.24816486,-0.26488188
0.0436352,-0.003106,-0.0023675472,0.2552827,-0.2600178
0.043648,0.0042648,0.0036757295,0.26234844,-0.254997
0.0436608,0.011652,0.0096864635,0.26929438,-0.24992144
0.0436736,0.018706,0.016503215,0.27583972,-0.24283329
0.0436864,0.025039,0.022878598,0.28150633,-0.23574914
0.0436992,0.030223,0.02786649,0.28543705,-0.22970408
0.043712,0.033831,0.032066602,0.28806314,-0.22392993
0.0437248,0.035629,0.034796186,0.28950003,-0.21990767
0.0437376,0.035405,0.03564423,0.28950524,-0.21821678
0.0437504,0.033194,0.03442877,0.28798723,-0.21912968
0.0437632,0.029278,0.031079886,0.28491354,-0.22275376
0.043776,0.023954,0.02579706,0.28040138,-0.22880726
0.0437888,0.017525,0.018348685,0.27353498,-0.23683761
0.0438016,0.010442,0.010768399,0.26629502,-0.2447582
0.0438144,0.0030859,0.002898415,0.25890198,-0.25310513
0.0438272,-0.0041,-0.0043226043,0.2519381,-0.26058334
0.04384,-0.010701,-0.010022167,0.24566987,-0.2657142
0.0438528,-0.016383,-0.0144969355,0.2403556,-0.26934946
0.0438656,-0.020679,-0.017226398,0.23714852,-0.27160132
0.0438784,-0.023253,-0.01791594,0.23641297,-0.27224484
0.0438912,-0.023894,-0.016626356,0.23807111,-0.27132383
0.043904,-0.022544,-0.013665572,0.24173869,-0.26906985
0.0439168,-0.019333,-0.009484216,0.2468357,-0.2658041
0.0439296,-0.014616,-0.0045718607,0.25273627,-0.26187998
0.0439424,-0.0086956,0.0008157921,0.25908184,-0.25745028
0.0439552,-0.0018983,0.006526223,0.26577288,-0.25272042
0.043968,0.0053096,0.0123748835,0.27246705,-0.24771729
0.0439808,0.012515,0.019097203,0.27885294,-0.24065852
0.0439936,0.019308,0.025343541,0.2843247,-0.23363763
0.0440064,0.025341,0.030103585,0.2876344,-0.22742723
0.0440192,0.030203,0.0344567,0.2902635,-0.2213501
0.044032,0.033454,0.037248656,0.29165787,-0.21716057
0.0440448,0.034864,0.03825185,0.29167435,-0.21517065
0.0440576,0.034271,0.037257228,0.2901838,-0.21566936
0.0440704,0.031788,0.034132645,0.28712207,-0.21885677
0.0440832,0.027672,0.028922375,0.28258836,-0.2247436
0.044096,0.022223,0.021128198,0.27545324,-0.23319684
0.0441088,0.015782,0.012227204,0.26693317,-0.24247876
0.0441216,0.008757,0.0030771613,0.2580933,-0.251939
0.0441344,0.0015654,-0.0060040085,0.24943909,-0.2614471
0.0441472,-0.0053355,-0.01429255,0.24011381,-0.2686989
0.04416,-0.011609,-0.021038985,0.23215604,-0.274234
0.0441728,-0.016864,-0.025975257,0.22626525,-0.27821577
0.0441856,-0.020679,-0.028889166,0.22282921,-0.28060755
0.0441984,-0.022718,-0.02968693,0.2219593,-0.28133315
0.0442112,-0.022815,-0.02842288,0.2235821,-0.28042787
0.044224,-0.020985,-0.025373748,0.22735216,-0.27809966
0.0442368,-0.017417,-0.020833697,0.2329194,-0.2745868
0.0442496,-0.01245,-0.0151278395,0.23988438,-0.27014005
0.0442624,-0.0063725,-0.009043269,0.24723628,-0.26532283
0.0442752,0.00043009,-0.0030124113,0.25440988,-0.26043472
0.044288,0.0075053,0.0029231953,0.26135808,-0.2555117
0.0443008,0.014464,0.008865792,0.2681127,-0.25038108
0.0443136,0.020892,0.0154657345,0.27434874,-0.24341726
0.0443264,0.02644,0.021455409,0.27964294,-0.23673213
0.0443392,0.030697,0.026335115,0.2837851,-0.23111486
0.044352,0.033272,0.029923495,0.28598887,-0.22614187
0.0443648,0.033956,0.032102656,0.28704444,-0.22283913
0.0443776,0.032719,0.032377936,0.28665793,-0.22190207
0.0443904,0.029638,0.030642452,0.28480935,-0.22352445
0.0444032,0.025069,0.026761875,0.28129327,-0.22776954
0.044416,0.019351,0.020588161,0.27550957,-0.23433325
0.0444288,0.0128,0.013765834,0.26899058,-0.2414589
0.0444416,0.0058413,0.0066435365,0.26224983,-0.24896276
0.0444544,-0.0011078,-0.00047463295,0.25566378,-0.25661305
0.0444672,-0.0076484,-0.0063559823,0.24961127,-0.26232323
0.04448,-0.013422,-0.0109736,0.24441841,-0.26636562
0.0444928,-0.018016,-0.014268067,0.24054435,-0.2690805
0.0445056,-0.021011,-0.015699403,0.23892955,-0.27032837
0.0445184,-0.022165,-0.015241466,0.23959824,-0.2700812
0.0445312,-0.021427,-0.013170773,0.24220875,-0.2685503
0.044544,-0.018797,-0.009784783,0.24636826,-0.26593783
0.0445568,-0.014621,-0.005542596,0.2515039,-0.26258913
0.0445696,-0.0092441,-0.00068969664,0.25726548,-0.25864485
0.0445824,-0.0029094,0.004561268,0.26344216,-0.2543196
0.0445952,0.0039001,0.009938004,0.26974317,-0.24986717
0.044608,0.0108,0.015969917,0.27590072,-0.2439609
0.0446208,0.017404,0.022099512,0.28140286,-0.23720382
0.0446336,0.023301,0.027056329,0.2853505,-0.23123783
0.0446464,0.028138,0.031126117,0.287942,-0.22568977
0.0446592,0.031474,0.034143902,0.28955626,-0.22126848
0.044672,0.033015,0.035564806,0.2899547,-0.21882507
0.0446848,0.032645,0.035048507,0.2888826,-0.21878558
0.0446976,0.030464,0.03246989,0.2862924,-0.2213526
0.0447104,0.026651,0.02778727,0.2821694,-0.22659487
0.0447232,0.021531,0.0207045,0.27563676,-0.23422775
0.044736,0.015444,0.0126460735,0.2678914,-0.24259925
0.0447488,0.008747,0.004179421,0.25975108,-0.25139225
0.0447616,0.0019089,-0.004251355,0.25172213,-0.26022485
0.0447744,-0.004695,-0.011471042,0.2437412,-0.26668328
0.0447872,-0.010686,-0.017700363,0.23636933,-0.27177006
0.0448,-0.015691,-0.02221644,0.23099396,-0.27542683
0.0448128,-0.019277,-0.024814783,0.22795078,-0.27758035
0.0448256,-0.021143,-0.02540293,0.22734702,-0.27815288
0.0448384,-0.021119,-0.02405694,0.22907859,-0.27719247
0.0448512,-0.019194,-0.020988764,0.23288238,-0.2748599
0.044864,-0.015666,-0.016471213,0.23841864,-0.27136105
0.0448768,-0.010798,-0.0111224195,0.24490313,-0.26714796
0.0448896,-0.0049259,-0.005435817,0.25172466,-0.2625963
0.0449024,0.0016074,0.0002716768,0.25841135,-0.257868
0.0449152,0.0083787,0.0059781475,0.26505777,-0.2531015
0.044928,0.014968,0.011795944,0.27143437,-0.24784249
0.0449408,0.020992,0.018165682,0.2771196,-0.24078825
0.0449536,0.026081,0.023605995,0.2817945,-0.23458248
0.0449664,0.02984,0.027603563,0.28469855,-0.22949141
0.0449792,0.031906,0.03065602,0.2863685,-0.22505645
0.044992,0.032122,0.031896897,0.28664243,-0.22284865
0.0450048,0.030494,0.031090746,0.28538555,-0.22320406
0.0450176,0.027188,0.028165078,0.28257343,-0.22624329
0.0450304,0.022513,0.022866542,0.27756798,-0.23183489
0.0450432,0.016791,0.015995715,0.2709952,-0.23900378
0.045056,0.010367,0.008658786,0.2638901,-0.24657251
0.0450688,0.0036916,0.0010206464,0.25665355,-0.25461227
0.0450816,-0.0028544,-0.005982606,0.24982789,-0.2617931
0.0450944,-0.0088771,-0.011808379,0.24338128,-0.26699802
0.0451072,-0.014051,-0.016200747,0.23815396,-0.27055547
0.04512,-0.017918,-0.01881574,0.23509736,-0.27272883
0.0451328,-0.020085,-0.019422797,0.23447561,-0.2733212
0.0451456,-0.020464,-0.018128151,0.23616391,-0.27242023
0.0451584,-0.019002,-0.015140833,0.23988664,-0.2701683
0.0451712,-0.015828,-0.011045989,0.24490005,-0.26699203
0.045184,-0.011321,-0.0062258127,0.25072634,-0.263178
0.0451968,-0.005758,-0.001027003,0.25687718,-0.25893122
0.0452096,0.0005802,0.0044660224,0.2633235,-0.25439143
0.0452224,0.0071805,0.010112312,0.26981232,-0.24958768
0.0452352,0.013658,0.01661795,0.27606755,-0.24283165
0.045248,0.019637,0.022794362,0.28161043,-0.2360217
0.0452608,0.0248,0.027766028,0.28558025,-0.2300482
0.0452736,0.028712,0.032029204,0.28826803,-0.2242096
0.0452864,0.030983,0.034993857,0.28988072,-0.21989301
0.0452992,0.031466,0.036249906,0.29018435,-0.21768454
0.045312,0.030077,0.035536937,0.28901345,-0.21793956
0.0453248,0.027011,0.03273163,0.2863272,-0.22086397
0.0453376,0.022581,0.027996235,0.28227878,-0.22628629
0.0453504,0.017062,0.021024382,0.27591527,-0.23386651
0.0453632,0.010863,0.013507681,0.2688234,-0.24180801
0.045376,0.0043537,0.0059294743,0.26169527,-0.24983633
0.0453888,-0.0020939,-0.0013317735,0.2550087,-0.25767225
0.0454016,-0.0080339,-0.006796527,0.24919738,-0.26279044
0.0454144,-0.013123,-0.010693187,0.24475941,-0.2661458
0.0454272,-0.016985,-0.01304255,0.242032,-0.2681171
0.04544,-0.019262,-0.013510228,0.2415857,-0.26860616
0.0454528,-0.019691,-0.012237181,0.24323548,-0.26770985
0.0454656,-0.01831,-0.009450463,0.24669042,-0.26559135
0.0454784,-0.015283,-0.005635722,0.25133467,-0.26260608
0.0454912,-0.010894,-0.0010319209,0.25680625,-0.25887012
0.045504,-0.0054644,0.004194458,0.26297185,-0.2545829
0.0455168,0.00066482,0.00972316,0.2694695,-0.2500232
0.0455296,0.0071129,0.01584495,0.27606148,-0.24437158
0.0455424,0.013472,0.022520706,0.28219998,-0.23715858
0.0455552,0.019347,0.028065164,0.28662932,-0.23049898
0.045568,0.024376,0.03315703,0.28999582,-0.22368178
0.0455808,0.028164,0.03730935,0.29249182,-0.21787313
0.0455936,0.03035,0.039940268,0.2938441,-0.21396357
0.0456064,0.030727,0.040792353,0.29387385,-0.21228915
0.0456192,0.029329,0.039640702,0.29234302,-0.21306163
0.045632,0.026262,0.03640612,0.28929687,-0.21648462
0.0456448,0.021868,0.031262357,0.28492,-0.22239529
0.0456576,0.016459,0.02438254,0.27912566,-0.2303606
0.0456704,0.010358,0.016134534,0.27156132,-0.23929226
0.0456832,0.0039674,0.008357602,0.26426455,-0.24754934
0.045696,-0.0023083,0.00087387906,0.257393,-0.25564522
0.0457088,-0.0080337,-0.004960519,0.25142628,-0.2613473
0.0457216,-0.012936,-0.009111995,0.2467606,-0.2649846
0.0457344,-0.01658,-0.011651858,0.24382617,-0.26712987
0.0457472,-0.01861,-0.012473712,0.24298035,-0.26792777
0.04576,-0.018874,-0.011606798,0.24416555,-0.26737916
0.0457728,-0.017294,-0.009225381,0.24715815,-0.2656089
0.0457856,-0.01416,-0.005830248,0.25131148,-0.262972
0.0457984,-0.009729,-0.0016352365,0.2563317,-0.25960216
0.0458112,-0.0043069,0.003104976,0.2619397,-0.25572973
0.045824,0.0017533,0.008155551,0.26787883,-0.25156772
0.0458368,0.0080492,0.013314522,0.27384308,-0.24721405
0.0458496,0.014189,0.019317634,0.27957815,-0.2409429
0.0458624,0.019813,0.024831394,0.28433982,-0.23467703
0.0458752,0.024543,0.029216385,0.2874649,-0.22903213
0.045888,0.027991,0.03328605,0.29001194,-0.22343986
0.0459008,0.029819,0.03600888,0.2915061,-0.21948837
0.0459136,0.02985,0.037109934,0.29176426,-0.21754438
0.0459264,0.028117,0.036396254,0.2906768,-0.21788429
0.0459392,0.024829,0.03378095,0.2882132,-0.22065128
0.045952,0.0203,0.029424483,0.28452712,-0.22567815
0.0459648,0.014833,0.02368437,0.27984184,-0.23247309
0.0459776,0.008774,0.01688647,0.27357924,-0.2398063
0.0459904,0.0025466,0.010273392,0.2674405,-0.2468937
0.0460032,-0.0034653,0.00403394,0.26180387,-0.25373596
0.046016,-0.0089611,-0.0004750567,0.25708687,-0.25803697
0.0460288,-0.013498,-0.0034940368,0.25370488,-0.26069292
0.0460416,-0.016679,-0.005150036,0.2518792,-0.2621793
0.0460544,-0.018179,-0.0053486396,0.25176963,-0.26246694
0.0460672,-0.017907,-0.004176187,0.25327513,-0.26162753
0.04608,-0.015948,-0.0018079936,0.25617498,-0.25979096
0.0460928,-0.012509,0.0015035868,0.2601537,-0.25714654
0.0461056,-0.0078778,0.0055243564,0.2649316,-0.25388286
0.0461184,-0.0023535,0.009988363,0.27018836,-0.25021163
0.0461312,0.0036808,0.014586072,0.27556828,-0.24639614
0.046144,0.009845,0.019835625,0.28085598,-0.24118474
0.0461568,0.015711,0.02478562,0.2848714,-0.23530017
0.0461696,0.020959,0.028803572,0.28767717,-0.23007004
0.0461824,0.02524,0.03262801,0.28997475,-0.22471873
0.0461952,0.028113,0.035246473,0.2913016,-0.22080867
0.046208,0.029318,0.036332887,0.29144868,-0.21878292
0.0462208,0.028701,0.03564211,0.29025412,-0.21896988
0.0462336,0.026422,0.032984704,0.2876031,-0.2216337
0.0462464,0.02274,0.02842695,0.283607,-0.22675312
0.0462592,0.017942,0.02212234,0.27821326,-0.23396857
0.046272,0.01235,0.014608166,0.2710119,-0.24179555
0.0462848,0.0063305,0.0070051216,0.26371077,-0.24970052
0.0462976,0.00027055,-0.00037379307,0.25675264,-0.2575002
0.0463104,-0.0054751,-0.006084393,0.25055763,-0.2627264
0.0463232,-0.010516,-0.010344891,0.24551478,-0.26620457
0.046336,-0.014406,-0.013296641,0.24204704,-0.2686403
0.0463488,-0.016852,-0.014526021,0.24066095,-0.26971298
0.0463616,-0.017612,-0.014046572,0.24133998,-0.26943314
0.0463744,-0.016633,-0.012021512,0.24388042,-0.26792344
0.0463872,-0.014028,-0.008713424,0.24795228,-0.26537913
0.0464,-0.01012,-0.0046676737,0.25283355,-0.26216888
0.0464128,-0.0051435,-0.000110850786,0.25820628,-0.258428
0.0464256,0.00056523,0.0047710007,0.26392356,-0.25438157
0.0464384,0.0065592,0.009653255,0.2696017,-0.25029516
0.0464512,0.012482,0.015021821,0.2750576,-0.24501397
0.046464,0.017988,0.020470597,0.27985725,-0.23891607
0.0464768,0.022738,0.024918703,0.28348446,-0.23364705
0.0464896,0.026271,0.028063687,0.28547186,-0.22934449
0.0465024,0.028267,0.030348036,0.28657156,-0.2258755
0.0465152,0.028552,0.03094874,0.28638378,-0.2244863
0.046528,0.027134,0.029676769,0.2848259,-0.22547236
0.0465408,0.024194,0.026426904,0.28182408,-0.22897026
0.0465536,0.019981,0.020928679,0.2767006,-0.23484322
0.0465664,0.014852,0.014413604,0.2703556,-0.2415284
0.0465792,0.0090912,0.0072728847,0.26348838,-0.2489426
0.046592,0.0031295,1.3791723e-06,0.25664276,-0.25664002
0.0466048,-0.0026479,-0.006111562,0.25031352,-0.26253664
0.0466176,-0.0079272,-0.010832169,0.24486797,-0.2665323
0.0466304,-0.01227,-0.014414422,0.24063492,-0.26946378
0.0466432,-0.015354,-0.01643117,0.23829521,-0.27115756
0.046656,-0.01681,-0.01655075,0.2382515,-0.271353
0.0466688,-0.016551,-0.015000733,0.24021265,-0.2702141
0.0466816,-0.014647,-0.01208779,0.24379587,-0.26797146
0.0466944,-0.011274,-0.008142037,0.24857731,-0.26486138
0.0467072,-0.0067784,-0.0035615666,0.25406516,-0.26118827
0.04672,-0.0014827,0.0013880999,0.2598811,-0.2571049
0.0467328,0.0043149,0.0064963335,0.265848,-0.25285533
0.0467456,0.010174,0.011605823,0.27163225,-0.2484206
0.0467584,0.015748,0.01739329,0.27688468,-0.2420981
0.0467712,0.020725,0.022471434,0.28125864,-0.23631579
0.046784,0.024653,0.026184281,0.28399178,-0.23162322
0.0467968,0.027155,0.028835388,0.28543708,-0.2277663
0.0468096,0.028027,0.03007123,0.28572407,-0.22558162
0.0468224,0.027204,0.029436499,0.28462175,-0.22574875
0.0468352,0.024776,0.026758147,0.2820214,-0.22850512
0.046848,0.021047,0.021713654,0.27724406,-0.23381676
0.0468608,0.016288,0.015296298,0.2709808,-0.2403882
0.0468736,0.010798,0.008118838,0.2640387,-0.24780104
0.0468864,0.0049879,0.0006421578,0.25694135,-0.25565705
0.0468992,-0.00074468,-0.005853729,0.250311,-0.26201847
0.046912,-0.0060563,-0.011244494,0.24424888,-0.26673788
0.0469248,-0.01065,-0.015605601,0.23906007,-0.27027127
0.0469376,-0.014047,-0.018244855,0.23596108,-0.2724508
0.0469504,-0.015921,-0.01897335,0.2351729,-0.2731196
0.0469632,-0.016136,-0.01787546,0.2366007,-0.27235162
0.046976,-0.014644,-0.015131291,0.2400145,-0.27027708
0.0469888,-0.011725,-0.01126025,0.24475454,-0.26727504
0.0470016,-0.0076171,-0.0066710818,0.250305,-0.26364714
0.0470144,-0.0025735,-0.0018085247,0.25605363,-0.25967067
0.0470272,0.0030092,0.0032651457,0.26200515,-0.25547487
0.04704,0.0087736,0.00826687,0.2678451,-0.25131136
0.0470528,0.014338,0.013764064,0.27339354,-0.24586542
0.0470656,0.019335,0.019151278,0.27812877,-0.23982623
0.0470784,0.02344,0.023513092,0.28177327,-0.2347471
0.0470912,0.026213,0.026372751,0.28373197,-0.23098646
0.047104,0.027405,0.028189775,0.2844772,-0.22809765
0.0471168,0.026918,0.028190536,0.2838528,-0.22747172
0.0471296,0.024824,0.026137197,0.281713,-0.2294386
0.0471424,0.021387,0.021715336,0.27734065,-0.23390996
0.0471552,0.016887,0.015945451,0.27166656,-0.23977564
0.047168,0.011608,0.009317527,0.2652309,-0.24659584
0.0471808,0.0059662,0.0022830674,0.2585542,-0.25398806
0.0471936,0.00031344,-0.0041680797,0.25221303,-0.26054922
0.0472064,-0.0049955,-0.009288233,0.24658962,-0.26516607
0.0472192,-0.0095875,-0.013153103,0.24201673,-0.26832294
0.047232,-0.013083,-0.015630228,0.23911156,-0.270372
0.0472448,-0.015135,-0.016242497,0.23848256,-0.27096757
0.0472576,-0.015571,-0.015043635,0.24003683,-0.2701241
0.0472704,-0.014305,-0.012415102,0.24329592,-0.26812613
0.0472832,-0.01158,-0.008680906,0.24784079,-0.2652026
0.047296,-0.0076667,-0.004269576,0.25313005,-0.2616692
0.0473088,-0.0028255,0.0006144619,0.25887918,-0.25765026
0.0473216,0.0025965,0.005782735,0.26493376,-0.25336832
0.0473344,0.0082268,0.01106747,0.2709797,-0.24884476
0.0473472,0.013672,0.017073218,0.27668282,-0.2425364
0.04736,0.018634,0.022689128,0.28163773,-0.23625946
0.0473728,0.022709,0.026987327,0.28493667,-0.23096202
0.0473856,0.025504,0.03042237,0.28704372,-0.22619899
0.0473984,0.026726,0.03258829,0.28808194,-0.22290535
0.0474112,0.026317,0.03293683,0.28774804,-0.22187437
0.047424,0.024336,0.031349655,0.286004,-0.22330469
0.0474368,0.021026,0.027834693,0.28288528,-0.2272159
0.0474496,0.016652,0.02232421,0.27794,-0.2332916
0.0474624,0.01152,0.015823217,0.27176654,-0.24012011
0.0474752,0.0059955,0.00904311,0.26534355,-0.24725734
0.047488,0.00047311,0.0023689708,0.25916487,-0.25442696
0.0475008,-0.0047268,-0.003088111,0.2536764,-0.25985265
0.0475136,-0.0092671,-0.0069335983,0.24949321,-0.2633604
0.0475264,-0.012675,-0.0092742015,0.24679618,-0.2653446
0.0475392,-0.014676,-0.0100465845,0.24598591,-0.26607907
0.047552,-0.015041,-0.00934327,0.24693123,-0.26561776
0.0475648,-0.013765,-0.0073258984,0.2494329,-0.2640847
0.0475776,-0.011075,-0.0042516063,0.2531522,-0.2616554
0.0475904,-0.0072081,-0.00041597534,0.2577145,-0.25854647
0.0476032,-0.0024436,0.003919441,0.26283285,-0.25499395
0.047616,0.002904,0.008492585,0.2682035,-0.25121832
0.0476288,0.0083837,0.013290713,0.27357608,-0.24699466
0.0476416,0.01369,0.018732604,0.27851474,-0.24104953
0.0476544,0.018506,0.023570528,0.28272852,-0.23558746
0.0476672,0.022403,0.027019199,0.2850957,-0.23105729
0.04768,0.025036,0.029785162,0.2866547,-0.2270844
0.0476928,0.026125,0.031235743,0.28711677,-0.22464527
0.0477056,0.025558,0.030954914,0.28628132,-0.22437148
0.0477184,0.023485,0.028706241,0.28399292,-0.22658043
0.0477312,0.020128,0.024556909,0.2803149,-0.23120108
0.047744,0.015754,0.018448276,0.27442116,-0.23752461
0.0477568,0.010684,0.0118583795,0.26800692,-0.24429017
0.0477696,0.0052692,0.0049396725,0.26142865,-0.2515493
0.0477824,-0.00010491,-0.001513891,0.25530177,-0.25832957
0.0477952,-0.0051375,-0.0065685497,0.24988428,-0.26302138
0.047808,-0.0094333,-0.010076125,0.24579443,-0.2659467
0.0478208,-0.012562,-0.01233964,0.24316628,-0.26784557
0.0478336,-0.014273,-0.013005435,0.24246916,-0.26848003
0.0478464,-0.014365,-0.01212122,0.2436464,-0.26788884
0.0478592,-0.012887,-0.009843392,0.24649133,-0.2661781
0.047872,-0.010018,-0.006581508,0.25046363,-0.26362666
0.0478848,-0.0060619,-0.0026203352,0.25517297,-0.26041365
0.0478976,-0.0012807,0.0018400862,0.26042768,-0.2567475
0.0479104,0.0040029,0.006492984,0.26588213,-0.2528962
0.0479232,0.0093546,0.011184973,0.27123955,-0.24886961
0.047936,0.014496,0.016477147,0.2761773,-0.243223
0.0479488,0.01906,0.02127058,0.28030744,-0.2377663
0.0479616,0.022665,0.024909593,0.28310597,-0.2332868
0.0479744,0.024894,0.02724088,0.28437984,-0.2298981
0.0479872,0.025594,0.028353922,0.2845818,-0.22787395
0.048,0.024694,0.02764328,0.28342456,-0.22813798
0.0480128,0.022329,0.024939207,0.2808087,-0.23093027
0.0480256,0.018788,0.019937364,0.27592102,-0.23604628
0.0480384,0.014297,0.014078429,0.27011257,-0.24195571
0.0480512,0.0092242,0.0074466113,0.2637035,-0.24881026
0.048064,0.0039038,0.0005884545,0.2572199,-0.25604302
0.0480768,-0.0013231,-0.0052757305,0.25118202,-0.26173347
0.0480896,-0.0060736,-0.009812587,0.2460717,-0.26569688
0.0481024,-0.0099823,-0.013200744,0.24206991,-0.2684714
0.0481152,-0.012685,-0.014999978,0.24000514,-0.2700051
0.048128,-0.013892,-0.014980411,0.24014357,-0.27010438
0.0481408,-0.01351,-0.013337823,0.2422319,-0.26890755
0.0481536,-0.01159,-0.010451276,0.24578322,-0.26668578
0.0481664,-0.0084631,-0.0066714366,0.2503709,-0.26371375
0.0481792,-0.0043168,-0.0023296224,0.2555173,-0.26017654
0.048192,0.0006094,0.0024009263,0.26107222,-0.25627035
0.0482048,0.0058115,0.007218716,0.26669157,-0.25225413
0.0482176,0.011027,0.012333153,0.2721318,-0.24746549
0.0482304,0.015907,0.017757865,0.2769466,-0.24143088
0.0482432,0.020057,0.022344768,0.28084496,-0.23615542
0.048256,0.023136,0.025663007,0.28333813,-0.23201211
0.0482688,0.024801,0.027869683,0.28443947,-0.22870012
0.0482816,0.024887,0.02851491,0.2843141,-0.22728427
0.0482944,0.023442,0.027168367,0.2826875,-0.22835076
0.0483072,0.020651,0.023635304,0.27921388,-0.23194328
0.04832,0.016786,0.018199414,0.27391252,-0.23751369
0.0483328,0.012146,0.012020687,0.26785988,-0.2438185
0.0483456,0.0070456,0.005205117,0.2613822,-0.25097194
0.0483584,0.0018268,-0.0015932297,0.25504977,-0.25823623
0.0483712,-0.0031148,-0.0069120214,0.24933758,-0.26316163
0.048384,-0.0074532,-0.01084918,0.24478263,-0.26648098
0.0483968,-0.010839,-0.013580247,0.2415938,-0.26875427
0.0484096,-0.012888,-0.014645085,0.24042226,-0.26971245
0.0484224,-0.013376,-0.014006367,0.24131526,-0.269328
0.0484352,-0.012343,-0.011953769,0.24390024,-0.26780778
0.048448,-0.0098915,-0.008788015,0.24778885,-0.2653649
0.0484608,-0.0063218,-0.0048654904,0.2525323,-0.2622633
0.0484736,-0.0018942,-0.00048877916,0.25770733,-0.2586849
0.0484864,0.0030875,0.004149364,0.2631512,-0.25485244
0.0484992,0.008216,0.008724188,0.26848134,-0.25103298
0.048512,0.01322,0.013853402,0.27350107,-0.24579427
0.0485248,0.017701,0.018753791,0.2777571,-0.24024951
0.0485376,0.02133,0.022715881,0.2810315,-0.23559971
0.0485504,0.02371,0.025285317,0.28279185,-0.23222123
0.0485632,0.024556,0.026707003,0.28331065,-0.22989665
0.048576,0.023864,0.02646438,0.28255486,-0.22962612
0.0485888,0.021762,0.024299862,0.28037205,-0.23177233
0.0486016,0.018503,0.01999001,0.2761268,-0.2361468
0.0486144,0.014268,0.0146906935,0.27090088,-0.24151948
0.0486272,0.0094262,0.00852914,0.26498285,-0.24792458
0.04864,0.004329,0.002112822,0.2589767,-0.25475103
0.0486528,-0.00064522,-0.0034784433,0.25337514,-0.26033202
0.0486656,-0.005215,-0.00762835,0.24875686,-0.26401356
0.0486784,-0.0090071,-0.010452142,0.24547078,-0.26637506
0.0486912,-0.011621,-0.011745648,0.2440237,-0.267515
0.048704,-0.012779,-0.011484668,0.24444138,-0.2674107
0.0487168,-0.012372,-0.009769247,0.24658324,-0.26612175
0.0487296,-0.010548,-0.00684314,0.2501487,-0.263835
0.0487424,-0.007489,-0.0030379756,0.254681,-0.26075697
0.0487552,-0.0034857,0.0014142977,0.25993052,-0.25710192
0.048768,0.0012104,0.0062428126,0.26559108,-0.25310546
0.0487808,0.0062204,0.011190871,0.2713137,-0.24893196
0.0487936,0.011198,0.016923185,0.27681774,-0.24297136
0.0488064,0.015823,0.022394484,0.2816645,-0.23687553
0.0488192,0.019728,0.026531557,0.2847027,-0.23163958
0.048832,0.022503,0.029880866,0.286752,-0.22699024
0.0488448,0.023904,0.032074377,0.28776336,-0.22361462
0.0488576,0.023788,0.03247925,0.28743136,-0.22247285
0.0488704,0.022219,0.030861478,0.28561503,-0.22389208
0.0488832,0.019343,0.027204024,0.2823339,-0.22792585
0.048896,0.015497,0.021489825,0.27719754,-0.23421788
0.0489088,0.010956,0.0148440255,0.27075437,-0.2410663
0.0489216,0.0059868,0.007859867,0.2640928,-0.24837308
0.0489344,0.0010303,0.000968621,0.25768265,-0.25574538
0.0489472,-0.0036256,-0.00457867,0.2519851,-0.26114246
0.04896,-0.0076164,-0.008549249,0.2476016,-0.26470008
0.0489728,-0.010546,-0.011007407,0.2447695,-0.2667843
0.0489856,-0.012171,-0.012067556,0.24361572,-0.26775083
0.0489984,-0.012239,-0.011551657,0.24436821,-0.26747152
0.0490112,-0.01082,-0.009691,0.24671721,-0.2660992
0.049024,-0.008163,-0.0068807895,0.2501593,-0.26392087
0.0490368,-0.0044628,-0.003351171,0.25437394,-0.2610763
0.0490496,-2.9494e-05,0.00066619605,0.25911942,-0.25778702
0.0490624,0.0048404,0.0049162023,0.26411015,-0.25427777
0.0490752,0.0097348,0.009163074,0.26900545,-0.25067928
0.049088,0.014373,0.013936128,0.27359155,-0.24571928
0.0491008,0.01843,0.018407851,0.2774649,-0.2406492
0.0491136,0.021462,0.021989707,0.2804122,-0.23643279
0.0491264,0.023206,0.024311326,0.28205073,-0.23342806
0.0491392,0.023425,0.025075981,0.2821646,-0.23201264
0.049152,0.022151,0.024442054,0.2811485,-0.2322644
0.0491648,0.019635,0.021786984,0.27827173,-0.23469776
0.0491776,0.016072,0.017644498,0.27402565,-0.23873666
0.0491904,0.011726,0.012405777,0.26886532,-0.24405375
0.0492032,0.0069472,0.0065992097,0.2633118,-0.25011337
0.049216,0.0020705,0.0008077625,0.25792706,-0.25631154
0.0492288,-0.0025577,-0.0037271846,0.25313944,-0.26059383
0.0492416,-0.0066127,-0.006960369,0.24953854,-0.26345927
0.0492544,-0.0097114,-0.00884848,0.24740012,-0.26509708
0.0492672,-0.01152,-0.009316175,0.24696627,-0.26559862
0.04928,-0.011842,-0.008388293,0.2481855,-0.26496208
0.0492928,-0.010677,-0.0062632356,0.25081876,-0.2633452
0.0493056,-0.008245,-0.0032565254,0.25443187,-0.26094493
0.0493184,-0.0047625,0.0004794072,0.2588594,-0.2579006
0.0493312,-0.00049263,0.0046760165,0.26379195,-0.25443992
0.049344,0.0042036,0.009071884,0.26893473,-0.25079095
0.0493568,0.0090279,0.013931758,0.27408808,-0.24622458
0.0493696,0.013614,0.019122602,0.27877694,-0.24053174
0.0493824,0.017664,0.02368178,0.28275365,-0.23539008
0.0493952,0.020807,0.02689233,0.28497297,-0.2311883
0.049408,0.022642,0.029434323,0.28642374,-0.2275551
0.0494208,0.023026,0.030663023,0.28681102,-0.22548498
0.0494336,0.021928,0.030146107,0.28588396,-0.22559176
0.0494464,0.019574,0.027868792,0.28371978,-0.22798218
0.0494592,0.016151,0.023851201,0.280241,-0.23253863
0.049472,0.011947,0.01843547,0.27505797,-0.23818702
0.0494848,0.0072995,0.012594142,0.2695217,-0.24433343
0.0494976,0.0025133,0.0066298004,0.26402017,-0.25076059
0.0495104,-0.0020337,0.0014334521,0.2590408,-0.25617388
0.0495232,-0.0060533,-0.0022921856,0.25507468,-0.25965905
0.049536,-0.0091645,-0.0044466015,0.2526671,-0.2615603
0.0495488,-0.010966,-0.005157995,0.25196004,-0.26227605
0.0495616,-0.011371,-0.004533541,0.25282297,-0.26189002
0.0495744,-0.010306,-0.0027470817,0.2550252,-0.2605194
0.0495872,-0.0079395,3.2836106e-05,0.2583802,-0.25831452
0.0496,-0.0045644,0.0035612127,0.2625851,-0.2554627
0.0496128,-0.00040201,0.0075895023,0.2673411,-0.25216213
0.0496256,0.0042045,0.01182826,0.27230754,-0.24865101
0.0496384,0.0089047,0.016541284,0.27724662,-0.24416406
0.0496512,0.013384,0.021563515,0.2817366,-0.23860957
0.049664,0.017377,0.02560466,0.28484654,-0.23363721
0.0496768,0.020432,0.028747039,0.28691956,-0.22942548
0.0496896,0.022244,0.03128518,0.28825223,-0.22568186
0.0497024,0.022629,0.03228631,0.28840002,-0.22382739
0.0497152,0.021515,0.03146902,0.2871811,-0.22424307
0.049728,0.019111,0.028802197,0.28462082,-0.22701643
0.0497408,0.015684,0.024533382,0.28097194,-0.23190518
0.0497536,0.011526,0.018797286,0.275495,-0.23790044
0.0497664,0.006971,0.012792384,0.26971176,-0.244127
0.0497792,0.0023234,0.0068815174,0.26419622,-0.2504332
0.049792,-0.0020905,0.001822808,0.25937113,-0.25572553
0.0498048,-0.0059575,-0.0016732955,0.25569585,-0.2590424
0.0498176,-0.008906,-0.0034391722,0.25371075,-0.26058906
0.0498304,-0.010577,-0.003786555,0.25340724,-0.26098037
0.0498432,-0.010834,-0.0027855532,0.254703,-0.2602741
0.049856,-0.0096541,-0.00060807785,0.25735867,-0.25857484
0.0498688,-0.0072556,0.0025416848,0.2611327,-0.2560493
0.0498816,-0.003831,0.0064066937,0.26571548,-0.2529021
0.0498944,0.00032519,0.01070296,0.27076676,-0.24936083
0.0499072,0.0048387,0.015515941,0.27602187,-0.24498998
0.04992,0.0094076,0.020954043,0.28099355,-0.23908547
0.0499328,0.01375,0.025671545,0.28488287,-0.23353979
0.0499456,0.017538,0.029338274,0.2873957,-0.22871915
0.0499584,0.020394,0.032651402,0.28932706,-0.22402427
0.0499712,0.021977,0.034574267,0.29016104,-0.2210125
0.049984,0.022052,0.03481078,0.2897036,-0.22008204
0.0499968,0.020763,0.033245318,0.28794473,-0.22145408
0.0500096,0.018288,0.029710516,0.2847516,-0.22533055
0.0500224,0.014876,0.024455696,0.28034934,-0.23143795
0.0500352,0.010753,0.017625041,0.27392328,-0.23867321
0.050048,0.0062214,0.010694294,0.2673203,-0.24593171
0.0500608,0.0016507,0.0038428367,0.2609333,-0.25324765
0.0500736,-0.0026433,-0.0018582827,0.25518355,-0.25890014
0.0500864,-0.006301,-0.0058893044,0.25074756,-0.26252615
0.0500992,-0.0089421,-0.008340308,0.2479303,-0.26461092
0.050112,-0.010326,-0.009308199,0.24688755,-0.26550394
0.0501248,-0.010285,-0.008877373,0.24750733,-0.26526207
0.0501376,-0.008884,-0.0072148643,0.24958254,-0.26401228
0.0501504,-0.0063332,-0.0045617796,0.25280467,-0.26192823
0.0501632,-0.0028282,-0.0012318412,0.25676605,-0.25922975
0.050176,0.0013739,0.002548306,0.2612249,-0.25612828
0.0501888,0.0058456,0.0064720563,0.2658219,-0.2528778
0.0502016,0.010315,0.010362525,0.2702377,-0.24951266
0.0502144,0.014475,0.014568093,0.27413687,-0.24500069
0.0502272,0.017998,0.01826104,0.27721384,-0.24069175
0.05024,0.020503,0.020913733,0.2792384,-0.23741095
0.0502528,0.021684,0.022272376,0.2800069,-0.23546213
0.0502656,0.021419,0.021992518,0.2792009,-0.23521589
0.0502784,0.019835,0.019946132,0.27678123,-0.23688897
0.0502912,0.017127,0.01612044,0.27274498,-0.24050412
0.050304,0.013555,0.010913446,0.2675077,-0.24568082
0.0503168,0.0094006,0.0048109903,0.26156127,-0.2519393
0.0503296,0.0049374,-0.0015280169,0.25541428,-0.25847033
0.0503424,0.00051614,-0.006915972,0.24957113,-0.2634031
0.0503552,-0.0035446,-0.011239127,0.24447994,-0.2669582
0.050368,-0.0068733,-0.014781069,0.24027853,-0.26984066
0.0503808,-0.0090982,-0.016715398,0.23804317,-0.27147397
0.0503936,-0.0099918,-0.016922126,0.23789357,-0.2717378
0.0504064,-0.0094841,-0.015539905,0.23965625,-0.27073607
0.0504192,-0.0077125,-0.012957851,0.24285229,-0.26876798
0.050432,-0.0048795,-0.009452602,0.24710684,-0.26601204
0.0504448,-0.0011991,-0.0054752203,0.25188205,-0.2628325
0.0504576,0.0030521,-0.001283856,0.25680014,-0.25936785
0.0504704,0.0074821,0.0029288484,0.2617111,-0.25585338
0.0504832,0.011769,0.006913998,0.2663076,-0.2524796
0.050496,0.01565,0.011235628,0.27038088,-0.24790964
0.0505088,0.018776,0.015011068,0.27356076,-0.24353862
0.0505216,0.020739,0.017699001,0.27566072,-0.24026272
0.0505344,0.021364,0.01903941,0.2764702,-0.23839138
0.0505472,0.020606,0.018709019,0.27569705,-0.23827903
0.05056,0.018597,0.016623119,0.27330753,-0.2400613
0.0505728,0.015562,0.012980411,0.2695455,-0.24358468
0.0505856,0.011774,0.008201019,0.26481947,-0.24841742
0.0505984,0.0075592,0.0028033012,0.25963768,-0.2540311
0.0506112,0.0031749,-0.0023444388,0.25457478,-0.25926363
0.050624,-0.0010619,-0.006472383,0.25008872,-0.26303348
0.0506368,-0.0047808,-0.0093345195,0.2467482,-0.26541722
0.0506496,-0.0076062,-0.010953272,0.24488935,-0.2667959
0.0506624,-0.0092528,-0.011160694,0.24472961,-0.267051
0.0506752,-0.0095228,-0.009963732,0.24625151,-0.26617897
0.050688,-0.0084236,-0.007566486,0.24920827,-0.26434124
0.0507008,-0.0061854,-0.00428038,0.2531613,-0.2617221
0.0507136,-0.0030061,-0.00030813878,0.25787285,-0.2584891
0.0507264,0.00088109,0.0040879003,0.2630512,-0.25487542
0.0507392,0.0051455,0.008627483,0.2683711,-0.25111616
0.050752,0.0094638,0.013678024,0.27361113,-0.24625508
0.0507648,0.013517,0.018906463,0.27833945,-0.24052651
0.0507776,0.017019,0.023470799,0.2823314,-0.23538981
0.0507904,0.01957,0.026768822,0.28475478,-0.23121713
0.0508032,0.020813,0.029176084,0.2861181,-0.22776592
0.050816,0.020744,0.030149993,0.2863304,-0.22603041
0.0508288,0.019322,0.029344758,0.28524098,-0.22655146
0.0508416,0.016818,0.026804546,0.28292274,-0.22931366
0.0508544,0.013457,0.022504771,0.27910012,-0.23409057
0.0508672,0.0094674,0.017441042,0.2742378,-0.23935574
0.05088,0.0052098,0.012091813,0.2692403,-0.24505666
0.0508928,0.00094256,0.006878941,0.26452276,-0.25076488
0.0509056,-0.0029512,0.0026579415,0.26056635,-0.25525045
0.0509184,-0.0061612,7.495342e-05,0.2579042,-0.2577543
0.0509312,-0.0083565,-0.0008643576,0.25691462,-0.25864333
0.050944,-0.0092109,-0.0005082891,0.25745252,-0.25846907
0.0509568,-0.0087094,0.0010249887,0.2593687,-0.2573187
0.0509696,-0.0069705,0.003583414,0.2624647,-0.2552979
0.0509824,-0.0042242,0.006950883,0.26648143,-0.25257966
0.0509952,-0.00068149,0.010848031,0.27109155,-0.24939547
0.051008,0.0033971,0.015173022,0.27603516,-0.24568912
0.0510208,0.0076426,0.020323584,0.28096673,-0.24031956
0.0510336,0.011761,0.025028067,0.28493556,-0.23487942
0.0510464,0.015458,0.02889761,0.28772172,-0.2299265
0.0510592,0.018345,0.032538515,0.29002175,-0.22494473
0.051072,0.020086,0.035234205,0.2915149,-0.22104648
0.0510848,0.020536,0.03640987,0.2918216,-0.21900187
0.0510976,0.019632,0.03586046,0.29082894,-0.21910803
0.0511104,0.017567,0.033401996,0.2884501,-0.2216461
0.0511232,0.014538,0.02927261,0.28493965,-0.22639441
0.051136,0.010837,0.023960648,0.2807104,-0.2327891
0.0511488,0.0067158,0.017825918,0.27499223,-0.23934038
0.0511616,0.0024854,0.011847514,0.26945513,-0.2457601
0.0511744,-0.0014534,0.006462997,0.26463777,-0.2517118
0.0511872,-0.0048799,0.00281206,0.26090682,-0.2552827


==> simulations/narendra_li_data_performance.csv <==
x,mu_rmse_VAE-RNN,pstd_rmse_VAE-RNN,mstd_rmse_VAE-RNN,mu_nll_VAE-RNN,pstd_nll_VAE-RNN,mstd_nll_VAE-RNN,mu_rmse_VRNN-Gauss-I,pstd_rmse_VRNN-Gauss-I,mstd_rmse_VRNN-Gauss-I,mu_nll_VRNN-Gauss-I,pstd_nll_VRNN-Gauss-I,mstd_nll_VRNN-Gauss-I,mu_rmse_VRNN-Gauss,pstd_rmse_VRNN-Gauss,mstd_rmse_VRNN-Gauss,mu_nll_VRNN-Gauss,pstd_nll_VRNN-Gauss,mstd_nll_VRNN-Gauss,mu_rmse_VRNN-GMM-I,pstd_rmse_VRNN-GMM-I,mstd_rmse_VRNN-GMM-I,mu_nll_VRNN-GMM-I,pstd_nll_VRNN-GMM-I,mstd_nll_VRNN-GMM-I,mu_rmse_VRNN-GMM,pstd_rmse_VRNN-GMM,mstd_rmse_VRNN-GMM,mu_nll_VRNN-GMM,pstd_nll_VRNN-GMM,mstd_nll_VRNN-GMM,mu_rmse_STORN,pstd_rmse_STORN,mstd_rmse_STORN,mu_nll_STORN,pstd_nll_STORN,mstd_nll_STORN
2000,1.4105045,1.6343665,1.1866424,1.6931553,1.8491334,1.5371772,1.4607533,1.6141009,1.3074057,1.8154995,1.9771054,1.6538937,1.4765546,1.6259658,1.3271434,1.7900816,1.9466819,1.6334814,1.3161081,1.540587,1.0916293,1.665447,1.8638244,1.4670696,1.3284916,1.5459005,1.1110827,1.680294,1.8970585,1.4635296,1.5163633,1.6282094,1.4045172,1.8362005,1.9776675,1.6947335
5000,1.1082124,1.3062254,0.9101993,1.4837896,1.601432,1.3661472,1.136944,1.4477763,0.8261118,1.5309681,1.8137331,1.248203,1.0737194,1.3527422,0.79469657,1.5009867,1.7818198,1.2201536,1.1222532,1.3886052,0.8559011,1.487964,1.7122006,1.2637274,1.0966882,1.3743412,0.81903505,1.4836223,1.7278169,1.2394277,1.3048242,1.5849842,1.0246643,1.6304148,1.8636472,1.3971825
10000,1.0364822,1.2810974,0.791867,1.4355286,1.5723873,1.2986699,0.92193425,1.1191312,0.7247373,1.3468285,1.5332699,1.160387,0.8865587,1.0396054,0.73351204,1.3193039,1.4546121,1.1839956,0.9113472,1.1453696,0.6773247,1.3310702,1.5273511,1.1347892,0.90893686,1.1258469,0.6920269,1.3526467,1.5857588,1.1195346,0.95842934,1.2214701,0.69538856,1.3578303,1.5473303,1.1683303
20000,0.9407243,1.1387194,0.7427292,1.3943661,1.5294569,1.2592754,0.90862787,1.023482,0.7937737,1.3291913,1.4344586,1.223924,0.881849,1.0165333,0.7471648,1.3134294,1.4382375,1.1886212,0.86908,1.0091536,0.7290064,1.2892727,1.4028487,1.1756966,0.87434125,0.9845055,0.764177,1.3062117,1.4042864,1.208137,0.74513084,0.9198036,0.57045805,1.2172974,1.3205324,1.1140624
30000,0.85391057,0.9061562,0.80166495,1.3444,1.3801521,1.308648,0.91263205,1.0320449,0.7932192,1.3336529,1.4440794,1.2232263,0.8507782,0.9389133,0.76264316,1.2835922,1.361051,1.2061335,0.8986246,1.0083691,0.7888801,1.3183038,1.4143364,1.2222712,0.88019097,0.9681536,0.79222834,1.3069865,1.3818958,1.2320771,0.6881031,0.807373,0.5688332,1.2053292,1.274854,1.1358044
40000,0.85973096,0.94604194,0.77342,1.3494871,1.3997835,1.2991906,0.9012434,1.0007949,0.8016919,1.31982,1.4095855,1.2300546,0.86985767,0.93031156,0.8094038,1.2987767,1.3514663,1.2460872,0.8870503,0.95662045,0.8174801,1.3051213,1.3678094,1.2424332,0.8771479,0.95594424,0.7983516,1.3061355,1.3747457,1.2375253,0.681832,0.7817496,0.5819144,1.2071806,1.2650782,1.149283
50000,0.8413662,0.92582405,0.7569083,1.3410925,1.3945235,1.2876614,0.9025879,0.9953666,0.8098092,1.3210969,1.4038926,1.2383012,0.87038815,0.9760116,0.7647647,1.299986,1.3907913,1.2091807,0.8992964,0.99612164,0.80247116,1.318773,1.3990451,1.238501,0.86975944,0.95740104,0.78211784,1.3004113,1.3790005,1.2218221,0.67694753,0.7795077,0.5743874,1.2158983,1.2744279,1.1573687
60000,0.87162673,1.0433968,0.69985664,1.3627576,1.4888268,1.2366884,0.8898733,0.9711137,0.80863297,1.309072,1.3820448,1.2360992,0.88768595,0.9852215,0.7901504,1.3133346,1.3953797,1.2312895,0.9058191,0.96997213,0.8416661,1.3235874,1.3806001,1.2665747,0.8926254,0.98795444,0.79729635,1.3207425,1.4064808,1.2350042,0.63992035,0.72250646,0.55733424,1.1970329,1.2557058,1.13836


==> simulations/narendra_li_data_timeeval.csv <==
x,muTest,p3sigmaTest,m3sigmaTest,muModel,p3sigmaModel,m3sigmaModel
0.0,0.0,0.9486833,-0.9486833,0.10791241,6.0095825,-5.7937574
1.0,0.0,0.9486833,-0.9486833,0.00101953,4.8917503,-4.8897114
2.0,0.26607096,1.2147543,-0.68261236,0.16089745,4.4016604,-4.079866
3.0,1.1457257,2.094409,0.1970424,0.8027851,4.573897,-2.9683268
4.0,2.0520155,3.0006988,1.1033323,1.3363189,4.336319,-1.6636811
5.0,1.7589183,2.7076015,0.81023496,1.691585,4.691585,-1.308415
6.0,2.2497387,3.198422,1.3010554,1.5123459,4.512346,-1.4876541
7.0,1.3626143,2.3112977,0.41393095,1.5578749,4.5578747,-1.4421251
8.0,1.0855218,2.0342052,0.1368385,1.4766314,4.476631,-1.5233686
9.0,1.0832988,2.0319822,0.13461548,1.4758286,4.568174,-1.6165166
10.0,1.4210985,2.3697817,0.47241515,1.4938257,4.773889,-1.7862377
11.0,1.7286308,2.677314,0.77994746,1.6294565,4.9776692,-1.7187562
12.0,2.251056,3.1997392,1.3023727,1.6916428,4.793672,-1.4103866
13.0,1.4726231,2.4213064,0.5239398,1.7891803,4.7891803,-1.2108197
14.0,1.9776309,2.926314,1.0289476,1.533243,4.533243,-1.466757
15.0,1.4174027,2.366086,0.46871942,1.4870845,4.4870844,-1.5129155
16.0,0.7782505,1.7269338,-0.1704328,1.3462026,4.7091227,-2.0167172
17.0,0.44072655,1.3894099,-0.50795674,0.79108864,4.7491975,-3.1670203
18.0,-2.4450533,-1.4963701,-3.3937366,-0.16114229,5.4197993,-5.742084
19.0,-4.0419426,-3.0932593,-4.990626,-1.7598736,4.1331625,-7.6529093
20.0,0.2291768,1.1778601,-0.7195065,-2.7005951,1.69047,-7.0916605
21.0,0.066614,1.0152973,-0.88206935,-1.6988789,1.8842698,-5.2820277
22.0,-0.42190644,0.5267769,-1.3705897,-1.3971796,1.6028204,-4.3971796
23.0,-0.41583553,0.53284776,-1.3645189,-1.6705592,1.3294408,-4.670559
24.0,-0.83239305,0.11629027,-1.7810764,-1.6642787,1.3357213,-4.664279
25.0,-1.0113124,-0.062629044,-1.9599957,-1.6653997,1.3346003,-4.6653996
26.0,-1.6302247,-0.6815414,-2.578908,-1.772259,1.227741,-4.7722588
27.0,-1.935512,-0.9868286,-2.8841953,-1.8731338,1.1663848,-4.9126525
28.0,-2.24487,-1.2961867,-3.1935532,-1.9506505,1.1552918,-5.056593
29.0,-2.181108,-1.2324247,-3.1297913,-1.8384708,1.1615292,-4.838471
30.0,-2.0962129,-1.1475296,-3.0448961,-1.7049552,1.2950448,-4.704955
31.0,-1.3893986,-0.44071525,-2.3380818,-1.0952728,1.9047272,-4.095273
32.0,-0.14954664,0.7991367,-1.09823,0.09485324,3.0948532,-2.9051468
33.0,1.1983447,2.147028,0.24966139,1.3018078,4.301808,-1.6981922
34.0,2.038622,2.9873052,1.0899386,1.9175019,4.917502,-1.0824981
35.0,1.647819,2.5965023,0.6991357,1.8515285,4.8515286,-1.1484715
36.0,1.992719,2.9414024,1.0440357,1.6373453,4.6373453,-1.3626547
37.0,1.4981788,2.4468622,0.5494955,1.5470256,4.5470257,-1.4529744
38.0,1.2595587,2.208242,0.31087536,1.3225374,4.3225374,-1.6774626
39.0,1.3305824,2.2792656,0.38189906,0.92736566,4.07768,-2.2229486
40.0,1.110544,2.0592272,0.16186064,1.0562782,4.404863,-2.2923064
41.0,1.4182888,2.3669722,0.4696055,1.2833939,4.8033867,-2.2365992
42.0,1.7504293,2.6991127,0.80174595,1.4537396,5.191536,-2.2840567
43.0,1.6971906,2.645874,0.7485073,1.5997859,5.4377856,-2.238214
44.0,1.8611754,2.8098588,0.9124921,1.5841022,5.371116,-2.2029119
45.0,1.5918831,2.5405664,0.64319974,1.5034549,5.307641,-2.3007314
46.0,1.409225,2.3579082,0.46054167,1.2927432,5.217675,-2.6321888
47.0,1.3286595,2.2773428,0.3799762,0.9155372,5.30653,-3.4754555
48.0,0.36336908,1.3120524,-0.5853143,0.018207297,5.3259206,-5.2895064
49.0,-0.31245846,0.63622487,-1.2611418,-0.9983933,4.0127525,-6.0095387
50.0,-1.4301758,-0.48149246,-2.378859,-1.2286632,2.455632,-4.912958
51.0,-1.6867648,-0.7380815,-2.6354482,-1.3213291,1.7266517,-4.36931
52.0,-1.4844167,-0.5357334,-2.4331,-1.2346904,1.7653096,-4.2346907
53.0,-0.4047739,0.54390943,-1.3534572,-0.25507146,2.7449286,-3.2550714
54.0,0.6577616,1.6064448,-0.29092175,0.676082,3.6760821,-2.3239179
55.0,1.4314046,2.3800879,0.48272127,1.44371,4.44371,-1.55629
56.0,1.7988776,2.747561,0.8501943,1.6955605,4.6955605,-1.3044395
57.0,1.8556613,2.8043447,0.90697795,1.7491714,4.7491713,-1.2508286
58.0,1.7634048,2.712088,0.8147215,1.7181461,4.7181463,-1.2818539
59.0,1.8434385,2.792122,0.8947552,1.6410047,4.6410046,-1.3589953
60.0,1.7384175,2.687101,0.7897342,1.6523994,4.6523995,-1.3476006
61.0,2.0057943,2.9544775,1.057111,1.7098342,4.765546,-1.3458775
62.0,1.7873024,2.7359858,0.83861905,1.8104233,4.8104234,-1.1895767
63.0,2.379757,3.3284402,1.4310737,1.7657006,4.7657003,-1.2342994
64.0,1.2488168,2.1975002,0.30013353,1.5549731,4.554973,-1.4450269
65.0,0.9526513,1.9013346,0.0039680004,1.528512,4.528512,-1.471488
66.0,0.8939373,1.8426206,-0.05474603,1.3886696,4.585769,-1.8084301
67.0,0.6063879,1.5550712,-0.3422954,0.9139634,4.7425637,-2.914637
68.0,-0.19491546,0.75376785,-1.1435988,-0.12715605,5.1617885,-5.416101
69.0,-4.0563817,-3.1076984,-5.005065,-1.8330003,3.7430782,-7.4090786
70.0,-3.1912265,-2.2425432,-4.1399097,-2.8116267,1.2251928,-6.848446
71.0,-2.0141058,-1.0654225,-2.962789,-1.9263947,1.4173865,-5.270176
72.0,-2.077032,-1.1283488,-3.0257154,-1.5109121,1.4890879,-4.510912
73.0,-2.0528646,-1.1041813,-3.0015478,-1.7859476,1.2140524,-4.785948
74.0,-1.9556074,-1.0069242,-2.9042907,-1.8130262,1.1869738,-4.8130264
75.0,-2.0451417,-1.0964584,-2.993825,-1.7306416,1.2693584,-4.7306414
76.0,-2.0975492,-1.1488659,-3.0462325,-1.790535,1.209465,-4.790535
77.0,-2.1745205,-1.2258372,-3.1232038,-1.9542925,1.0457075,-4.9542923
78.0,-2.2739773,-1.325294,-3.2226605,-2.033042,0.96695805,-5.033042
79.0,-2.1334429,-1.1847596,-3.0821261,-1.8577893,1.1422107,-4.857789
80.0,-2.102342,-1.1536586,-3.0510252,-1.7152426,1.2847574,-4.7152424
81.0,-1.3367803,-0.388097,-2.2854636,-1.090831,1.909169,-4.090831
82.0,-0.1047025,0.8439808,-1.0533859,0.0874103,3.0874102,-2.9125898
83.0,1.2500877,2.198771,0.30140442,1.2903228,4.290323,-1.7096772
84.0,2.0192251,2.9679084,1.0705419,1.8265718,4.826572,-1.1734282
85.0,1.7059859,2.6546693,0.7573026,1.8859302,4.88593,-1.1140698
86.0,2.0015774,2.9502606,1.0528941,1.6506112,4.650611,-1.3493888
87.0,1.5261153,2.4747987,0.577432,1.5721666,4.5721664,-1.4278334
88.0,1.361113,2.3097963,0.41242963,1.368611,4.368611,-1.631389
89.0,1.4010189,2.3497021,0.45233554,1.009914,4.0888076,-2.0689797
90.0,1.1684307,2.117114,0.21974736,1.0933585,4.414161,-2.2274442
91.0,1.4664696,2.415153,0.5177863,1.2686806,4.8151693,-2.2778084
92.0,1.7755585,2.7242417,0.82687515,1.4644164,5.1210513,-2.1922183
93.0,1.6883417,2.637025,0.7396584,1.6322188,5.38783,-2.1233923
94.0,1.8585085,2.8071918,0.90982515,1.5699844,5.3276644,-2.1876955
95.0,1.58338,2.5320632,0.63469666,1.5184784,5.314924,-2.277967
96.0,1.3905503,2.3392336,0.44186693,1.2734908,5.2188993,-2.6719174
97.0,1.3247259,2.2734091,0.37604254,0.7683973,5.2134066,-3.676612
98.0,0.3347587,1.283442,-0.6139246,-0.008804753,5.3171463,-5.334756
99.0,-0.36335865,0.58532465,-1.312042,-1.0468277,3.9982734,-6.091929
100.0,-1.5359857,-0.5873024,-2.484669,-1.2522675,2.3731995,-4.877734
101.0,-1.7672371,-0.81855375,-2.7159204,-1.2969077,1.8247666,-4.418582
102.0,-1.4911005,-0.5424172,-2.4397838,-1.2148466,1.7851534,-4.2148466
103.0,-0.4066709,0.54201245,-1.3553542,-0.19852175,2.8014781,-3.1985219
104.0,0.6555981,1.6042814,-0.29308522,0.74737835,3.7473783,-2.2526217
105.0,1.4279461,2.3766294,0.47926277,1.4985062,4.498506,-1.5014938
106.0,1.7984015,2.7470849,0.84971815,1.7266498,4.7266498,-1.2733502
107.0,1.854674,2.8033574,0.90599066,1.7655957,4.7655954,-1.2344043
108.0,1.7648658,2.7135491,0.81618243,1.709963,4.709963,-1.290037
109.0,1.842407,2.7910903,0.89372367,1.6307387,4.6307387,-1.3692613
110.0,1.7409539,2.6896372,0.7922706,1.6427943,4.642794,-1.3572057
111.0,2.0047219,2.9534051,1.0560386,1.7014201,4.7467613,-1.343921
112.0,1.7941259,2.7428093,0.8454426,1.7845592,4.7845592,-1.2154408
113.0,2.375039,3.3237224,1.4263558,1.800678,4.8006783,-1.199322
114.0,1.2571688,2.205852,0.30848545,1.5758855,4.575886,-1.4241145
115.0,0.99593323,1.9446166,0.047249913,1.5068121,4.506812,-1.4931879
116.0,0.9492555,1.8979388,0.0005722046,1.3821623,4.5100994,-1.7457747
117.0,0.6731477,1.6218309,-0.27553564,0.81996375,4.5401154,-2.9001877
118.0,-0.022248343,0.926435,-0.97093165,-0.055542424,5.147046,-5.258131
119.0,-3.7347088,-2.7860255,-4.683392,-1.9067521,3.6974354,-7.5109396
120.0,-3.4169734,-2.46829,-4.365657,-2.8448608,1.2837222,-6.973444
121.0,-1.4451163,-0.49643296,-2.3937995,-1.8494587,1.5048265,-5.203744
122.0,-1.6101528,-0.6614695,-2.5588362,-1.5438534,1.4561466,-4.5438533
123.0,-2.037712,-1.0890288,-2.9863954,-1.7502099,1.2497901,-4.75021
124.0,-1.9287581,-0.9800748,-2.8774414,-1.7178721,1.2821279,-4.717872
125.0,-2.0370085,-1.0883253,-2.9856918,-1.7018857,1.2981143,-4.7018857
126.0,-2.08041,-1.1317267,-3.0290933,-1.8373201,1.1626799,-4.8373203
127.0,-2.1642776,-1.2155943,-3.1129608,-1.90521,1.09479,-4.90521
128.0,-2.2656069,-1.3169236,-3.2142901,-1.970684,1.029316,-4.970684
129.0,-2.1150396,-1.1663563,-3.0637228,-1.8710705,1.1289295,-4.8710704
130.0,-2.0924582,-1.143775,-3.0411415,-1.7595028,1.2404972,-4.759503
131.0,-1.3226403,-0.37395698,-2.2713237,-1.118042,1.881958,-4.118042
132.0,-0.09305539,0.85562795,-1.0417387,0.09528242,3.0952823,-2.9047177
133.0,1.262321,2.2110043,0.31363767,1.2511903,4.25119,-1.7488097
134.0,2.016013,2.9646962,1.0673296,1.9007459,4.900746,-1.0992541
135.0,1.7186339,2.6673172,0.76995057,1.7867882,4.786788,-1.2132118
136.0,2.0007482,2.9494314,1.0520649,1.6449213,4.6449213,-1.3550787
137.0,1.5346649,2.4833481,0.58598155,1.5385315,4.5385313,-1.4614685
138.0,1.3853353,2.3340187,0.436652,1.3839575,4.3839574,-1.6160425
139.0,1.414018,2.3627014,0.4653347,1.0841106,4.1539683,-1.985747
140.0,1.1809348,2.1296182,0.23225147,1.121993,4.3863635,-2.1423779
141.0,1.4766489,2.4253323,0.5279656,1.2959429,4.7864575,-2.1945715
142.0,1.7805021,2.7291853,0.83181876,1.4628203,5.0996833,-2.1740427
143.0,1.6870915,2.6357749,0.73840815,1.6323858,5.3146625,-2.049891
144.0,1.858051,2.8067343,0.9093676,1.5628641,5.2547398,-2.1290114
145.0,1.5823231,2.5310063,0.63363975,1.4981501,5.2599545,-2.263654
146.0,1.3880899,2.3367732,0.43940657,1.3186653,5.2401667,-2.602836
147.0,1.3241072,2.2727904,0.37542385,0.80911183,5.2949257,-3.6767023
148.0,0.33111808,1.2798014,-0.6175653,-0.01657544,5.3240347,-5.3571854
149.0,-0.3699391,0.57874423,-1.3186224,-1.0547173,4.016671,-6.1261053
150.0,-1.5493437,-0.6006604,-2.498027,-1.2304848,2.507718,-4.968688
151.0,-1.7769437,-0.82826036,-2.725627,-1.2803735,1.7901236,-4.3508706
152.0,-1.4914314,-0.54274803,-2.4401147,-1.2571529,1.7428471,-4.257153
153.0,-0.40664977,0.54203355,-1.3553331,-0.20564912,2.7943509,-3.2056491
154.0,0.65556854,1.6042519,-0.29311478,0.7200341,3.7200341,-2.2799659
155.0,1.4277284,2.3764117,0.4790451,1.4607441,4.460744,-1.5392559
156.0,1.7984118,2.747095,0.8497285,1.6899948,4.689995,-1.3100052
157.0,1.8545854,2.8032687,0.9059021,1.7824445,4.7824445,-1.2175555
158.0,1.764998,2.7136812,0.81631464,1.7361482,4.7361484,-1.2638518
159.0,1.8423122,2.7909956,0.8936289,1.6851839,4.685184,-1.3148161
160.0,1.7411841,2.6898675,0.7925008,1.6494573,4.6494575,-1.3505427
161.0,2.0046198,2.953303,1.0559366,1.7391222,4.7656374,-1.2873933
162.0,1.7947514,2.7434347,0.8460681,1.8098171,4.8098173,-1.1901829
163.0,2.374587,3.3232703,1.4259038,1.8163815,4.8163815,-1.1836185
164.0,1.2579579,2.2066412,0.3092746,1.5967629,4.5967627,-1.4032371
165.0,0.9999017,1.948585,0.05121839,1.5487137,4.5487137,-1.4512863
166.0,0.9543255,1.9030088,0.0056421757,1.3917849,4.596469,-1.8128989
167.0,0.6788959,1.6275792,-0.26978743,0.8888707,4.710694,-2.9329524
168.0,-0.007734022,0.9409493,-0.9564173,-0.10911549,5.0943823,-5.3126135
169.0,-3.7038758,-2.7551925,-4.6525593,-1.7917672,3.9014788,-7.485013
170.0,-3.4336102,-2.484927,-4.3822937,-2.741589,1.4010873,-6.8842654
171.0,-1.3974533,-0.44877,-2.3461366,-1.8605857,1.5321555,-5.253327
172.0,-1.5599959,-0.61131257,-2.5086792,-1.5146391,1.4853609,-4.514639
173.0,-2.0304697,-1.0817864,-2.979153,-1.7657363,1.2342637,-4.7657366
174.0,-1.9241143,-0.975431,-2.8727977,-1.7136886,1.2863114,-4.713689
175.0,-2.0363472,-1.0876639,-2.9850304,-1.6677186,1.3322814,-4.667719
176.0,-2.0792508,-1.1305676,-3.027934,-1.7328111,1.2671889,-4.732811
177.0,-2.1636329,-1.2149496,-3.1123161,-1.8900737,1.1099263,-4.890074
178.0,-2.265021,-1.3163378,-3.2137043,-1.9206809,1.0793191,-4.920681
179.0,-2.1139677,-1.1652844,-3.062651,-1.7720565,1.2279435,-4.7720566
180.0,-2.0918093,-1.143126,-3.0404925,-1.7275287,1.2724713,-4.7275286
181.0,-1.3218472,-0.37316388,-2.2705305,-1.0994077,1.9005923,-4.0994077
182.0,-0.09240039,0.85628295,-1.0410837,0.10495578,3.1049557,-2.8950443
183.0,1.2630044,2.2116878,0.3143211,1.2262933,4.2262936,-1.7737067
184.0,2.0158377,2.964521,1.0671544,1.8974764,4.897476,-1.1025236
185.0,1.7193415,2.6680248,0.7706582,1.7790233,4.779023,-1.2209767
186.0,2.0006733,2.9493566,1.05199,1.6244403,4.62444,-1.3755597
187.0,1.5351695,2.4838529,0.58648616,1.5074604,4.5074606,-1.4925396
188.0,1.3866961,2.3353794,0.43801278,1.3789363,4.3789363,-1.6210637
189.0,1.4147063,2.3633897,0.46602303,1.0037196,4.1134796,-2.1060407
190.0,1.1816386,2.130322,0.23295528,1.0243049,4.3516517,-2.303042
191.0,1.4772211,2.4259045,0.5285378,1.2586854,4.7970204,-2.2796497
192.0,1.780776,2.7294593,0.8320927,1.4712812,5.096876,-2.154314
193.0,1.6870317,2.635715,0.7383484,1.5820713,5.383249,-2.2191062
194.0,1.8580288,2.8067122,0.90934545,1.5778699,5.357118,-2.2013783
195.0,1.5822744,2.5309577,0.6335911,1.4867146,5.3074284,-2.3339994
196.0,1.3879758,2.3366592,0.4392925,1.3223275,5.283428,-2.638773
197.0,1.324078,2.2727613,0.37539464,0.8671189,5.2996516,-3.565414
198.0,0.3309498,1.2796332,-0.6177335,0.0029267967,5.2707515,-5.264898
199.0,-0.3702438,0.57843953,-1.318927,-0.9541965,3.9957023,-5.904095
200.0,-1.5499605,-0.6012772,-2.4986439,-1.0552888,2.8173547,-4.9279323
201.0,-1.7773894,-0.8287061,-2.7260728,-1.2363443,1.8730061,-4.3456945
202.0,-1.4914442,-0.5427609,-2.4401276,-1.1838008,1.8161992,-4.1838007
203.0,-0.40664756,0.54203576,-1.355331,-0.18419449,2.8158054,-3.1841946
204.0,0.6555683,1.6042516,-0.29311502,0.72971267,3.7297127,-2.2702873
205.0,1.4277195,2.3764029,0.47903615,1.5088029,4.508803,-1.4911971
206.0,1.7984126,2.7470958,0.84972924,1.7145859,4.714586,-1.2854141
207.0,1.8545815,2.8032649,0.90589815,1.7826893,4.782689,-1.2173107
208.0,1.7650038,2.7136872,0.8163205,1.7202821,4.720282,-1.2797179
209.0,1.8423079,2.7909913,0.8936246,1.6308745,4.6308746,-1.3691255
210.0,1.7411942,2.6898775,0.7925109,1.6423726,4.6423726,-1.3576274
211.0,2.0046153,2.9532986,1.055932,1.7034293,4.7645593,-1.3577007
212.0,1.7947792,2.7434626,0.84609586,1.8674314,4.8674316,-1.1325686
213.0,2.3745668,3.32325,1.4258835,1.7688023,4.768802,-1.2311977
214.0,1.257993,2.2066762,0.30930966,1.6728582,4.672858,-1.3271418
215.0,1.0000775,1.9487607,0.051394165,1.5455639,4.5455637,-1.4544361
216.0,0.95455,1.9032333,0.0058667064,1.3920517,4.541462,-1.7573588
217.0,0.6791491,1.6278324,-0.26953423,0.90277797,4.699482,-2.893926
218.0,-0.0070960885,0.9415872,-0.95577943,-0.24302499,5.0176477,-5.5036974
219.0,-3.7025073,-2.753824,-4.6511908,-1.7766664,4.0094357,-7.562769
220.0,-3.4343324,-2.485649,-4.3830156,-2.659118,1.5396249,-6.8578606
221.0,-1.3953682,-0.4466849,-2.3440516,-1.9070303,1.4794352,-5.293496
222.0,-1.5577712,-0.6090879,-2.5064545,-1.4089983,1.5910017,-4.4089985
223.0,-2.0301027,-1.0814195,-2.978786,-1.6614845,1.3385155,-4.6614847
224.0,-1.9238875,-0.97520417,-2.8725708,-1.7090222,1.2909778,-4.709022
225.0,-2.0363183,-1.087635,-2.9850016,-1.6130668,1.3869332,-4.6130667
226.0,-2.0792007,-1.1305175,-3.027884,-1.7835584,1.2164416,-4.7835584
227.0,-2.1636052,-1.214922,-3.1122885,-1.8197347,1.1953679,-4.8348374
228.0,-2.2649958,-1.3163126,-3.213679,-1.9817467,1.028671,-4.9921646
229.0,-2.1139219,-1.1652386,-3.0626051,-1.8799127,1.1200873,-4.879913
230.0,-2.0917814,-1.1430981,-3.0404646,-1.7252393,1.2747607,-4.7252393
231.0,-1.3218133,-0.37313002,-2.2704966,-1.1107374,1.8892626,-4.1107373
232.0,-0.09237245,0.85631084,-1.0410558,0.11412743,3.1141274,-2.8858726
233.0,1.2630336,2.211717,0.3143503,1.1891227,4.1891227,-1.8108773
234.0,2.0158303,2.9645135,1.067147,1.9042729,4.904273,-1.0957271
235.0,1.7193717,2.668055,0.77068835,1.8239939,4.8239937,-1.1760061
236.0,2.00067,2.9493532,1.0519867,1.6263719,4.626372,-1.3736281
237.0,1.5351912,2.4838746,0.58650786,1.5440842,4.544084,-1.4559158
238.0,1.3867542,2.3354375,0.43807083,1.379529,4.379529,-1.620471
239.0,1.4147357,2.363419,0.46605235,1.0259583,4.045068,-1.9931514
240.0,1.1816686,2.130352,0.23298532,1.1011177,4.397031,-2.1947956
241.0,1.4772455,2.4259288,0.5285621,1.2642546,4.796653,-2.2681437
242.0,1.7807877,2.729471,0.8321044,1.458509,5.14142,-2.224402
243.0,1.6870292,2.6357126,0.7383459,1.6305149,5.3492146,-2.088185
244.0,1.8580278,2.8067112,0.9093445,1.559674,5.261773,-2.1424248
245.0,1.5822724,2.5309558,0.6335891,1.5254753,5.327091,-2.276141
246.0,1.3879709,2.3366542,0.4392876,1.2882681,5.1887116,-2.6121755
247.0,1.3240767,2.27276,0.37539333,0.8368781,5.331987,-3.6582305
248.0,0.33094272,1.279626,-0.61774063,0.039749414,5.317322,-5.2378225
249.0,-0.37025663,0.5784267,-1.3189399,-0.9461482,4.160788,-6.053085
250.0,-1.5499865,-0.60130316,-2.4986699,-1.1390362,2.6489482,-4.9270205
251.0,-1.7774081,-0.8287248,-2.7260914,-1.1745647,2.0038815,-4.353011
252.0,-1.4914447,-0.5427614,-2.440128,-1.0945003,1.9054997,-4.0945005
253.0,-0.40664747,0.5420358,-1.3553308,-0.11084467,2.8891554,-3.1108446
254.0,0.6555683,1.6042516,-0.29311502,0.79306877,3.793069,-2.206931
255.0,1.4277191,2.3764024,0.4790358,1.5297014,4.529701,-1.4702986
256.0,1.7984127,2.747096,0.84972936,1.7445465,4.7445464,-1.2554535
257.0,1.8545812,2.8032646,0.9058979,1.7436742,4.7436743,-1.2563258
258.0,1.765004,2.7136874,0.8163207,1.7244167,4.7244167,-1.2755833
259.0,1.8423078,2.790991,0.8936245,1.65882,4.65882,-1.34118
260.0,1.7411947,2.689878,0.7925114,1.6114376,4.611438,-1.3885624
261.0,2.004615,2.9532983,1.0559318,1.7041124,4.758385,-1.3501602
262.0,1.7947804,2.7434638,0.84609705,1.7955874,4.7955875,-1.2044126
263.0,2.374566,3.3232493,1.4258828,1.7842274,4.7842274,-1.2157726
264.0,1.2579944,2.2066777,0.3093111,1.6023962,4.602396,-1.3976038
265.0,1.0000849,1.9487681,0.051401556,1.5455399,4.54554,-1.4544601
266.0,0.9545595,1.9032428,0.0058761835,1.4019358,4.5346622,-1.7307904
267.0,0.6791597,1.627843,-0.26952362,0.91598415,4.692762,-2.8607936
268.0,-0.0070692706,0.94161403,-0.9557526,-0.03866647,5.1307783,-5.208111
269.0,-3.7024498,-2.7537665,-4.651133,-1.8063548,3.924731,-7.5374403
270.0,-3.4343626,-2.4856794,-4.383046,-2.7766058,1.344784,-6.897996
271.0,-1.3952806,-0.44659728,-2.3439639,-1.8972176,1.4195613,-5.2139964
272.0,-1.5576776,-0.6089943,-2.506361,-1.5166664,1.4833336,-4.5166664
273.0,-2.0300872,-1.081404,-2.9787705,-1.7130661,1.2869339,-4.713066
274.0,-1.9238778,-0.9751945,-2.8725612,-1.6954517,1.3045483,-4.6954517
275.0,-2.036317,-1.0876338,-2.9850004,-1.6932406,1.3067594,-4.6932406
276.0,-2.0791986,-1.1305153,-3.0278819,-1.7767973,1.2232027,-4.7767973
277.0,-2.163604,-1.2149208,-3.1122873,-1.932189,1.067811,-4.932189
278.0,-2.2649949,-1.3163116,-3.2136781,-2.011253,0.999305,-5.0218115
279.0,-2.11392,-1.1652367,-3.0626032,-1.810241,1.189759,-4.8102407
280.0,-2.0917802,-1.1430969,-3.0404634,-1.7392746,1.2607254,-4.7392745
281.0,-1.3218119,-0.3731286,-2.2704952,-1.0965745,1.9034255,-4.096575
282.0,-0.09237128,0.85631204,-1.0410546,0.08335255,3.0833526,-2.9166474
283.0,1.2630348,2.211718,0.3143515,1.2513313,4.2513313,-1.7486687
284.0,2.01583,2.9645133,1.0671468,1.895256,4.895256,-1.104744
285.0,1.719373,2.6680562,0.77068967,1.8492718,4.849272,-1.1507282
286.0,2.0006697,2.949353,1.0519865,1.6204814,4.6204815,-1.3795186
287.0,1.535192,2.4838753,0.5865087,1.5483205,4.548321,-1.4516795
288.0,1.3867567,2.33544,0.43807334,1.4189723,4.418972,-1.5810277
289.0,1.4147369,2.3634202,0.46605355,0.98887604,4.0471354,-2.0693834
290.0,1.18167,2.1303532,0.23298663,1.0861844,4.395669,-2.2233
291.0,1.4772465,2.4259298,0.5285632,1.2512294,4.72822,-2.225761
292.0,1.7807882,2.7294714,0.83210486,1.4395654,4.9762197,-2.0970888
293.0,1.6870291,2.6357124,0.7383458,1.6284213,5.36531,-2.1084676
294.0,1.8580278,2.8067112,0.9093445,1.4946375,5.2112722,-2.2219973
295.0,1.5822723,2.5309556,0.63358897,1.4728175,5.2751236,-2.3294883
296.0,1.3879708,2.3366542,0.43928748,1.2800193,5.221593,-2.6615543
297.0,1.3240767,2.27276,0.37539333,0.81875783,5.244037,-3.6065214
298.0,0.33094242,1.2796258,-0.61774087,0.030005842,5.382091,-5.322079
299.0,-0.37025717,0.5784261,-1.3189405,-1.1372409,3.9326024,-6.207084
300.0,-1.5499876,-0.60130423,-2.4986708,-1.3081057,2.3062832,-4.922495
301.0,-1.777409,-0.82872564,-2.7260923,-1.2800125,1.883576,-4.443601
302.0,-1.4914448,-0.5427615,-2.440128,-1.1950312,1.8049688,-4.195031
303.0,-0.40664747,0.5420358,-1.3553308,-0.232161,2.767839,-3.232161
304.0,0.6555683,1.6042516,-0.29311502,0.69382757,3.6938276,-2.3061724
305.0,1.4277191,2.3764024,0.4790358,1.4807253,4.4807253,-1.5192747
306.0,1.7984127,2.747096,0.84972936,1.720283,4.720283,-1.279717
307.0,1.8545812,2.8032646,0.9058979,1.7697419,4.769742,-1.2302581
308.0,1.765004,2.7136874,0.8163207,1.7027447,4.7027445,-1.2972553
309.0,1.8423078,2.790991,0.8936245,1.6740506,4.6740503,-1.3259494
310.0,1.7411947,2.689878,0.7925114,1.6591592,4.659159,-1.3408408
311.0,2.004615,2.9532983,1.0559318,1.7636518,4.775172,-1.2478685
312.0,1.7947804,2.7434638,0.84609705,1.8022602,4.8022604,-1.1977398
313.0,2.374566,3.3232493,1.4258828,1.8453606,4.8453608,-1.1546394
314.0,1.2579945,2.206678,0.3093112,1.5660417,4.566042,-1.4339583
315.0,1.0000852,1.9487686,0.051401913,1.5191861,4.519186,-1.4808139
316.0,0.95455986,1.9032432,0.005876541,1.3732399,4.524088,-1.777608
317.0,0.6791602,1.6278435,-0.26952314,0.9064215,4.719711,-2.906868
318.0,-0.0070681456,0.94161516,-0.9557515,-0.042228445,5.1595817,-5.244038
319.0,-3.7024474,-2.7537642,-4.6511307,-1.8038666,3.850036,-7.4577694
320.0,-3.4343638,-2.4856806,-4.383047,-2.7766812,1.38745,-6.940812
321.0,-1.3952769,-0.44659358,-2.3439603,-1.7704806,1.678453,-5.219414
322.0,-1.5576737,-0.6089904,-2.506357,-1.5085802,1.4914198,-4.50858
323.0,-2.0300865,-1.0814033,-2.9787698,-1.7584515,1.2415485,-4.7584515
324.0,-1.9238775,-0.97519416,-2.8725607,-1.7053906,1.2946094,-4.7053905
325.0,-2.0363169,-1.0876336,-2.9850001,-1.7581782,1.2418218,-4.758178
326.0,-2.0791984,-1.1305151,-3.0278816,-1.8253264,1.1746736,-4.8253264
327.0,-2.163604,-1.2149208,-3.1122873,-2.0013556,0.99864435,-5.0013556
328.0,-2.2649949,-1.3163116,-3.2136781,-2.0671978,0.9328022,-5.067198
329.0,-2.11392,-1.1652367,-3.0626032,-1.8330085,1.1669915,-4.833009
330.0,-2.0917802,-1.1430969,-3.0404634,-1.7280554,1.2719446,-4.7280555
331.0,-1.3218118,-0.37312847,-2.2704952,-1.1294453,1.8705547,-4.129445
332.0,-0.092371225,0.8563121,-1.0410545,0.1028586,3.1028585,-2.8971415
333.0,1.2630349,2.2117183,0.31435162,1.254152,4.2541523,-1.745848
334.0,2.01583,2.9645133,1.0671468,1.920538,4.920538,-1.079462
335.0,1.719373,2.6680562,0.77068967,1.8030059,4.803006,-1.1969941
336.0,2.0006697,2.949353,1.0519865,1.6265004,4.6265,-1.3734996
337.0,1.535192,2.4838753,0.5865087,1.51995,4.51995,-1.48005
338.0,1.3867567,2.33544,0.43807334,1.3289149,4.3289146,-1.6710851
339.0,1.4147369,2.3634202,0.46605355,0.9580478,4.0858912,-2.1697955
340.0,1.18167,2.1303532,0.23298663,1.0537975,4.4221716,-2.3145769
341.0,1.4772465,2.4259298,0.5285632,1.2790792,4.774914,-2.2167554
342.0,1.7807882,2.7294714,0.83210486,1.4534323,5.136656,-2.2297914
343.0,1.6870291,2.6357124,0.7383458,1.6104009,5.4034433,-2.1826413
344.0,1.8580278,2.8067112,0.9093445,1.5738294,5.3295813,-2.1819222
345.0,1.5822723,2.5309556,0.63358897,1.518421,5.3733706,-2.3365283
346.0,1.3879708,2.3366542,0.43928748,1.2646279,5.3044677,-2.7752118
347.0,1.3240767,2.27276,0.37539333,0.85520667,5.3864207,-3.6760075
348.0,0.33094242,1.2796258,-0.61774087,0.0061115623,5.534968,-5.5227447
349.0,-0.37025717,0.5784261,-1.3189405,-1.1129963,4.05013,-6.276122
350.0,-1.5499876,-0.60130423,-2.4986708,-1.2570889,2.495353,-5.009531
351.0,-1.777409,-0.82872564,-2.7260923,-1.2274829,1.8966261,-4.351592
352.0,-1.4914448,-0.5427615,-2.440128,-1.1707122,1.8292878,-4.1707125
353.0,-0.40664747,0.5420358,-1.3553308,-0.17090037,2.8290997,-3.1709003
354.0,0.6555683,1.6042516,-0.29311502,0.7606507,3.7606506,-2.2393494
355.0,1.4277191,2.3764024,0.4790358,1.4937241,4.493724,-1.5062759
356.0,1.7984127,2.747096,0.84972936,1.70764,4.70764,-1.29236
357.0,1.8545812,2.8032646,0.9058979,1.7313225,4.7313223,-1.2686775
358.0,1.765004,2.7136874,0.8163207,1.6701515,4.6701517,-1.3298485
359.0,1.8423078,2.790991,0.8936245,1.6478001,4.6478,-1.3521999
360.0,1.7411947,2.689878,0.7925114,1.6372365,4.6372366,-1.3627635
361.0,2.004615,2.9532983,1.0559318,1.7454174,4.773276,-1.2824411
362.0,1.7947804,2.7434638,0.84609705,1.8031754,4.8031754,-1.1968246
363.0,2.374566,3.3232493,1.4258828,1.7847857,4.7847857,-1.2152143
364.0,1.2579945,2.206678,0.3093112,1.5706604,4.5706606,-1.4293396
365.0,1.0000852,1.9487686,0.051401913,1.5060134,4.5060134,-1.4939866
366.0,0.9545599,1.9032433,0.0058766007,1.3360984,4.4972534,-1.8250563
367.0,0.6791602,1.6278435,-0.26952314,0.81001717,4.6061215,-2.9860873
368.0,-0.0070680985,0.9416152,-0.9557514,-0.20897697,5.153235,-5.5711884
369.0,-3.7024472,-2.753764,-4.6511307,-1.9208131,3.6778903,-7.5195165
370.0,-3.434364,-2.4856808,-4.3830476,-2.8653913,1.1670222,-6.8978047
371.0,-1.3952767,-0.44659334,-2.34396,-1.9928982,1.3392045,-5.325001
372.0,-1.5576736,-0.60899025,-2.506357,-1.5311139,1.4688861,-4.5311136
373.0,-2.0300865,-1.0814033,-2.9787698,-1.7863455,1.2136545,-4.7863455
374.0,-1.9238775,-0.97519416,-2.8725607,-1.7870443,1.2129557,-4.7870445
375.0,-2.0363169,-1.0876336,-2.9850001,-1.7955508,1.2044492,-4.795551
376.0,-2.0791984,-1.1305151,-3.0278816,-1.9117564,1.0882436,-4.9117565
377.0,-2.163604,-1.2149208,-3.1122873,-1.9936832,1.0063168,-4.9936833
378.0,-2.2649949,-1.3163116,-3.2136781,-2.0617795,0.9382205,-5.0617795
379.0,-2.11392,-1.1652367,-3.0626032,-1.8934414,1.1065586,-4.893441
380.0,-2.0917802,-1.1430969,-3.0404634,-1.7944427,1.2055573,-4.7944427
381.0,-1.3218118,-0.37312847,-2.2704952,-1.1172771,1.8827229,-4.117277
382.0,-0.092371225,0.8563121,-1.0410545,0.11086179,3.1108618,-2.8891382
383.0,1.2630349,2.2117183,0.31435162,1.2587414,4.2587414,-1.7412586
384.0,2.01583,2.9645133,1.0671468,1.9093958,4.9093957,-1.0906042
385.0,1.719373,2.6680562,0.77068967,1.8234127,4.823413,-1.1765873
386.0,2.0006697,2.949353,1.0519865,1.62049,4.62049,-1.37951
387.0,1.535192,2.4838753,0.5865087,1.524376,4.524376,-1.475624
388.0,1.3867568,2.3354402,0.43807346,1.3649426,4.3649426,-1.6350574
389.0,1.4147369,2.3634202,0.46605355,1.0431252,4.0800447,-1.9937944
390.0,1.18167,2.1303532,0.23298663,1.067578,4.369718,-2.2345624
391.0,1.4772465,2.4259298,0.5285632,1.2403121,4.7364745,-2.2558503
392.0,1.7807882,2.7294714,0.83210486,1.433496,5.0851645,-2.2181726
393.0,1.6870291,2.6357124,0.7383458,1.5941534,5.38336,-2.1950533
394.0,1.8580278,2.8067112,0.9093445,1.52616,5.313434,-2.2611141
395.0,1.5822723,2.5309556,0.63358897,1.5058208,5.330264,-2.3186226
396.0,1.3879708,2.3366542,0.43928748,1.2886138,5.2816353,-2.7044077
397.0,1.3240767,2.27276,0.37539333,0.8097232,5.2644496,-3.645003
398.0,0.33094242,1.2796258,-0.61774087,0.021996424,5.373009,-5.329016
399.0,-0.37025717,0.5784261,-1.3189405,-1.0810976,3.9565506,-6.118746
400.0,-1.5499876,-0.60130423,-2.4986708,-1.2181149,2.490507,-4.926737
401.0,-1.777409,-0.82872564,-2.7260923,-1.220817,1.9804717,-4.422106
402.0,-1.4914448,-0.5427615,-2.440128,-1.1006236,1.8993764,-4.1006236
403.0,-0.40664747,0.5420358,-1.3553308,-0.1205754,2.8794246,-3.1205754
404.0,0.6555683,1.6042516,-0.29311502,0.75351936,3.7535193,-2.2464807
405.0,1.4277191,2.3764024,0.4790358,1.5189792,4.518979,-1.4810208
406.0,1.7984127,2.747096,0.84972936,1.69176,4.69176,-1.30824
407.0,1.8545812,2.8032646,0.9058979,1.7896708,4.789671,-1.2103292
408.0,1.765004,2.7136874,0.8163207,1.6847949,4.684795,-1.3152051
409.0,1.8423078,2.790991,0.8936245,1.6339021,4.633902,-1.3660979
410.0,1.7411947,2.689878,0.7925114,1.6296176,4.6296177,-1.3703824
411.0,2.004615,2.9532983,1.0559318,1.6838348,4.7462044,-1.3785346
412.0,1.7947804,2.7434638,0.84609705,1.8089154,4.808915,-1.1910846
413.0,2.374566,3.3232493,1.4258828,1.8171992,4.817199,-1.1828008
414.0,1.2579945,2.206678,0.3093112,1.6393702,4.63937,-1.3606298
415.0,1.0000852,1.9487686,0.051401913,1.5191238,4.519124,-1.4808762
416.0,0.9545599,1.9032433,0.0058766007,1.3221908,4.4545574,-1.8101759
417.0,0.6791602,1.6278435,-0.26952314,0.8737506,4.654266,-2.9067645
418.0,-0.007068096,0.9416152,-0.9557514,-0.17859848,5.186708,-5.543905
419.0,-3.7024472,-2.753764,-4.6511307,-1.7296396,3.8655186,-7.3247976
420.0,-3.434364,-2.4856808,-4.3830476,-2.712291,1.4354908,-6.860073
421.0,-1.3952767,-0.44659334,-2.34396,-1.9724998,1.3622499,-5.3072495
422.0,-1.5576736,-0.60899025,-2.506357,-1.589109,1.410891,-4.589109
423.0,-2.0300865,-1.0814033,-2.9787698,-1.7860601,1.2139399,-4.7860603
424.0,-1.9238775,-0.97519416,-2.8725607,-1.7708848,1.2291152,-4.7708845
425.0,-2.0363169,-1.0876336,-2.9850001,-1.7339511,1.2660489,-4.733951
426.0,-2.0791984,-1.1305151,-3.0278816,-1.769413,1.230587,-4.769413
427.0,-2.163604,-1.2149208,-3.1122873,-1.8883966,1.1116034,-4.8883967
428.0,-2.2649949,-1.3163116,-3.2136781,-1.8702083,1.1297917,-4.8702083
429.0,-2.11392,-1.1652367,-3.0626032,-1.8403115,1.1596885,-4.8403115
430.0,-2.0917802,-1.1430969,-3.0404634,-1.7749412,1.2250588,-4.7749414
431.0,-1.3218118,-0.37312847,-2.2704952,-1.0287142,1.9712858,-4.028714
432.0,-0.092371225,0.8563121,-1.0410545,0.09596141,3.0959613,-2.9040387
433.0,1.2630349,2.2117183,0.31435162,1.2856605,4.2856607,-1.7143395
434.0,2.01583,2.9645133,1.0671468,1.9330919,4.933092,-1.0669081
435.0,1.719373,2.6680562,0.77068967,1.8331162,4.833116,-1.1668838
436.0,2.0006697,2.949353,1.0519865,1.6120409,4.612041,-1.3879591
437.0,1.535192,2.4838753,0.5865087,1.5425165,4.5425167,-1.4574835
438.0,1.3867568,2.3354402,0.43807346,1.3081789,4.308179,-1.6918211
439.0,1.4147369,2.3634202,0.46605355,0.88641053,4.0720363,-2.299215
440.0,1.18167,2.1303532,0.23298663,0.97457,4.382869,-2.433729
441.0,1.4772465,2.4259298,0.5285632,1.181556,4.717016,-2.3539045
442.0,1.7807882,2.7294714,0.83210486,1.3873079,5.212885,-2.438269
443.0,1.6870291,2.6357124,0.7383458,1.621178,5.447761,-2.2054052
444.0,1.8580278,2.8067112,0.9093445,1.523778,5.321557,-2.2740011
445.0,1.5822723,2.5309556,0.63358897,1.5058119,5.408607,-2.3969831
446.0,1.3879708,2.3366542,0.43928748,1.2627823,5.2569294,-2.731365
447.0,1.3240767,2.27276,0.37539333,0.77093995,5.2568803,-3.7150006
448.0,0.33094242,1.2796258,-0.61774087,0.016541436,5.384359,-5.351276
449.0,-0.37025717,0.5784261,-1.3189405,-1.0408561,4.0274076,-6.1091204
450.0,-1.5499876,-0.60130423,-2.4986708,-1.2700632,2.396928,-4.9370546
451.0,-1.777409,-0.82872564,-2.7260923,-1.2417014,1.925389,-4.4087915
452.0,-1.4914448,-0.5427615,-2.440128,-1.2052248,1.7947752,-4.205225
453.0,-0.40664747,0.5420358,-1.3553308,-0.16633953,2.8336604,-3.1663396
454.0,0.6555683,1.6042516,-0.29311502,0.76014286,3.7601428,-2.2398572
455.0,1.4277191,2.3764024,0.4790358,1.4765065,4.476506,-1.5234935
456.0,1.7984127,2.747096,0.84972936,1.7228012,4.722801,-1.2771988
457.0,1.8545812,2.8032646,0.9058979,1.7950807,4.7950807,-1.2049193
458.0,1.765004,2.7136874,0.8163207,1.7286773,4.7286773,-1.2713227
459.0,1.8423078,2.790991,0.8936245,1.6828197,4.68282,-1.3171803
460.0,1.7411947,2.689878,0.7925114,1.6610712,4.6610713,-1.3389288
461.0,2.004615,2.9532983,1.0559318,1.7408054,4.7408056,-1.2591946
462.0,1.7947804,2.7434638,0.84609705,1.8234665,4.8234663,-1.1765335
463.0,2.374566,3.3232493,1.4258828,1.7646605,4.7646604,-1.2353395
464.0,1.2579945,2.206678,0.3093112,1.5554299,4.55543,-1.4445701
465.0,1.0000852,1.9487686,0.051401913,1.5051407,4.505141,-1.4948593
466.0,0.9545599,1.9032433,0.0058766007,1.367485,4.515797,-1.780827
467.0,0.6791602,1.6278435,-0.26952314,0.94550437,4.6710167,-2.780008
468.0,-0.007068096,0.9416152,-0.9557514,-0.11207463,5.0003047,-5.2244544
469.0,-3.7024472,-2.753764,-4.6511307,-1.7460473,3.953654,-7.4457483
470.0,-3.434364,-2.4856808,-4.3830476,-2.7305617,1.46387,-6.9249935
471.0,-1.3952767,-0.44659334,-2.34396,-1.8726721,1.487845,-5.233189
472.0,-1.5576736,-0.60899025,-2.506357,-1.4660492,1.5339508,-4.466049
473.0,-2.0300865,-1.0814033,-2.9787698,-1.6975775,1.3024225,-4.6975775
474.0,-1.9238775,-0.97519416,-2.8725607,-1.6715509,1.3284491,-4.6715508
475.0,-2.0363169,-1.0876336,-2.9850001,-1.6341825,1.3658175,-4.6341825
476.0,-2.0791984,-1.1305151,-3.0278816,-1.7056779,1.2943221,-4.705678
477.0,-2.163604,-1.2149208,-3.1122873,-1.8397301,1.1602699,-4.8397303
478.0,-2.2649949,-1.3163116,-3.2136781,-1.935688,1.064312,-4.935688
479.0,-2.11392,-1.1652367,-3.0626032,-1.8715482,1.1284518,-4.871548
480.0,-2.0917802,-1.1430969,-3.0404634,-1.7349073,1.2650927,-4.734907
481.0,-1.3218118,-0.37312847,-2.2704952,-1.1346822,1.8653178,-4.134682
482.0,-0.092371225,0.8563121,-1.0410545,0.0966115,3.0966115,-2.9033885
483.0,1.2630349,2.2117183,0.31435162,1.2235434,4.223543,-1.7764566
484.0,2.01583,2.9645133,1.0671468,1.894842,4.894842,-1.105158
485.0,1.719373,2.6680562,0.77068967,1.79161,4.79161,-1.20839
486.0,2.0006697,2.949353,1.0519865,1.6309961,4.630996,-1.3690039
487.0,1.535192,2.4838753,0.5865087,1.5738713,4.573871,-1.4261287
488.0,1.3867568,2.3354402,0.43807346,1.3651551,4.365155,-1.6348449
489.0,1.4147369,2.3634202,0.46605355,1.0107732,4.122136,-2.1005898
490.0,1.18167,2.1303532,0.23298663,1.0579113,4.4350452,-2.3192225
491.0,1.4772465,2.4259298,0.5285632,1.2266232,4.7293863,-2.2761402
492.0,1.7807882,2.7294714,0.83210486,1.4140065,5.081979,-2.253966
493.0,1.6870291,2.6357124,0.7383458,1.6072326,5.3681784,-2.153713
494.0,1.8580278,2.8067112,0.9093445,1.5485606,5.314763,-2.217642
495.0,1.5822723,2.5309556,0.63358897,1.519197,5.3271074,-2.2887137
496.0,1.3879708,2.3366542,0.43928748,1.2683289,5.2504716,-2.7138138
497.0,1.3240767,2.27276,0.37539333,0.796398,5.225466,-3.6326697
498.0,0.33094242,1.2796258,-0.61774087,-0.032728016,5.36597,-5.4314265
499.0,-0.37025717,0.5784261,-1.3189405,-1.0518466,3.897622,-6.001315


==> simulations/toy_lgssm_data_timeeval.csv <==
x,muTest,p3sigmaTest,m3sigmaTest,mulinModel,p3sigmalinModel,m3sigmalinModel,muModel,p3sigmaModel,m3sigmaModel
0.0,0.0,3.0,-3.0,0.0,3.7637455705122336,-3.7637455705122336,-0.09697329,2.2143824,-2.4083288
1.0,-0.88956743,2.1104326,-3.8895674,0.0,3.7637455705122336,-3.7637455705122336,-0.6079618,2.3522573,-3.5681806
2.0,-0.44167915,2.5583208,-3.4416792,-0.8196864484922096,2.944059122020024,-4.5834320190044435,-1.7822647,2.038571,-5.6031003
3.0,-2.2502317,0.74976826,-5.2502317,-1.8979626073205516,1.865782963191682,-5.661708177832785,-2.943871,1.2297287,-7.1174707
4.0,-4.3823805,-1.3823805,-7.3823805,-2.7824340573651414,0.9813115131470922,-6.546179627877375,-3.6542313,0.7365415,-8.045004
5.0,-4.1729903,-1.1729903,-7.1729903,-3.172064545854479,0.5916810246577544,-6.935810116366713,-3.8598275,0.611187,-8.330842
6.0,-4.4958205,-1.4958205,-7.4958205,-2.987859888620569,0.7758856818916646,-6.7516054591328025,-3.6691396,0.7612045,-8.0994835
7.0,-3.1443086,-0.14430857,-6.1443086,-2.376693335479077,1.3870522350331567,-6.14043890599131,-2.7965302,1.4879413,-7.0810018
8.0,-2.803202,0.19679809,-5.8032017,-1.636127117613105,2.127618452899129,-5.399872688125338,-2.0510654,2.0136433,-6.115774
9.0,-1.209488,1.790512,-4.209488,-1.0869105127279515,2.676835057784282,-4.850656083240185,-1.6061984,2.381123,-5.5935197
10.0,-0.9821213,2.0178788,-3.9821212,-0.9412497591489548,2.8224958113632788,-4.704995329661188,-1.5647361,2.3478377,-5.47731
11.0,-0.8735051,2.126495,-3.873505,-1.2168280186936282,2.5469175518186056,-4.980573589205862,-1.8926506,2.2195482,-6.0048494
12.0,-1.0858275,1.9141725,-4.0858274,-1.7291019861091665,2.0346435844030673,-5.4928475566214,-2.557024,1.5785723,-6.6926203
13.0,-0.6515674,2.3484325,-3.6515675,-2.1644434377085067,1.599302132803727,-5.92818900822074,-3.108888,1.1711166,-7.388892
14.0,0.39628863,3.3962886,-2.6037114,-2.2057187548711643,1.5580268156410693,-5.969464325383398,-3.119999,1.1608338,-7.4008317
15.0,1.0589579,4.058958,-1.9410421,-1.6617644053910252,2.1019811651212086,-5.425509975903259,-2.2915304,1.9781783,-6.5612392
16.0,1.2485446,4.2485447,-1.7514554,-0.550631296610943,3.2131142739012906,-4.314376867123176,-1.1668286,2.931316,-5.264973
17.0,1.4919018,4.491902,-1.5080982,0.895944302014059,4.659689872526292,-2.867801268498175,0.54352,4.637748,-3.5507078
18.0,3.025071,6.025071,0.025070906,2.3093372849132585,6.073082855425492,-1.454408285598975,2.463547,6.614274,-1.6871803
19.0,5.1884804,8.18848,2.1884804,3.3135507549634493,7.077296325475682,-0.45019481554878427,3.3837025,7.584976,-0.8175709
20.0,5.285266,8.285266,2.285266,3.6587267798853667,7.4224723503976,-0.10501879062686692,3.5793786,7.834869,-0.6761117
21.0,3.5635426,6.5635424,0.5635426,3.308313968552097,7.07205953906433,-0.45543160196013677,3.1324718,7.315215,-1.0502713
22.0,2.1250286,5.1250286,-0.8749714,2.447133618271801,6.210879188784034,-1.3166119522404327,2.1717181,6.245434,-1.9019976
23.0,0.3680293,3.3680294,-2.6319706,1.4076458688397309,5.171391439351964,-2.3560997016725027,1.0749704,5.1620936,-3.0121531
24.0,0.077724285,3.0777242,-2.9222758,0.5427852746575631,4.306530845169797,-3.2209602958546704,0.33584297,4.5113826,-3.8396964
25.0,0.46214706,3.462147,-2.537853,0.09395520326399001,3.8577007737762234,-3.6697903672482437,-0.038081262,4.1173396,-4.193502
26.0,0.31934154,3.3193417,-2.6806583,0.1044306618708617,3.868176232383095,-3.659314908641372,0.03423154,4.151132,-4.082669
27.0,1.063445,4.063445,-1.936555,0.410897049748899,4.174642620261133,-3.3528485207633345,0.31467786,4.3587995,-3.7294438
28.0,-0.019906865,2.9800932,-3.0199068,0.7158517822625305,4.479597352774764,-3.047893788249703,0.556323,4.5474153,-3.4347692
29.0,0.34425616,3.3442562,-2.6557438,0.712585568236208,4.476331138748441,-3.0511600022760255,0.496928,4.3900127,-3.3961565
30.0,-0.46128184,2.5387182,-3.4612818,0.21429284366539375,3.9780384141776275,-3.5494527268468397,-0.022494188,3.9017646,-3.9467528
31.0,-0.8627868,2.1372132,-3.8627868,-0.7627551128494504,3.000990457662783,-4.526500683361684,-1.0558232,2.98868,-5.1003265
32.0,-0.4717086,2.5282915,-3.4717085,-1.9944858871503701,1.7692596833618635,-5.758231457662603,-2.3946168,1.8111231,-6.600357
33.0,-1.7501334,1.2498666,-4.7501335,-3.125242006108501,0.6385035644037327,-6.8889875766207345,-3.4260294,0.98132396,-7.8333826
34.0,-1.722486,1.277514,-4.722486,-3.7964140756220033,-0.03266850510976971,-7.560159646134236,-3.8963003,0.6214304,-8.414031
35.0,-2.4547007,0.5452993,-5.4547005,-3.7788107341317843,-0.015065163619550681,-7.542556304644018,-3.9012272,0.6440995,-8.446554
36.0,-4.056291,-1.0562911,-7.056291,-3.05849393744054,0.7052516330716934,-6.822239507952774,-2.9476357,1.5083265,-7.403598
37.0,-1.7990876,1.2009124,-4.7990875,-1.8434006556163125,1.920344914895921,-5.607146226128546,-1.8944091,2.1544318,-5.94325
38.0,-0.7296715,2.2703285,-3.7296715,-0.48814011545294994,3.2756054550592837,-4.251885685965184,-0.57269365,3.5159175,-4.661305
39.0,-0.051054318,2.9489458,-3.0510542,0.6345738428405003,4.398319413352734,-3.129171727671733,0.7489876,4.848253,-3.3502774
40.0,0.5079067,3.5079067,-2.4920933,1.267179212235875,5.030924782748109,-2.4965663582763584,1.5400013,5.6658964,-2.5858936
41.0,1.2083645,4.2083645,-1.7916355,1.3548839165650888,5.118629487077323,-2.408861653947145,1.4099311,5.545924,-2.7260618
42.0,1.6091746,4.6091747,-1.3908254,1.0548546428741905,4.818600213386424,-2.708890927638043,0.86506134,4.9789414,-3.2488189
43.0,0.19608514,3.1960852,-2.8039148,0.6642042557819703,4.427949826294204,-3.0995413147302635,0.3581861,4.4894447,-3.7730725
44.0,-0.3237231,2.676277,-3.323723,0.49503692375419833,4.258782494266432,-3.2687086467580353,0.10826475,4.128459,-3.9119294
45.0,-0.04014994,2.95985,-3.04015,0.7450000441946923,4.508745614706926,-3.018745526317541,0.18249054,4.2271657,-3.8621848
46.0,0.6508421,3.6508422,-2.3491578,1.4134308311567476,5.177176401668981,-2.350314739355486,1.0277997,5.097795,-3.0421958
47.0,1.0537872,4.053787,-1.9462128,2.2956519369675616,6.059397507479796,-1.468093633544672,2.3643074,6.459014,-1.7303991
48.0,1.6050042,4.6050043,-1.3949958,3.0579693221116773,6.821714892623911,-0.7057762484005563,3.304205,7.4761,-0.8676901
49.0,1.5759705,4.5759706,-1.4240295,3.3649256689845926,7.128671239496827,-0.398819901527641,3.5006564,7.71154,-0.71022725
50.0,1.705666,4.705666,-1.294334,3.0102158282266815,6.773961398738916,-0.753529742285552,3.1721177,7.3318567,-0.9876213
51.0,0.5849401,3.58494,-2.41506,2.0010842344232254,5.764829804935459,-1.7626613360890082,1.8562945,6.005141,-2.2925515
52.0,-0.4799128,2.5200872,-3.4799128,0.5636157387944846,4.327361309306718,-3.200129831717749,0.5311781,4.7501717,-3.6878157
53.0,-0.8722666,2.1277335,-3.8722665,-0.933607370418636,2.8301382000935975,-4.69735294093087,-0.88505536,3.280441,-5.050552
54.0,-1.2838287,1.7161713,-4.2838287,-2.10895093697497,1.6547946335372634,-5.872696507487204,-2.0766315,2.182135,-6.335398
55.0,-0.70488626,2.2951138,-3.7048862,-2.701545842369872,1.0621997281423616,-6.465291412882106,-2.7118275,1.6100414,-7.033696
56.0,-1.0419159,1.9580841,-4.041916,-2.659113875553774,1.1046316949584596,-6.422859446066008,-2.5223534,1.799681,-6.844388
57.0,-0.9024093,2.0975907,-3.9024093,-2.146998591772968,1.6167469787392656,-5.9107441622852015,-1.9196259,2.309834,-6.1490855
58.0,0.90994686,3.909947,-2.090053,-1.4756389315644987,2.2881066389477347,-5.2393845020767325,-1.3442938,2.7154768,-5.404064
59.0,0.24260293,3.2426028,-2.7573972,-0.9747770118234222,2.7889685586888113,-4.738522582335656,-0.9883415,3.0174215,-4.9941044
60.0,-0.021464944,2.9785352,-3.0214648,-0.8629017875447061,2.9008437829675273,-4.62664735805694,-0.9973936,2.9949274,-4.9897146
61.0,-1.1148924,1.8851076,-4.1148925,-1.1620860835022555,2.601659487009978,-4.925831654014489,-1.4073178,2.6456957,-5.460331
62.0,-1.2724137,1.7275863,-4.2724137,-1.6908536508183052,2.0728919196939284,-5.454599221330539,-2.0775478,2.0946233,-6.2497187
63.0,-2.435698,0.56430197,-5.435698,-2.137719224373395,1.6260263461388385,-5.901464794885628,-2.705636,1.5154934,-6.9267654
64.0,-2.862706,0.13729405,-5.862706,-2.1870464761133146,1.576699094398919,-5.950792046625548,-2.6596212,1.6769023,-6.996145
65.0,-3.0488796,-0.048879623,-6.0488796,-1.6487180346837371,2.1150275358284967,-5.4124636051959705,-1.9896121,2.1860356,-6.16526
66.0,-1.6496161,1.3503839,-4.6496162,-0.5415157627845024,3.2222298077277314,-4.305261333296736,-0.91993237,3.1102748,-4.9501395
67.0,0.44953308,3.449533,-2.550467,0.9023133496829876,4.666058920195221,-2.861432220829246,0.65583456,4.744251,-3.4325814
68.0,1.9884981,4.988498,-1.0115019,2.3137873554172397,6.077532925929473,-1.449958215094994,2.5004792,6.619513,-1.6185546
69.0,2.6429005,5.6429005,-0.35709953,3.316660031031053,7.080405601543287,-0.44708553948118057,3.407817,7.6142325,-0.79859877
70.0,3.8840735,6.8840733,0.8840735,3.6608992393230118,7.424644809835245,-0.10284633118922182,3.630717,7.89845,-0.63701606
71.0,2.5114033,5.511403,-0.48859668,3.3098318717249273,7.073577442237161,-0.45391369878730625,3.2139773,7.422546,-0.99459124
72.0,1.7173253,4.717325,-1.2826747,2.4481941812457992,6.211939751758033,-1.3155513892664343,2.2607477,6.3459234,-1.8244283
73.0,1.063946,4.063946,-1.936054,1.40838688700344,5.172132457515674,-2.3553586835087934,1.2323242,5.261973,-2.7973247
74.0,1.9113387,4.911339,-1.0886613,0.5433030260145392,4.307048596526773,-3.2204425444976943,0.45023793,4.5020146,-3.601539
75.0,1.0827506,4.0827503,-1.9172494,0.09431695751075182,3.858062528022985,-3.669428613001482,0.0066252705,4.0297117,-4.0164614
76.0,0.42648852,3.4264884,-2.5735116,0.10468342052283944,3.868428991035073,-3.6590621499893943,-0.00078267674,3.9392564,-3.940822
77.0,1.095021,4.0950212,-1.904979,0.41107365288963077,4.174819223401864,-3.3526719176226027,0.32037777,4.2881107,-3.6473553
78.0,1.1750932,4.175093,-1.8249068,0.7159751753455054,4.479720745857739,-3.047770395166728,0.59595037,4.5209694,-3.329069
79.0,1.3833191,4.383319,-1.6166809,0.7126717833106577,4.4764173538228915,-3.0510737872015756,0.4932351,4.4801097,-3.4936395
80.0,1.2666128,4.266613,-1.7333872,0.2143530823666465,3.97809865287888,-3.549392488145587,-0.03621878,3.9578025,-4.03024
81.0,0.2847081,3.284708,-2.715292,-0.7627130239090647,3.001032546603169,-4.526458594421298,-1.0687991,3.0552092,-5.192807
82.0,-1.9992367,1.0007633,-4.9992366,-1.9944564794960529,1.7692890910161807,-5.758202050008286,-2.451087,1.7869601,-6.689134
83.0,-3.8955183,-0.8955183,-6.8955183,-3.125221458902406,0.6385241116098275,-6.88896702941464,-3.4887419,0.9651308,-7.9426146
84.0,-4.6512995,-1.6512995,-7.6512995,-3.79639971923459,-0.03265414872235661,-7.560145289746824,-3.8892672,0.6463783,-8.424912
85.0,-3.4718733,-0.47187328,-6.4718733,-3.7788007032858113,-0.015055132773577728,-7.542546273798045,-3.8595047,0.69837904,-8.417389
86.0,-2.3823938,0.61760616,-5.382394,-3.0584869288618433,0.7052586416503903,-6.822232499374077,-3.1466262,1.1531246,-7.446377
87.0,0.62776315,3.6277633,-2.3722367,-1.843395758703786,1.9203498118084477,-5.607141329216019,-1.9557921,2.1175027,-6.0290866
88.0,1.1443375,4.1443377,-1.8556625,-0.48813669396718057,3.275608876545053,-4.2518822644794145,-0.6208462,3.4622698,-4.7039623
89.0,1.2550017,4.2550015,-1.7449983,0.6345762334416876,4.398321803953921,-3.129169337070546,0.6702179,4.7853627,-3.4449267
90.0,2.0591805,5.0591803,-0.9408195,1.267180882555266,5.030926453067499,-2.4965646879569676,1.42556,5.5677414,-2.7166214
91.0,2.1693678,5.169368,-0.8306322,1.35488508362168,5.118630654133914,-2.4088604868905534,1.3340703,5.45458,-2.7864394
92.0,1.7988251,4.7988253,-1.2011749,1.0548554582997276,4.818601028811961,-2.708890112212506,0.8289004,4.9209995,-3.2631989
93.0,-0.028350208,2.97165,-3.02835,0.6642048255219551,4.427950396034189,-3.0995407449902785,0.33060035,4.3911777,-3.7299771
94.0,-0.42225683,2.577743,-3.422257,0.49503732183303584,4.25878289234527,-3.268708248679198,0.043368436,4.0959535,-4.009217
95.0,0.7011075,3.7011075,-2.2988925,0.7450003223334399,4.508745892845673,-3.0187452481787935,0.24983366,4.245097,-3.7454298
96.0,2.709009,5.709009,-0.29099107,1.41343102549303,5.177176596005264,-2.3503145450192036,1.0978777,5.157793,-2.9620378
97.0,3.3531294,6.3531294,0.3531294,2.2956520727508374,6.059397643263071,-1.4680934977613962,2.3834343,6.4963193,-1.7294507
98.0,3.01302,6.01302,0.013020039,3.05796941698381,6.821714987496044,-0.7057761535284235,3.287902,7.479439,-0.9036348
99.0,4.5739136,7.5739136,1.5739136,3.364925735272007,7.12867130578424,-0.3988198352402268,3.5661511,7.802465,-0.6701627
100.0,4.8722258,7.8722258,1.8722258,3.0102158745418675,6.773961445054101,-0.7535296959703661,3.2034366,7.382613,-0.9757402
101.0,2.8687193,5.868719,-0.13128066,2.0010842667837703,5.764829837296004,-1.7626613037284633,1.8971485,6.0151486,-2.2208514
102.0,0.2956776,3.2956777,-2.7043223,0.5636157614048809,4.327361331917114,-3.2001298091073527,0.60329336,4.7168503,-3.5102634
103.0,-1.5044919,1.4955081,-4.504492,-0.9336073546206889,2.8301382158915445,-4.697352925132923,-0.7515662,3.4092658,-4.9123983
104.0,-2.0746725,0.92532754,-5.0746727,-2.1089509259369033,1.6547946445753303,-5.872696496449137,-1.9500669,2.286497,-6.186631
105.0,-2.0190518,0.9809482,-5.0190516,-2.7015458346575474,1.0621997358546862,-6.465291405169781,-2.5616724,1.7919843,-6.915329
106.0,-0.89663506,2.103365,-3.896635,-2.659113870165153,1.1046317003470807,-6.422859440677387,-2.4008396,1.9296396,-6.7313185
107.0,-1.8177409,1.1822591,-4.817741,-2.1469985880079197,1.616746982504314,-5.910744158520153,-1.7784033,2.4215822,-5.978389
108.0,-2.2019734,0.79802656,-5.2019734,-1.4756389289338498,2.2881066415783837,-5.239384499446084,-1.2168453,2.8799908,-5.3136816
109.0,-1.0028208,1.9971792,-4.002821,-0.9747770099853815,2.788968560526852,-4.738522580497615,-0.8620592,3.1129496,-4.837068
110.0,-1.02072,1.97928,-4.02072,-0.8629017862604569,2.9008437842517765,-4.626647356772691,-0.9124005,3.0617788,-4.8865795
111.0,-1.2340754,1.7659246,-4.2340755,-1.1620860826049524,2.6016594879072814,-4.925831653117186,-1.3069237,2.8598843,-5.473732
112.0,-2.6612523,0.33874774,-5.661252,-1.6908536501913487,2.0728919203208847,-5.4545992207035825,-1.9560467,2.2832766,-6.1953697
113.0,-2.3684452,0.63155484,-5.3684454,-2.137719223935338,1.6260263465768956,-5.9014647944475715,-2.471389,1.8853595,-6.8281374
114.0,-2.5259752,0.47402477,-5.525975,-2.1870464758072456,1.576699094704988,-5.95079204631948,-2.4360693,1.9022114,-6.77435
115.0,-1.410718,1.589282,-4.410718,-1.6487180344698964,2.115027536042337,-5.41246360498213,-1.8555844,2.367893,-6.0790615
116.0,-0.45657393,2.543426,-3.456574,-0.5415157626350752,3.2222298078771585,-4.305261333147309,-0.8088212,3.3429308,-4.960573
117.0,0.4563713,3.4563713,-2.5436287,0.9023133497873903,4.666058920299624,-2.8614322207248435,0.73934233,4.8758917,-3.3972073
118.0,1.5370433,4.5370436,-1.4629567,2.3137873554901884,6.077532926002422,-1.4499582150220451,2.367343,6.499929,-1.765243
119.0,2.7031934,5.7031937,-0.29680657,3.316660031082024,7.080405601594258,-0.4470855394302098,3.444269,7.6627865,-0.77424836
120.0,4.3998027,7.3998027,1.3998027,3.6608992393586313,7.424644809870864,-0.10284633115360231,3.6812565,7.9548883,-0.5923755
121.0,3.9502578,6.950258,0.9502578,3.309831871749817,7.073577442262051,-0.4539136987624164,3.338787,7.5481677,-0.87059355
122.0,3.3733118,6.373312,0.37331176,2.448194181263191,6.211939751775425,-1.3155513892490425,2.3678424,6.4610863,-1.7254012
123.0,2.0263152,5.026315,-0.9736848,1.4083868870155902,5.172132457527824,-2.355358683496643,1.1084237,5.2724605,-3.055613
124.0,0.57435316,3.5743532,-2.4256468,0.5433030260230285,4.307048596535262,-3.220442544489205,0.4100818,4.535463,-3.7152991
125.0,1.2811232,4.281123,-1.7188768,0.09431695751668627,3.85806252802892,-3.669428612995547,0.10929508,4.180356,-3.961766
126.0,0.30905095,3.309051,-2.690949,0.10468342052698133,3.868428991039215,-3.6590621499852523,0.092990205,4.072973,-3.8869922
127.0,0.13531971,3.1353197,-2.8646803,0.41107365289252684,4.174819223404761,-3.352671917619707,0.3442754,4.266995,-3.578444
128.0,-0.16212012,2.83788,-3.16212,0.7159751753475265,4.47972074585976,-3.047770395164707,0.60211635,4.55542,-3.351187
129.0,1.0546844,4.0546846,-1.9453156,0.7126717833120683,4.476417353824302,-3.051073787200165,0.5695901,4.5155606,-3.3763804
130.0,-0.18920474,2.8107953,-3.1892047,0.2143530823676335,3.978098652879867,-3.5493924881446,0.058220282,4.062762,-3.946321
131.0,-1.4159305,1.5840695,-4.4159307,-0.7627130239083669,3.0010325466038665,-4.526458594420601,-1.0002694,3.0503983,-5.050937
132.0,-3.478006,-0.4780059,-6.478006,-1.994456479495576,1.7692890910166577,-5.758202050007809,-2.410091,1.8429351,-6.663117
133.0,-3.5736775,-0.57367754,-6.5736775,-3.125221458902073,0.6385241116101605,-6.888967029414307,-3.5000496,0.9438257,-7.943925
134.0,-3.684689,-0.68468904,-6.684689,-3.7963997192343575,-0.03265414872212391,-7.5601452897465915,-3.8986902,0.63891935,-8.4363
135.0,-4.3405437,-1.3405437,-7.3405437,-3.7788007032856554,-0.015055132773421853,-7.542546273797889,-3.878675,0.68230486,-8.439655
136.0,-4.565827,-1.5658269,-7.565827,-3.058486928861743,0.7052586416504907,-6.8222324993739765,-3.0820365,1.3535094,-7.5175824
137.0,-2.8744762,0.1255238,-5.8744764,-1.8433957587037095,1.920349811808524,-5.607141329215943,-1.8824563,2.2424045,-6.007317
138.0,-1.1388471,1.8611529,-4.1388474,-0.48813669396711945,3.275608876545114,-4.251882264479353,-0.6026436,3.4797263,-4.6850133
139.0,0.56025416,3.560254,-2.439746,0.6345762334417285,4.398321803953962,-3.129169337070505,0.6090604,4.739229,-3.5211086
140.0,0.8713307,3.8713307,-2.1286693,1.267180882555301,5.030926453067535,-2.4965646879569325,1.4809904,5.6254406,-2.6634598
141.0,1.2083759,4.208376,-1.7916241,1.3548850836217043,5.118630654133938,-2.4088604868905295,1.285333,5.463759,-2.8930926
142.0,0.26669657,3.2666965,-2.7333035,1.0548554582997511,4.818601028811985,-2.708890112212482,0.8167345,4.897293,-3.2638242
143.0,0.5296411,3.5296412,-2.4703588,0.6642048255219718,4.4279503960342055,-3.0995407449902617,0.32848114,4.4129186,-3.7559562
144.0,0.69063187,3.6906319,-2.3093681,0.49503732183304766,4.258782892345281,-3.268708248679186,0.042828426,4.0635805,-3.9779236
145.0,0.8712405,3.8712406,-2.1287594,0.7450003223334416,4.508745892845675,-3.018745248178792,0.21208443,4.2133155,-3.7891467
146.0,2.167203,5.167203,-0.83279705,1.4134310254930307,5.177176596005264,-2.350314545019203,1.0654649,5.1314726,-3.0005426
147.0,2.6361268,5.6361265,-0.36387324,2.2956520727508316,6.059397643263065,-1.468093497761402,2.4102836,6.528802,-1.7082348
148.0,2.2806616,5.2806616,-0.7193384,3.057969416983808,6.821714987496041,-0.7057761535284257,3.343333,7.5235643,-0.8368981
149.0,3.1234112,6.123411,0.12341118,3.3649257352720015,7.128671305784235,-0.3988198352402321,3.5799518,7.8071523,-0.64724874
150.0,3.6893632,6.6893635,0.68936324,3.0102158745418652,6.773961445054098,-0.7535296959703683,3.155377,7.3091426,-0.99838877
151.0,2.2720582,5.2720585,-0.72794175,2.0010842667837774,5.764829837296011,-1.7626613037284562,1.9245975,6.055915,-2.20672
152.0,2.0900722,5.090072,-0.90992785,0.5636157614048919,4.327361331917126,-3.2001298091073416,0.6199792,4.812923,-3.5729644
153.0,0.6478382,3.647838,-2.352162,-0.9336073546206805,2.8301382158915533,-4.697352925132914,-0.65748453,3.5196834,-4.8346524
154.0,-0.59719616,2.402804,-3.597196,-2.1089509259368984,1.6547946445753352,-5.872696496449132,-1.8709234,2.3753119,-6.117159
155.0,-1.8780855,1.1219145,-4.8780856,-2.701545834657539,1.0621997358546946,-6.465291405169772,-2.4789124,1.877975,-6.8357997
156.0,-3.046913,-0.04691291,-6.046913,-2.6591138701651555,1.104631700347078,-6.422859440677389,-2.4078238,1.8852932,-6.700941
157.0,-2.4051902,0.5948098,-5.4051905,-2.1469985880079268,1.6167469825043068,-5.91074415852016,-1.8409901,2.3372889,-6.019269
158.0,-1.9046717,1.0953283,-4.9046717,-1.4756389289338576,2.288106641578376,-5.239384499446091,-1.2464406,2.7578557,-5.250737
159.0,0.039930545,3.0399306,-2.9600694,-0.9747770099853872,2.7889685605268464,-4.738522580497621,-0.9259655,2.9632783,-4.8152094
160.0,0.4783664,3.4783664,-2.5216336,-0.8629017862604634,2.9008437842517703,-4.626647356772697,-0.9394904,3.004478,-4.8834586
161.0,-0.85802,2.14198,-3.85802,-1.162086082604949,2.6016594879072845,-4.925831653117182,-1.3046616,2.8240004,-5.433324
162.0,-1.4942178,1.5057822,-4.494218,-1.6908536501913554,2.0728919203208784,-5.454599220703589,-1.9510349,2.2891827,-6.1912527
163.0,-3.3987844,-0.3987844,-6.3987846,-2.137719223935343,1.6260263465768907,-5.901464794447577,-2.3990805,1.9449432,-6.743104
164.0,-1.9095249,1.0904751,-4.909525,-2.187046475807256,1.5766990947049777,-5.950792046319489,-2.3652928,1.9047182,-6.6353035
165.0,-1.2515776,1.7484224,-4.2515774,-1.6487180344699128,2.1150275360423207,-5.412463604982147,-1.7513036,2.4804459,-5.983053
166.0,-0.35775238,2.6422477,-3.3577523,-0.5415157626351165,3.222229807877117,-4.30526133314735,-0.7358337,3.378982,-4.8506494
167.0,0.42005888,3.420059,-2.579941,0.902313349787371,4.666058920299605,-2.8614322207248626,0.76709634,4.888566,-3.3543732
168.0,0.7679001,3.7679,-2.2321,2.3137873554901778,6.077532926002411,-1.4499582150220558,2.5972106,6.726697,-1.5322754
169.0,2.738476,5.738476,-0.26152396,3.3166600310820145,7.080405601594248,-0.4470855394302191,3.5033987,7.72293,-0.7161329
170.0,2.8181307,5.8181305,-0.18186927,3.6608992393586197,7.424644809870854,-0.10284633115361386,3.6771712,7.9411197,-0.5867772
171.0,3.5591383,6.5591383,0.5591383,3.309831871749803,7.073577442262037,-0.4539136987624306,3.3688612,7.580671,-0.84294844
172.0,3.2973297,6.29733,0.29732966,2.44819418126319,6.211939751775423,-1.3155513892490434,2.3623772,6.46762,-1.7428656
173.0,3.3383858,6.3383856,0.33838582,1.4083868870155942,5.172132457527828,-2.3553586834966396,1.2995735,5.3375196,-2.7383728
174.0,1.9660883,4.9660883,-1.0339117,0.5433030260230317,4.307048596535266,-3.220442544489202,0.48996985,4.5807796,-3.60084
175.0,1.7109512,4.7109513,-1.2890488,0.09431695751668558,3.858062528028919,-3.669428612995548,0.10184471,4.1953425,-3.991653
176.0,1.0756443,4.0756445,-1.9243557,0.10468342052699084,3.868428991039224,-3.659062149985243,0.08038165,4.059146,-3.8983824
177.0,0.26818967,3.2681897,-2.7318103,0.41107365289251857,4.174819223404752,-3.352671917619715,0.30170664,4.214638,-3.611225
178.0,1.5235794,4.5235796,-1.4764206,0.7159751753475212,4.479720745859755,-3.0477703951647124,0.55979544,4.463537,-3.3439465
179.0,0.4024179,3.402418,-2.597582,0.7126717833120633,4.476417353824297,-3.0510737872001705,0.51995945,4.430129,-3.3902102
180.0,-0.109964445,2.8900356,-3.1099644,0.21435308236762582,3.978098652879859,-3.549392488144608,0.0062371613,4.112549,-4.100075
181.0,-1.1339352,1.8660648,-4.133935,-0.7627130239083774,3.0010325466038563,-4.526458594420611,-1.037027,3.0935388,-5.1675925
182.0,-2.737171,0.26282907,-5.737171,-1.994456479495576,1.7692890910166577,-5.758202050007809,-2.410215,1.8559494,-6.676379
183.0,-2.2547476,0.7452524,-5.2547474,-3.1252214589020726,0.638524111610161,-6.888967029414307,-3.4870088,0.9463365,-7.920354
184.0,-3.2765038,-0.2765038,-6.2765036,-3.7963997192343633,-0.03265414872212968,-7.560145289746597,-3.8740225,0.6615057,-8.409551
185.0,-3.2135408,-0.21354079,-6.213541,-3.7788007032856585,-0.015055132773424962,-7.5425462737978926,-3.8886456,0.6257787,-8.40307
186.0,-2.3021164,0.6978836,-5.3021164,-3.0584869288617536,0.70525864165048,-6.822232499373987,-3.1669025,1.1540818,-7.487887
187.0,-1.7522362,1.2477638,-4.7522364,-1.8433957587037297,1.9203498118085038,-5.607141329215963,-1.9229925,2.2059395,-6.0519247
188.0,0.15571503,3.155715,-2.844285,-0.4881366939671308,3.275608876545103,-4.251882264479365,-0.619337,3.4604397,-4.699114
189.0,1.6040609,4.604061,-1.3959391,0.6345762334417184,4.398321803953952,-3.129169337070515,0.61133194,4.7248945,-3.5022306
190.0,2.544211,5.544211,-0.4557891,1.267180882555289,5.030926453067522,-2.4965646879569445,1.3494865,5.5275264,-2.8285537
191.0,2.6703067,5.6703067,-0.32969332,1.3548850836216904,5.1186306541339235,-2.408860486890543,1.2451822,5.425173,-2.9348087
192.0,0.75001156,3.7500114,-2.2499886,1.0548554582997367,4.818601028811971,-2.708890112212497,0.8152445,4.910961,-3.280472
193.0,0.09107645,3.0910764,-2.9089236,0.6642048255219618,4.427950396034196,-3.099540744990272,0.2758939,4.415569,-3.8637812
194.0,-0.10358126,2.8964188,-3.1035812,0.49503732183304094,4.258782892345274,-3.2687082486791925,0.008589724,4.15326,-4.1360807
195.0,0.13382962,3.1338296,-2.8661704,0.7450003223334303,4.508745892845663,-3.0187452481788033,0.2604768,4.253013,-3.7320597
196.0,0.14473858,3.1447387,-2.8552613,1.4134310254930156,5.177176596005249,-2.350314545019218,1.0649911,5.1548214,-3.0248394
197.0,3.1550064,6.1550064,0.15500641,2.295652072750815,6.059397643263049,-1.4680934977614184,2.3904843,6.5015464,-1.7205777
198.0,3.4582396,6.4582396,0.45823956,3.0579694169837963,6.82171498749603,-0.7057761535284373,3.329998,7.515543,-0.85554695
199.0,3.5754397,6.5754395,0.5754397,3.3649257352719917,7.128671305784225,-0.3988198352402419,3.5862262,7.827407,-0.6549547
200.0,3.70503,6.70503,0.70502996,3.0102158745418546,6.773961445054088,-0.753529695970379,3.078076,7.2396216,-1.0834699
201.0,2.2502284,5.2502284,-0.7497716,2.0010842667837663,5.764829837296,-1.7626613037284673,1.9253315,5.985436,-2.1347728
202.0,0.7120111,3.712011,-2.287989,0.56361576140488,4.327361331917114,-3.2001298091073536,0.62005633,4.806654,-3.5665414
203.0,-0.90498716,2.095013,-3.904987,-0.9336073546206896,2.830138215891544,-4.697352925132924,-0.8234414,3.3757954,-5.0226784
204.0,-1.4205314,1.5794686,-4.4205313,-2.1089509259369064,1.6547946445753272,-5.87269649644914,-1.9577698,2.2991781,-6.214718
205.0,-2.8187041,0.18129587,-5.818704,-2.701545834657562,1.0621997358546715,-6.465291405169795,-2.5805485,1.7163236,-6.8774204
206.0,-1.7571071,1.2428929,-4.7571073,-2.6591138701651778,1.1046317003470558,-6.422859440677412,-2.4791586,1.8349855,-6.7933025
207.0,-0.5807108,2.419289,-3.580711,-2.146998588007948,1.6167469825042855,-5.910744158520181,-1.8457971,2.402864,-6.094458
208.0,-0.14373808,2.856262,-3.143738,-1.4756389289338703,2.2881066415783633,-5.239384499446103,-1.2598455,2.8308065,-5.3504972
209.0,1.0547358,4.0547357,-1.9452642,-0.9747770099853935,2.78896856052684,-4.738522580497627,-0.9207016,3.0872693,-4.9286723
210.0,2.0079033,5.007903,-0.99209666,-0.8629017862604731,2.9008437842517605,-4.626647356772707,-0.93105,3.0586514,-4.9207516
211.0,1.443401,4.443401,-1.556599,-1.1620860826049615,2.601659487907272,-4.925831653117195,-1.3143343,2.8531117,-5.4817805
212.0,0.33335945,3.3333595,-2.6666405,-1.6908536501913687,2.072891920320865,-5.454599220703602,-1.9795016,2.2109232,-6.1699266
213.0,-0.76695067,2.2330494,-3.7669506,-2.1377192239353513,1.6260263465768823,-5.901464794447585,-2.5453062,1.7081132,-6.7987256
214.0,-1.4344059,1.5655941,-4.434406,-2.187046475807258,1.5766990947049755,-5.950792046319492,-2.5263329,1.7766438,-6.8293095
215.0,-1.2217808,1.7782192,-4.221781,-1.648718034469904,2.1150275360423296,-5.412463604982138,-1.9454787,2.12944,-6.020397
216.0,-1.0638726,1.9361274,-4.0638723,-0.5415157626351,3.2222298078771336,-4.3052613331473335,-0.8888078,3.1154814,-4.893097
217.0,1.9790248,4.979025,-1.0209752,0.9023133497873699,4.666058920299603,-2.861432220724864,0.68764114,4.781891,-3.4066086
218.0,2.9497018,5.949702,-0.050298214,2.313787355490172,6.077532926002405,-1.4499582150220616,2.5987425,6.739667,-1.542182
219.0,3.709485,6.709485,0.70948505,3.3166600310820167,7.080405601594251,-0.4470855394302169,3.5163624,7.7462645,-0.71353936
220.0,5.471448,8.471448,2.471448,3.6608992393586166,7.42464480987085,-0.10284633115361697,3.6265943,7.8801546,-0.62696576
221.0,5.6879497,8.68795,2.6879497,3.309831871749795,7.073577442262028,-0.4539136987624386,3.3783827,7.591134,-0.8343687
222.0,4.312869,7.312869,1.3128691,2.4481941812631662,6.2119397517754,-1.3155513892490673,2.081712,6.2698154,-2.1063917
223.0,2.6259775,5.6259775,-0.37402248,1.4083868870155771,5.172132457527811,-2.3553586834966564,1.0997429,5.289608,-3.0901222
224.0,1.1541202,4.1541204,-1.8458798,0.5433030260230165,4.30704859653525,-3.220442544489217,0.4009538,4.546709,-3.7448015
225.0,0.43482697,3.4348269,-2.5651731,0.09431695751667364,3.858062528028907,-3.66942861299556,0.05630042,4.181149,-4.0685477
226.0,1.31264,4.31264,-1.68736,0.10468342052698201,3.868428991039216,-3.6590621499852514,0.10983043,4.1676974,-3.9480367
227.0,1.5633705,4.5633707,-1.4366295,0.41107365289252884,4.1748192234047625,-3.3526719176197046,0.3697014,4.320648,-3.5812454
228.0,1.167504,4.167504,-1.832496,0.7159751753475264,4.47972074585976,-3.047770395164707,0.66204375,4.592418,-3.2683308
229.0,2.1904292,5.190429,-0.8095708,0.7126717833120789,4.476417353824313,-3.0510737872001545,0.57567394,4.5104055,-3.3590574
230.0,1.4422674,4.4422674,-1.5577326,0.21435308236765735,3.9780986528798907,-3.5493924881445764,0.04579654,4.037708,-3.9461148
231.0,-0.106186554,2.8938134,-3.1061866,-0.7627130239083795,3.001032546603854,-4.526458594420613,-1.0131782,3.1682115,-5.194568
232.0,-1.756195,1.243805,-4.756195,-1.9944564794955697,1.7692890910166639,-5.758202050007803,-2.354596,1.9267457,-6.6359377
233.0,-2.9252996,0.074700356,-5.9252996,-3.1252214589020686,0.638524111610165,-6.888967029414302,-3.4456708,0.9653423,-7.8566837
234.0,-4.195892,-1.1958919,-7.195892,-3.7963997192343553,-0.03265414872212169,-7.560145289746589,-3.8584116,0.68186593,-8.398689
235.0,-5.59901,-2.59901,-8.59901,-3.7788007032856457,-0.015055132773412083,-7.542546273797879,-3.8348205,0.7352207,-8.404861
236.0,-5.3999705,-2.3999705,-8.399971,-3.058486928861726,0.7052586416505076,-6.82223249937396,-2.9705238,1.4491606,-7.3902082
237.0,-3.0738208,-0.07382083,-6.073821,-1.8433957587037197,1.9203498118085138,-5.6071413292159535,-1.7672602,2.4149861,-5.9495063
238.0,-2.0646966,0.93530345,-5.0646963,-0.4881366939671376,3.275608876545096,-4.251882264479371,-0.5369274,3.5731761,-4.647031
239.0,0.023305107,3.0233052,-2.9766948,0.6345762334417144,4.398321803953948,-3.129169337070519,0.7343009,4.855822,-3.3872201
240.0,-0.8043601,2.1956398,-3.8043602,1.267180882555286,5.0309264530675195,-2.4965646879569476,1.394437,5.56516,-2.7762861
241.0,1.1893688,4.1893687,-1.8106312,1.3548850836216904,5.1186306541339235,-2.408860486890543,1.251086,5.3882904,-2.8861182
242.0,2.2069983,5.2069983,-0.79300165,1.054855458299736,4.81860102881197,-2.7088901122124973,0.7860686,4.9492345,-3.3770974
243.0,2.3371577,5.3371577,-0.6628423,0.6642048255219624,4.427950396034196,-3.0995407449902714,0.28462175,4.4358754,-3.866632
244.0,1.5162588,4.5162587,-1.4837412,0.4950373218330444,4.258782892345278,-3.2687082486791894,0.058401544,4.13214,-4.015337
245.0,1.9903365,4.9903364,-1.0096635,0.7450003223334483,4.508745892845682,-3.018745248178785,0.22735284,4.2924113,-3.8377059
246.0,2.344894,5.344894,-0.65510607,1.4134310254930185,5.177176596005252,-2.350314545019215,1.0769079,5.175803,-3.0219877
247.0,2.59636,5.59636,-0.40364003,2.295652072750823,6.059397643263057,-1.4680934977614104,2.3902752,6.509738,-1.7291873
248.0,3.6180456,6.618046,0.61804557,3.0579694169838034,6.821714987496037,-0.7057761535284302,3.3257236,7.520366,-0.8689189
249.0,4.8597865,7.8597865,1.8597865,3.364925735272006,7.1286713057842395,-0.3988198352402277,3.6019921,7.845815,-0.6418309
250.0,4.120985,7.120985,1.120985,3.0102158745418772,6.773961445054111,-0.7535296959703564,3.2686336,7.437561,-0.9002936
251.0,3.307748,6.307748,0.30774808,2.0010842667838094,5.764829837296043,-1.7626613037284242,2.0460427,6.146249,-2.0541632
252.0,1.8133384,4.8133383,-1.1866616,0.5636157614048963,4.32736133191713,-3.200129809107337,0.6660701,4.876028,-3.543888
253.0,0.04055579,3.0405557,-2.9594443,-0.9336073546206849,2.830138215891549,-4.697352925132918,-0.7370634,3.4439044,-4.918031
254.0,-0.032552075,2.967448,-3.032552,-2.1089509259368957,1.6547946445753379,-5.872696496449129,-1.8398155,2.4250894,-6.1047206
255.0,-1.8532381,1.1467619,-4.853238,-2.70154583465755,1.0621997358546835,-6.465291405169784,-2.4723895,1.8496735,-6.7944527
256.0,-1.5288687,1.4711313,-4.5288687,-2.6591138701651666,1.104631700347067,-6.4228594406774,-2.3737671,1.933872,-6.681406
257.0,-0.87114626,2.1288538,-3.8711462,-2.1469985880079365,1.616746982504297,-5.9107441585201705,-1.7963148,2.372621,-5.9652505
258.0,-1.4052502,1.5947498,-4.40525,-1.4756389289338592,2.2881066415783744,-5.239384499446093,-1.2165275,2.8879066,-5.3209615
259.0,-1.1892171,1.8107829,-4.189217,-0.9747770099853884,2.788968560526845,-4.738522580497622,-0.85620534,3.0782146,-4.7906256
260.0,-0.19837481,2.8016253,-3.1983747,-0.8629017862604519,2.900843784251782,-4.626647356772685,-0.8724246,3.1113975,-4.856247
261.0,-1.1315001,1.8684999,-4.1315002,-1.1620860826049264,2.601659487907307,-4.92583165311716,-1.2555575,2.7963495,-5.3074646
262.0,-1.0781665,1.9218335,-4.0781665,-1.6908536501913292,2.072891920320904,-5.454599220703563,-1.9464945,2.1826086,-6.075598
263.0,-1.5612433,1.4387567,-4.561243,-2.137719223935335,1.6260263465768987,-5.901464794447568,-2.5812309,1.650595,-6.813057
264.0,-2.2129388,0.7870612,-5.212939,-2.187046475807237,1.5766990947049964,-5.950792046319471,-2.592188,1.6877432,-6.872119
265.0,-2.4141252,0.5858748,-5.4141254,-1.6487180344698795,2.115027536042354,-5.412463604982113,-1.9229649,2.2303505,-6.0762806
266.0,-0.51203823,2.4879618,-3.5120382,-0.5415157626350734,3.2222298078771603,-4.305261333147307,-0.85054666,3.2227037,-4.923797
267.0,0.8113839,3.811384,-2.188616,0.9023133497873961,4.66605892029963,-2.8614322207248373,0.7251047,4.8398085,-3.3895988
268.0,2.9311304,5.9311304,-0.06886959,2.3137873554901933,6.0775329260024264,-1.4499582150220403,2.5921059,6.7336073,-1.5493956
269.0,4.493436,7.493436,1.4934359,3.3166600310820313,7.080405601594265,-0.44708553943020224,3.4832134,7.7038956,-0.7374687
270.0,4.4215302,7.4215302,1.4215302,3.6608992393586455,7.424644809870879,-0.1028463311535881,3.6231625,7.888529,-0.64220357
271.0,3.7778015,6.7778015,0.7778015,3.309831871749836,7.073577442262069,-0.45391369876239773,3.11062,7.2658772,-1.0446372
272.0,1.9211643,4.9211645,-1.0788357,2.448194181263214,6.211939751775448,-1.3155513892490194,2.175421,6.288354,-1.9375122
273.0,1.4970514,4.4970512,-1.5029486,1.4083868870156016,5.172132457527836,-2.355358683496632,1.1798418,5.2894526,-2.9297693
274.0,1.7340596,4.7340593,-1.2659404,0.5433030260230298,4.307048596535264,-3.2204425444892038,0.46009433,4.5393863,-3.6191974
275.0,1.4412231,4.441223,-1.5587769,0.09431695751668182,3.8580625280289156,-3.6694286129955516,0.09442008,4.150885,-3.962045
276.0,1.5105461,4.510546,-1.4894539,0.10468342052698722,3.8684289910392207,-3.6590621499852465,0.10636342,3.9997656,-3.7870386
277.0,2.5240314,5.5240316,-0.4759686,0.41107365289253106,4.174819223404764,-3.3526719176197024,0.35324445,4.2783237,-3.5718348
278.0,2.3984976,5.3984976,-0.6015024,0.7159751753475243,4.479720745859758,-3.0477703951647093,0.6127975,4.517701,-3.2921062
279.0,2.6192656,5.6192656,-0.38073444,0.7126717833120714,4.476417353824305,-3.051073787200162,0.5538742,4.504201,-3.3964524
280.0,1.2538403,4.2538404,-1.7461597,0.2143530823676447,3.9780986528798783,-3.549392488144589,0.04237781,4.01073,-3.9259741
281.0,0.9681341,3.9681342,-2.0318658,-0.762713023908363,3.0010325466038705,-4.526458594420596,-1.0308003,3.08327,-5.1448708
282.0,-0.767382,2.2326179,-3.7673821,-1.9944564794955646,1.769289091016669,-5.758202050007798,-2.3241737,1.918369,-6.566716
283.0,-2.2871718,0.71282816,-5.287172,-3.12522145890206,0.6385241116101734,-6.888967029414294,-3.4394424,1.0062034,-7.885088
284.0,-4.072397,-1.0723972,-7.072397,-3.7963997192343455,-0.03265414872211192,-7.560145289746579,-3.8702974,0.687716,-8.42831
285.0,-4.5644946,-1.5644946,-7.5644946,-3.7788007032856306,-0.015055132773396984,-7.542546273797864,-3.837499,0.6930516,-8.36805
286.0,-3.6719158,-0.67191577,-6.671916,-3.0584869288617043,0.7052586416505293,-6.822232499373937,-3.1623845,1.130856,-7.455625
287.0,-2.043174,0.956826,-5.043174,-1.8433957587036955,1.920349811808538,-5.60714132921593,-1.9402252,2.1765823,-6.0570326
288.0,-1.0315892,1.9684108,-4.031589,-0.48813669396711373,3.2756088765451197,-4.251882264479347,-0.6349857,3.4797919,-4.7497635
289.0,0.47989097,3.479891,-2.520109,0.634576233441735,4.398321803953968,-3.1291693370704987,0.66020894,4.778764,-3.4583461
290.0,1.0892907,4.0892906,-1.9107093,1.2671808825553013,5.030926453067535,-2.4965646879569325,1.4956517,5.6350102,-2.6437068
291.0,1.9095471,4.909547,-1.0904529,1.3548850836217001,5.118630654133934,-2.4088604868905334,1.4333285,5.5748563,-2.708199
292.0,1.1374865,4.1374865,-1.8625135,1.0548554582997562,4.81860102881199,-2.7088901122124773,0.9067497,4.980687,-3.1671877
293.0,0.8297975,3.8297975,-2.1702025,0.6642048255219787,4.427950396034213,-3.099540744990255,0.41320476,4.4337873,-3.607378
294.0,1.5281531,4.528153,-1.4718469,0.4950373218330471,4.25878289234528,-3.2687082486791863,0.14800103,4.12615,-3.830148
295.0,1.1779802,4.1779804,-1.8220198,0.7450003223334551,4.508745892845688,-3.0187452481787784,0.3122308,4.263738,-3.6392767
296.0,3.1072254,6.1072254,0.10722542,1.413431025493027,5.1771765960052605,-2.3503145450192067,1.1543192,5.179685,-2.8710465
297.0,2.8814692,5.8814692,-0.11853075,2.29565207275083,6.059397643263063,-1.4680934977614037,2.4235368,6.5003695,-1.653296
298.0,4.373788,7.373788,1.3737879,3.0579694169838043,6.821714987496038,-0.7057761535284293,3.3795977,7.5618067,-0.80261135
299.0,4.5692005,7.5692005,1.5692005,3.3649257352719997,7.128671305784233,-0.3988198352402339,3.5862126,7.81727,-0.64484453
300.0,3.6861353,6.6861353,0.6861353,3.0102158745418626,6.773961445054097,-0.753529695970371,3.16876,7.3375053,-0.99998546
301.0,2.9583776,5.958378,-0.0416224,2.001084266783788,5.764829837296022,-1.7626613037284455,1.8546945,6.02855,-2.3191614
302.0,0.38496098,3.384961,-2.615039,0.563615761404908,4.327361331917142,-3.2001298091073256,0.5903799,4.79928,-3.6185205
303.0,-0.79940456,2.2005954,-3.7994046,-0.9336073546206656,2.830138215891568,-4.697352925132899,-0.8018195,3.4137108,-5.0173497
304.0,-1.6444359,1.3555641,-4.644436,-2.108950925936886,1.6547946445753476,-5.8726964964491195,-1.9402016,2.3408732,-6.2212768
305.0,-2.3021219,0.6978781,-5.302122,-2.7015458346575345,1.062199735854699,-6.4652914051697685,-2.5579908,1.8056653,-6.921647
306.0,-3.2889245,-0.28892446,-6.288924,-2.65911387016515,1.1046317003470834,-6.422859440677383,-2.2901335,2.0732107,-6.6534777
307.0,-2.0022824,0.9977176,-5.002282,-2.146998588007921,1.6167469825043126,-5.910744158520155,-1.7415653,2.4548683,-5.937999
308.0,-0.95007086,2.0499291,-3.9500709,-1.4756389289338478,2.288106641578386,-5.239384499446081,-1.205216,2.8627648,-5.2731967
309.0,-0.56892043,2.4310796,-3.5689204,-0.9747770099853824,2.7889685605268513,-4.738522580497616,-0.8978863,3.011465,-4.8072376
310.0,-1.1388086,1.8611914,-4.1388087,-0.8629017862604523,2.9008437842517814,-4.626647356772686,-0.9207597,2.998042,-4.8395615
311.0,-0.6806226,2.3193774,-3.6806226,-1.1620860826049326,2.601659487907301,-4.925831653117166,-1.3212729,2.7295418,-5.3720875
312.0,-2.1465013,0.8534987,-5.1465015,-1.6908536501913376,2.072891920320896,-5.454599220703571,-2.0198991,2.0628903,-6.102689
313.0,-2.0853474,0.9146526,-5.085347,-2.137719223935334,1.6260263465768996,-5.901464794447568,-2.5465367,1.6817529,-6.774826
314.0,-3.2713873,-0.27138734,-6.271387,-2.1870464758072496,1.576699094704984,-5.950792046319483,-2.6224744,1.6511405,-6.8960896
315.0,-1.91906,1.08094,-4.9190598,-1.6487180344699182,2.1150275360423154,-5.412463604982152,-2.0127816,2.0921087,-6.117672
316.0,0.37076285,3.3707628,-2.6292372,-0.5415157626350919,3.2222298078771416,-4.3052613331473255,-0.95747703,3.0933733,-5.0083275
317.0,1.0897164,4.0897164,-1.9102836,0.9023133497873875,4.666058920299621,-2.861432220724846,0.6590718,4.7637587,-3.4456148
318.0,2.3272655,5.3272657,-0.6727345,2.313787355490189,6.077532926002423,-1.4499582150220447,2.5176466,6.6441336,-1.6088402
319.0,3.2962859,6.2962856,0.29628587,3.316660031082026,7.08040560159426,-0.44708553943020757,3.4161036,7.623186,-0.79097915
320.0,3.9915643,6.9915643,0.9915643,3.6608992393586366,7.42464480987087,-0.10284633115359698,3.6667206,7.9359922,-0.6025512
321.0,2.9820013,5.9820013,-0.017998695,3.3098318717498243,7.073577442262058,-0.4539136987624093,3.2301657,7.417638,-0.95730615
322.0,1.6909707,4.6909704,-1.3090293,2.448194181263202,6.211939751775436,-1.3155513892490314,2.2839687,6.3577614,-1.7898242
323.0,0.7238161,3.7238162,-2.2761838,1.4083868870156029,5.1721324575278365,-2.3553586834966307,1.2623295,5.327653,-2.8029938
324.0,-0.2583534,2.7416465,-3.2583535,0.5433030260230358,4.307048596535269,-3.220442544489198,0.48546487,4.5860143,-3.6150844
325.0,-0.20814407,2.7918558,-3.2081442,0.09431695751668143,3.858062528028915,-3.669428612995552,0.0998976,4.195934,-3.9961388
326.0,0.22772156,3.2277215,-2.7722785,0.10468342052697953,3.868428991039213,-3.659062149985254,0.086271554,4.1116395,-3.9390962
327.0,0.12120846,3.1212084,-2.8787916,0.41107365289252257,4.174819223404756,-3.352671917619711,0.38097838,4.314112,-3.5521553
328.0,0.35055345,3.3505535,-2.6494465,0.7159751753475211,4.479720745859755,-3.0477703951647124,0.660398,4.66303,-3.3422341
329.0,-0.08174948,2.9182506,-3.0817494,0.7126717833120864,4.47641735382432,-3.0510737872001474,0.6537552,4.6739273,-3.366417
330.0,-0.92869294,2.0713072,-3.9286928,0.2143530823676492,3.9780986528798827,-3.5493924881445844,0.1505677,4.2663484,-3.965213
331.0,-1.2946552,1.7053448,-4.2946553,-0.7627130239083332,3.0010325466039003,-4.526458594420567,-0.87423295,3.2504056,-4.9988713
332.0,-1.6465627,1.3534373,-4.6465626,-1.994456479495551,1.7692890910166825,-5.758202050007784,-2.2497418,1.9875705,-6.487054
333.0,-3.9286277,-0.9286277,-6.928628,-3.125221458902058,0.6385241116101756,-6.8889670294142915,-3.3870788,1.031878,-7.8060355
334.0,-5.6935534,-2.6935534,-8.693554,-3.7963997192343557,-0.032654148722122134,-7.56014528974659,-3.8296673,0.7068231,-8.366158
335.0,-5.6945634,-2.6945634,-8.694563,-3.7788007032856323,-0.01505513277339876,-7.542546273797866,-3.8170316,0.74417615,-8.37824
336.0,-4.593723,-1.5937228,-7.593723,-3.0584869288617407,0.7052586416504929,-6.822232499373975,-3.030977,1.3555272,-7.4174814
337.0,-3.0661876,-0.06618762,-6.066188,-1.8433957587037129,1.9203498118085207,-5.607141329215946,-1.8527874,2.3411064,-6.0466814
338.0,-1.6538827,1.3461173,-4.653883,-0.48813669396714693,3.275608876545087,-4.251882264479381,-0.537574,3.6389453,-4.714093
339.0,0.007530152,3.0075302,-2.9924698,0.6345762334417115,4.398321803953945,-3.129169337070522,0.6796585,4.8496675,-3.4903507
340.0,1.8850169,4.885017,-1.1149831,1.26718088255529,5.030926453067524,-2.4965646879569436,1.3563082,5.540962,-2.828346
341.0,-0.28492075,2.7150793,-3.2849207,1.354885083621686,5.11863065413392,-2.4088604868905477,1.286944,5.4754267,-2.9015388
342.0,-1.3739891,1.6260109,-4.373989,1.054855458299733,4.818601028811966,-2.708890112212501,0.75917107,4.8780146,-3.3596725
343.0,-1.5578274,1.4421726,-4.5578275,0.664204825521962,4.427950396034196,-3.0995407449902714,0.3221185,4.4077716,-3.7635348
344.0,-0.7940317,2.2059684,-3.7940316,0.49503732183304855,4.258782892345282,-3.268708248679185,0.087857336,4.186016,-4.0103016
345.0,0.9689804,3.9689803,-2.0310197,0.7450003223334382,4.508745892845671,-3.0187452481787953,0.2684124,4.2929487,-3.7561238
346.0,0.8237236,3.8237236,-2.1762764,1.4134310254930222,5.177176596005256,-2.350314545019211,1.1436877,5.186335,-2.8989596
347.0,1.4638953,4.4638953,-1.5361047,2.2956520727508156,6.059397643263049,-1.468093497761418,2.4204051,6.4916935,-1.650883
348.0,4.2094297,7.2094297,1.2094297,3.057969416983798,6.821714987496032,-0.7057761535284355,3.3471668,7.5163937,-0.82205987
349.0,3.3318214,6.3318214,0.33182144,3.3649257352720143,7.128671305784248,-0.39881983524021924,3.5813668,7.8108463,-0.64811254
350.0,2.7678685,5.7678685,-0.23213148,3.0102158745418675,6.773961445054101,-0.7535296959703661,3.199566,7.358267,-0.95913506
351.0,0.22929451,3.2292945,-2.7707055,2.0010842667838005,5.764829837296034,-1.762661303728433,1.9535931,6.113864,-2.2066774
352.0,-0.7107835,2.2892165,-3.7107835,0.5636157614049115,4.327361331917145,-3.200129809107322,0.66532725,4.799696,-3.4690416
353.0,-1.7857977,1.2142023,-4.7857976,-0.9336073546206557,2.8301382158915778,-4.697352925132889,-0.7587767,3.4065666,-4.92412
354.0,-3.0654144,-0.06541443,-6.0654144,-2.1089509259368775,1.654794644575356,-5.872696496449111,-1.8993136,2.3495755,-6.1482024
355.0,-3.4724314,-0.47243142,-6.472431,-2.701545834657532,1.0621997358547017,-6.465291405169765,-2.5100594,1.8419852,-6.862104
356.0,-2.4811664,0.51883364,-5.4811664,-2.6591138701651658,1.1046317003470678,-6.422859440677399,-2.4370437,1.8763633,-6.7504506
357.0,-1.3440294,1.6559706,-4.3440294,-2.146998588007926,1.6167469825043077,-5.91074415852016,-1.797892,2.4306903,-6.0264745
358.0,-0.427887,2.572113,-3.427887,-1.4756389289338603,2.2881066415783735,-5.239384499446094,-1.2108698,2.9276638,-5.3494034
359.0,-0.104560405,2.8954396,-3.1045604,-0.9747770099853923,2.7889685605268415,-4.738522580497626,-0.8505688,3.2034397,-4.9045773
360.0,-0.449173,2.550827,-3.449173,-0.8629017862604729,2.9008437842517605,-4.626647356772707,-0.8643059,3.188418,-4.91703
361.0,-1.2860554,1.7139446,-4.2860556,-1.162086082604952,2.6016594879072814,-4.925831653117186,-1.2687064,2.8638659,-5.4012785
362.0,-2.643297,0.35670304,-5.643297,-1.690853650191333,2.0728919203209006,-5.4545992207035665,-1.899989,2.2688227,-6.068801
363.0,-2.6925912,0.3074088,-5.692591,-2.137719223935335,1.6260263465768987,-5.901464794447568,-2.5215738,1.6965206,-6.739668
364.0,-3.8405588,-0.84055877,-6.840559,-2.187046475807235,1.5766990947049986,-5.950792046319469,-2.5017483,1.8072135,-6.81071
365.0,-2.3647776,0.63522243,-5.3647776,-1.6487180344699053,2.1150275360423283,-5.412463604982139,-1.947704,2.1348224,-6.03023
366.0,-2.305623,0.69437695,-5.305623,-0.5415157626350781,3.2222298078771554,-4.305261333147311,-0.8798984,3.147417,-4.907214
367.0,-0.010960476,2.9890394,-3.0109606,0.9023133497873695,4.666058920299603,-2.861432220724864,0.69191843,4.7932367,-3.4094
368.0,0.73137534,3.7313752,-2.2686248,2.3137873554901804,6.077532926002414,-1.4499582150220531,2.601534,6.7217355,-1.5186677
369.0,2.1878796,5.1878796,-0.81212044,3.3166600310820153,7.080405601594249,-0.4470855394302182,3.4761338,7.6887364,-0.7364688
370.0,2.2700143,5.2700143,-0.7299857,3.6608992393586246,7.424644809870858,-0.10284633115360897,3.6975436,7.9739404,-0.57885313
371.0,2.2843826,5.284383,-0.7156174,3.309831871749839,7.0735774422620725,-0.4539136987623946,3.3128827,7.519929,-0.89416385
372.0,1.1461049,4.146105,-1.8538951,2.448194181263206,6.211939751775439,-1.3155513892490274,2.2622352,6.364726,-1.8402557
373.0,-0.5354783,2.4645216,-3.5354784,1.4083868870156127,5.172132457527846,-2.355358683496621,1.2559558,5.3090973,-2.797186
374.0,-0.69002205,2.309978,-3.690022,0.5433030260230443,4.307048596535278,-3.220442544489189,0.45823798,4.6353045,-3.7188284
375.0,-0.77250654,2.2274935,-3.7725065,0.0943169575167012,3.8580625280289347,-3.6694286129955325,0.104857914,4.1824317,-3.9727159
376.0,-0.47294804,2.527052,-3.472948,0.10468342052699818,3.8684289910392318,-3.6590621499852354,0.15547232,4.159344,-3.8483996
377.0,0.53076154,3.5307615,-2.4692385,0.41107365289254894,4.174819223404782,-3.3526719176196846,0.37477395,4.3134346,-3.5638866
378.0,1.1667624,4.1667624,-1.8332376,0.7159751753475525,4.479720745859786,-3.0477703951646813,0.6294833,4.5753675,-3.316401
379.0,0.99259174,3.9925919,-2.0074081,0.7126717833120865,4.47641735382432,-3.051073787200147,0.5882305,4.592795,-3.4163337
380.0,-0.1412269,2.858773,-3.141227,0.21435308236766892,3.9780986528799023,-3.549392488144565,0.080323115,4.0728264,-3.91218
381.0,-0.94768107,2.052319,-3.947681,-0.7627130239083586,3.001032546603875,-4.526458594420593,-0.94940764,3.1363134,-5.0351286
382.0,-2.2004898,0.79951024,-5.20049,-1.9944564794955475,1.769289091016686,-5.758202050007781,-2.373067,1.8434806,-6.5896144
383.0,-3.3111806,-0.3111806,-6.3111806,-3.125221458902053,0.6385241116101805,-6.888967029414287,-3.3964543,1.007379,-7.8002877
384.0,-3.4849503,-0.4849503,-6.48495,-3.79639971923436,-0.032654148722126575,-7.560145289746593,-3.841905,0.68851185,-8.372322
385.0,-4.506029,-1.5060291,-7.506029,-3.7788007032856616,-0.01505513277342807,-7.542546273797895,-3.848335,0.6851609,-8.381831
386.0,-3.7457094,-0.7457094,-6.7457094,-3.058486928861713,0.7052586416505204,-6.822232499373946,-3.0746949,1.311095,-7.4604845
387.0,-1.3976371,1.6023629,-4.3976374,-1.8433957587037062,1.9203498118085274,-5.60714132921594,-1.8628037,2.314462,-6.0400696
388.0,0.3546597,3.3546598,-2.6453402,-0.48813669396711834,3.2756088765451152,-4.251882264479352,-0.61303246,3.5481195,-4.774184
389.0,1.0347022,4.0347023,-1.9652978,0.6345762334417354,4.398321803953969,-3.1291693370704983,0.6206766,4.784572,-3.543219
390.0,1.3945612,4.3945613,-1.6054388,1.2671808825552908,5.030926453067524,-2.4965646879569428,1.3437637,5.506579,-2.8190513
391.0,2.2065363,5.2065363,-0.7934637,1.3548850836217092,5.118630654133943,-2.408860486890524,1.3045791,5.4507203,-2.8415618
392.0,1.4585611,4.458561,-1.5414389,1.0548554582997514,4.818601028811985,-2.708890112212482,0.8012713,4.9191117,-3.3165689
393.0,1.2623441,4.2623444,-1.7376559,0.6642048255219806,4.427950396034214,-3.099540744990253,0.29072002,4.4294024,-3.8479624
394.0,0.11435534,3.1143553,-2.8856447,0.4950373218330514,4.258782892345285,-3.2687082486791823,0.07199446,4.103451,-3.959462
395.0,0.19721495,3.1972148,-2.8027852,0.7450003223334228,4.508745892845656,-3.018745248178811,0.22012244,4.2177854,-3.7775407
396.0,0.11498399,3.114984,-2.885016,1.4134310254930236,5.177176596005257,-2.35031454501921,1.0840118,5.1413136,-2.9732897
397.0,1.0193241,4.0193243,-1.9806759,2.295652072750836,6.05939764326307,-1.4680934977613975,2.4492075,6.5495176,-1.6511028
398.0,2.0575523,5.0575523,-0.94244766,3.057969416983804,6.821714987496037,-0.7057761535284297,3.355114,7.5309415,-0.8207135
399.0,3.7486024,6.7486024,0.7486024,3.3649257352719966,7.128671305784231,-0.398819835240237,3.6036723,7.8439617,-0.6366174
400.0,2.6543524,5.654352,-0.34564757,3.010215874541875,6.773961445054109,-0.7535296959703586,3.2120886,7.368048,-0.943871
401.0,2.376229,5.3762293,-0.62377095,2.0010842667837845,5.764829837296018,-1.762661303728449,2.02114,6.079193,-2.036913
402.0,0.9638812,3.9638813,-2.0361187,0.5636157614049206,4.327361331917154,-3.200129809107313,0.67249846,4.777399,-3.4324024
403.0,-0.26045644,2.7395434,-3.2604566,-0.9336073546206608,2.830138215891573,-4.697352925132894,-0.78883404,3.3629441,-4.9406123
404.0,-1.5631765,1.4368235,-4.5631766,-2.1089509259368864,1.6547946445753472,-5.8726964964491195,-1.9415905,2.3009393,-6.18412
405.0,-2.0522954,0.94770455,-5.0522957,-2.7015458346575243,1.0621997358547093,-6.465291405169758,-2.5236993,1.8647475,-6.912146
406.0,-3.2381637,-0.23816371,-6.238164,-2.6591138701651555,1.104631700347078,-6.422859440677389,-2.4751709,1.8428452,-6.793187
407.0,-3.075631,-0.0756309,-6.075631,-2.146998588007937,1.6167469825042966,-5.9107441585201705,-1.8481907,2.356824,-6.0532055
408.0,-2.3253937,0.6746063,-5.3253937,-1.4756389289338538,2.2881066415783797,-5.239384499446087,-1.1871982,2.938496,-5.3128924
409.0,-0.680674,2.319326,-3.680674,-0.9747770099853738,2.7889685605268597,-4.738522580497607,-0.87232494,3.1761584,-4.9208083
410.0,-1.1869222,1.8130778,-4.186922,-0.8629017862604575,2.900843784251776,-4.626647356772692,-0.87223697,3.1663296,-4.910804
411.0,-1.637817,1.362183,-4.637817,-1.16208608260492,2.6016594879073134,-4.925831653117154,-1.2710457,2.8726263,-5.4147177
412.0,-1.0836048,1.9163952,-4.083605,-1.6908536501913405,2.072891920320893,-5.4545992207035745,-1.8721116,2.3960755,-6.140299
413.0,-0.7956587,2.2043414,-3.7956586,-2.1377192239353313,1.6260263465769023,-5.901464794447564,-2.4098096,1.8448033,-6.6644225
414.0,-1.9359901,1.0640099,-4.9359903,-2.1870464758072456,1.576699094704988,-5.95079204631948,-2.4259057,1.8700356,-6.721847
415.0,-1.4879246,1.5120754,-4.4879246,-1.6487180344699073,2.1150275360423265,-5.412463604982141,-1.7924464,2.3995802,-5.984473
416.0,-0.7865425,2.2134576,-3.7865424,-0.5415157626350745,3.222229807877159,-4.305261333147308,-0.7683385,3.272806,-4.809483
417.0,1.798245,4.798245,-1.201755,0.902313349787385,4.666058920299618,-2.861432220724849,0.78720164,4.8832054,-3.308802
418.0,3.081672,6.0816717,0.08167195,2.3137873554901742,6.077532926002408,-1.4499582150220593,2.6093976,6.745537,-1.5267413
419.0,3.5586197,6.5586195,0.55861974,3.3166600310820127,7.080405601594246,-0.4470855394302209,3.4481897,7.675434,-0.77905464
420.0,4.780698,7.780698,1.7806978,3.660899239358641,7.424644809870875,-0.10284633115359254,3.6951635,7.9798574,-0.5895302
421.0,3.5417256,6.5417256,0.54172564,3.309831871749815,7.0735774422620485,-0.4539136987624186,3.3692224,7.586918,-0.8484733
422.0,3.0671356,6.067136,0.06713557,2.44819418126321,6.211939751775444,-1.3155513892490234,2.455424,6.519555,-1.6087067
423.0,1.0234425,4.0234423,-1.9765575,1.4083868870156042,5.172132457527837,-2.3553586834966294,1.3500134,5.412589,-2.7125626
424.0,0.09546362,3.0954635,-2.9045365,0.5433030260230414,4.3070485965352745,-3.220442544489192,0.58869505,4.7025523,-3.5251622
425.0,-0.124211274,2.8757887,-3.1242113,0.09431695751670419,3.858062528028938,-3.6694286129955294,0.18791753,4.25508,-3.879245
426.0,-0.13620044,2.8637996,-3.1362004,0.104683420527006,3.8684289910392398,-3.6590621499852274,0.13761571,4.1584554,-3.883224
427.0,-0.41560143,2.5843985,-3.4156015,0.41107365289251385,4.174819223404747,-3.3526719176197197,0.41660476,4.391246,-3.558036
428.0,-0.087205976,2.912794,-3.087206,0.7159751753475216,4.479720745859755,-3.047770395164712,0.73539484,4.7892137,-3.3184237
429.0,-0.1117175,2.8882825,-3.1117175,0.7126717833120736,4.476417353824307,-3.05107378720016,0.67744297,4.6241355,-3.2692494
430.0,-1.2234337,1.7765663,-4.2234335,0.2143530823676325,3.978098652879866,-3.5493924881446013,0.15021922,4.1180677,-3.817629
431.0,-2.5728195,0.42718053,-5.5728197,-0.7627130239083593,3.0010325466038745,-4.526458594420593,-0.9164606,3.206246,-5.039167
432.0,-1.5879729,1.4120271,-4.5879726,-1.9944564794955764,1.7692890910166572,-5.75820205000781,-2.3015337,1.9357548,-6.538822
433.0,-3.7352986,-0.73529863,-6.7352986,-3.125221458902073,0.6385241116101605,-6.888967029414307,-3.3526907,1.0362802,-7.7416615
434.0,-4.9840274,-1.9840274,-7.9840274,-3.7963997192343486,-0.03265414872211503,-7.560145289746583,-3.8223972,0.73544693,-8.380241
435.0,-4.990438,-1.990438,-7.990438,-3.7788007032856514,-0.015055132773417856,-7.5425462737978854,-3.7962399,0.74326515,-8.335745
436.0,-4.31332,-1.3133202,-7.31332,-3.058486928861758,0.7052586416504756,-6.822232499373992,-3.0877652,1.2088346,-7.384365
437.0,-2.5400038,0.45999622,-5.540004,-1.8433957587037737,1.9203498118084599,-5.607141329216008,-1.8515553,2.316113,-6.0192237
438.0,-1.484387,1.515613,-4.484387,-0.48813669396716813,3.2756088765450655,-4.251882264479402,-0.57784617,3.5547762,-4.7104683
439.0,0.09422329,3.0942233,-2.9057767,0.6345762334416911,4.398321803953925,-3.1291693370705422,0.6475052,4.779458,-3.4844475
440.0,0.885594,3.885594,-2.114406,1.2671808825552786,5.030926453067512,-2.4965646879569547,1.4835058,5.622066,-2.6550546
441.0,1.056037,4.056037,-1.943963,1.3548850836216655,5.118630654133899,-2.408860486890568,1.3215334,5.480995,-2.8379285
442.0,0.6484416,3.6484416,-2.3515584,1.054855458299719,4.818601028811953,-2.7088901122125146,0.8857352,4.936155,-3.1646845
443.0,0.6340476,3.6340475,-2.3659525,0.6642048255219457,4.427950396034179,-3.099540744990288,0.43573806,4.4030747,-3.5315986
444.0,1.1737053,4.173705,-1.8262947,0.4950373218330301,4.2587828923452635,-3.2687082486792036,0.14226058,4.1586084,-3.8740873
445.0,2.9047,5.9047003,-0.09529996,0.7450003223334121,4.508745892845646,-3.0187452481788215,0.3056889,4.2500825,-3.6387048
446.0,2.2622273,5.262227,-0.7377727,1.4134310254929658,5.177176596005199,-2.350314545019268,1.1138494,5.145878,-2.9181788
447.0,2.6524386,5.6524386,-0.34756136,2.2956520727507828,6.059397643263017,-1.4680934977614508,2.4323883,6.520831,-1.6560545
448.0,3.2905905,6.2905903,0.29059052,3.0579694169837723,6.821714987496006,-0.7057761535284612,3.3536544,7.531192,-0.82388306
449.0,3.0770154,6.0770154,0.0770154,3.364925735271982,7.1286713057842155,-0.39881983524025166,3.474125,7.6814275,-0.73317766
450.0,3.825659,6.825659,0.82565904,3.0102158745418373,6.773961445054071,-0.7535296959703963,3.1300986,7.2866917,-1.0264947
451.0,3.5096838,6.5096836,0.50968385,2.0010842667837556,5.76482983729599,-1.762661303728478,1.6749924,5.8918347,-2.5418496
452.0,3.3790493,6.3790493,0.3790493,0.5636157614048386,4.327361331917072,-3.200129809107395,0.375444,4.6748776,-3.9239898
453.0,-0.2528807,2.7471194,-3.2528806,-0.9336073546207133,2.8301382158915205,-4.697352925132947,-0.9134882,3.3471224,-5.174099
454.0,-1.3155868,1.6844132,-4.315587,-2.1089509259369303,1.6547946445753032,-5.872696496449164,-1.9344282,2.327427,-6.1962833
455.0,-1.0583835,1.9416165,-4.0583835,-2.7015458346575945,1.0621997358546391,-6.465291405169828,-2.5472147,1.7839596,-6.8783894
456.0,-1.4183578,1.5816422,-4.418358,-2.659113870165199,1.1046317003470345,-6.422859440677433,-2.4536266,1.8364916,-6.743745
457.0,-0.3052577,2.6947422,-3.3052578,-2.146998588007984,1.6167469825042495,-5.910744158520218,-1.7700127,2.4345021,-5.974528
458.0,0.08678505,3.086785,-2.913215,-1.4756389289338918,2.2881066415783415,-5.239384499446126,-1.2278435,2.7910593,-5.246746
459.0,-0.4273216,2.5726783,-3.4273217,-0.9747770099854072,2.7889685605268264,-4.738522580497641,-0.89268565,3.0501337,-4.835505
460.0,0.19866666,3.1986666,-2.8013334,-0.862901786260485,2.9008437842517485,-4.626647356772718,-0.92912304,3.0914097,-4.9496555
461.0,-1.1289923,1.8710077,-4.128992,-1.162086082604989,2.6016594879072446,-4.925831653117223,-1.3546687,2.678955,-5.3882923
462.0,-1.469006,1.530994,-4.469006,-1.690853650191389,2.0728919203208447,-5.4545992207036225,-2.064201,2.0892212,-6.2176237
463.0,-2.6651814,0.3348186,-5.665181,-2.1377192239353526,1.626026346576881,-5.901464794447586,-2.6197505,1.612514,-6.852015
464.0,-2.6886353,0.31136465,-5.6886353,-2.1870464758072767,1.5766990947049568,-5.95079204631951,-2.6621883,1.6142867,-6.9386635
465.0,-2.3531647,0.6468353,-5.3531647,-1.648718034469911,2.1150275360423225,-5.412463604982145,-1.9930695,2.1319766,-6.118116
466.0,-0.8516181,2.148382,-3.851618,-0.5415157626351401,3.2222298078770937,-4.3052613331473735,-0.91100675,3.197005,-5.0190187
467.0,-0.6485514,2.3514485,-3.6485515,0.9023133497873491,4.666058920299583,-2.8614322207248843,0.6928581,4.8150487,-3.4293323
468.0,0.31900513,3.319005,-2.680995,2.3137873554901454,6.0775329260023785,-1.4499582150220882,2.47373,6.6231794,-1.6757193
469.0,1.0074047,4.007405,-1.9925953,3.316660031081991,7.080405601594224,-0.44708553943024265,3.4896824,7.7110834,-0.7317188
470.0,2.7100356,5.7100353,-0.28996444,3.6608992393586224,7.4246448098708555,-0.10284633115361119,3.686676,7.95032,-0.5769677
471.0,3.2685008,6.268501,0.2685008,3.3098318717497968,7.07357744226203,-0.4539136987624368,3.4040163,7.6125164,-0.8044841
472.0,2.8497257,5.8497257,-0.15027428,2.448194181263186,6.21193975177542,-1.3155513892490474,2.4071798,6.445065,-1.6307054
473.0,0.72605526,3.7260551,-2.2739449,1.4083868870156049,5.172132457527838,-2.355358683496629,1.2549771,5.340869,-2.8309145
474.0,0.2606533,3.2606533,-2.7393467,0.5433030260230304,4.307048596535264,-3.2204425444892033,0.5301099,4.6339397,-3.57372
475.0,-1.2407893,1.7592107,-4.2407894,0.09431695751667074,3.8580625280289045,-3.6694286129955627,0.13104738,4.127659,-3.865564
476.0,-0.584219,2.415781,-3.584219,0.10468342052697761,3.8684289910392113,-3.659062149985256,0.12538725,4.108194,-3.8574193
477.0,0.3506937,3.3506937,-2.6493063,0.4110736528925137,4.174819223404747,-3.3526719176197197,0.4496428,4.417927,-3.5186412
478.0,0.97273535,3.9727354,-2.0272646,0.715975175347522,4.479720745859756,-3.0477703951647115,0.7642796,4.785795,-3.2572358
479.0,1.3039286,4.3039284,-1.6960714,0.7126717833120823,4.476417353824316,-3.0510737872001514,0.71963245,4.7143226,-3.2750576
480.0,0.24117115,3.2411711,-2.7588289,0.21435308236763326,3.9780986528798667,-3.5493924881446004,0.16383989,4.130602,-3.802922
481.0,-0.49235532,2.5076447,-3.4923553,-0.7627130239083598,3.0010325466038736,-4.5264585944205935,-0.9139023,3.1635942,-4.991399
482.0,-1.2901168,1.7098832,-4.290117,-1.9944564794955366,1.769289091016697,-5.75820205000777,-2.203558,2.0143447,-6.4214606
483.0,-2.4553792,0.54462075,-5.4553795,-3.1252214589020477,0.6385241116101859,-6.888967029414282,-3.3334806,1.0583127,-7.725274
484.0,-3.512346,-0.512346,-6.5123463,-3.7963997192343544,-0.0326541487221208,-7.560145289746588,-3.801692,0.7215538,-8.324938
485.0,-2.6058087,0.39419127,-5.6058087,-3.7788007032856394,-0.015055132773405866,-7.542546273797873,-3.7830665,0.7735784,-8.339711
486.0,-0.9738856,2.0261145,-3.9738855,-3.058486928861756,0.7052586416504774,-6.82223249937399,-2.9235318,1.4498074,-7.296871
487.0,0.48960203,3.489602,-2.510398,-1.8433957587037095,1.920349811808524,-5.607141329215943,-1.74627,2.4499824,-5.942522
488.0,1.2906893,4.2906895,-1.7093107,-0.48813669396714193,3.2756088765450917,-4.2518822644793755,-0.52423394,3.627326,-4.6757936
489.0,3.4174376,6.4174376,0.41743755,0.6345762334417077,4.398321803953941,-3.129169337070526,0.69179237,4.8471985,-3.4636135
490.0,3.3472974,6.3472977,0.34729743,1.2671808825552722,5.030926453067506,-2.4965646879569614,1.4443558,5.6085052,-2.7197933
491.0,3.0962455,6.096246,0.09624553,1.3548850836217126,5.118630654133947,-2.408860486890521,1.2675583,5.4142227,-2.8791063
492.0,2.2103448,5.210345,-0.7896552,1.054855458299751,4.818601028811985,-2.7088901122124827,0.79415387,4.9191885,-3.3308809
493.0,1.7910513,4.7910514,-1.2089487,0.6642048255219762,4.42795039603421,-3.0995407449902572,0.3403288,4.39029,-3.7096324
494.0,0.74254405,3.7425442,-2.2574558,0.4950373218330546,4.258782892345288,-3.2687082486791788,0.12124583,4.0761414,-3.8336496
495.0,-0.25668955,2.7433105,-3.2566895,0.7450003223334343,4.508745892845668,-3.0187452481787993,0.25305364,4.2149043,-3.7087972
496.0,1.5141236,4.5141234,-1.4858764,1.4134310254930382,5.177176596005272,-2.350314545019195,1.1199822,5.1531444,-2.9131799
497.0,3.0325797,6.0325794,0.03257966,2.29565207275084,6.059397643263074,-1.4680934977613935,2.3372545,6.4297915,-1.7552824
498.0,4.1607137,7.1607137,1.1607137,3.05796941698382,6.821714987496053,-0.7057761535284137,3.3361328,7.5213995,-0.84913373
499.0,4.808474,7.808474,1.8084741,3.3649257352720245,7.128671305784258,-0.39881983524020903,3.5620594,7.799417,-0.6752982

